A Physics Informed Neural Network Approach to Solution and Identification of Biharmonic Equations of Elasticity

We explore an application of the Physics Informed Neural Networks (PINNs) in conjunction with Airy stress functions and Fourier series to find optimal solutions to a few reference biharmonic problems of elasticity and elastic plate theory. Biharmonic relations are fourth-order partial differential equations (PDEs) that are challenging to solve using classical numerical methods, and have not been addressed using PINNs. Our work highlights a novel application of classical analytical methods to guide the construction of efficient neural networks with the minimal number of parameters that are very accurate and fast to evaluate. In particular, we find that enriching feature space using Airy stress functions can significantly improve the accuracy of PINN solutions for biharmonic PDEs.

==> Data/Example1_Sr-error.dat <==
1	0.000355065
1.001001001	0.000351437
1.002002002	0.000347626
1.003003003	0.00034396
1.004004004	0.000340347
1.005005005	0.000336874
1.006006006	0.000333212
1.007007007	0.00032915
1.008008008	0.00032591
1.009009009	0.000322209
1.01001001	0.000318493
1.011011011	0.00031485
1.012012012	0.00031137
1.013013013	0.000307545
1.014014014	0.000303882
1.015015015	0.000300587
1.016016016	0.000296978
1.017017017	0.000292964
1.018018018	0.000289766
1.019019019	0.000286165
1.02002002	0.000282547
1.021021021	0.000279181
1.022022022	0.00027586
1.023023023	0.000272197
1.024024024	0.000268521
1.025025025	0.00026534
1.026026026	0.000261851
1.027027027	0.000258323
1.028028028	0.000254728
1.029029029	0.000251515
1.03003003	0.000247942
1.031031031	0.000244634
1.032032032	0.000241447
1.033033033	0.000237936
1.034034034	0.000234489
1.035035035	0.00023102
1.036036036	0.000227443
1.037037037	0.000224506
1.038038038	0.000221049
1.039039039	0.000217522
1.04004004	0.000214316
1.041041041	0.000210988
1.042042042	0.00020763
1.043043043	0.000204216
1.044044044	0.000201077
1.045045045	0.000197592
1.046046046	0.00019457
1.047047047	0.000191447
1.048048048	0.000187901
1.049049049	0.000184622
1.05005005	0.000181524
1.051051051	0.000178344
1.052052052	0.000175057
1.053053053	0.000171816
1.054054054	0.000168596
1.055055055	0.000165613
1.056056056	0.000162364
1.057057057	0.000159122
1.058058058	0.000156042
1.059059059	0.000152861
1.06006006	0.000149854
1.061061061	0.000146459
1.062062062	0.000143368
1.063063063	0.000140259
1.064064064	0.000137108
1.065065065	0.000134012
1.066066066	0.000131006
1.067067067	0.000127948
1.068068068	0.000124993
1.069069069	0.000121821
1.07007007	0.000118824
1.071071071	0.000115742
1.072072072	0.000112314
1.073073073	0.000109888
1.074074074	0.000106772
1.075075075	0.000103659
1.076076076	0.000100586
1.077077077	9.75322E-05
1.078078078	9.47115E-05
1.079079079	9.18058E-05
1.08008008	8.86724E-05
1.081081081	8.57662E-05
1.082082082	8.27685E-05
1.083083083	7.97766E-05
1.084084084	7.69479E-05
1.085085085	7.3843E-05
1.086086086	7.11554E-05
1.087087087	6.80309E-05
1.088088088	6.51023E-05
1.089089089	6.22894E-05
1.09009009	5.96913E-05
1.091091091	5.65111E-05
1.092092092	5.3683E-05
1.093093093	5.08273E-05
1.094094094	4.80433E-05
1.095095095	4.50716E-05
1.096096096	4.22496E-05
1.097097097	3.95572E-05
1.098098098	3.6736E-05
1.099099099	3.40038E-05
1.1001001	3.12807E-05
1.101101101	2.84867E-05
1.102102102	2.56639E-05
1.103103103	2.28494E-05
1.104104104	2.00247E-05
1.105105105	1.76471E-05
1.106106106	1.43261E-05
1.107107107	1.19492E-05
1.108108108	9.0072E-06
1.109109109	6.25573E-06
1.11011011	3.61665E-06
1.111111111	8.31883E-07
1.112112112	1.76056E-06
1.113113113	4.41759E-06
1.114114114	7.09804E-06
1.115115115	9.87964E-06
1.116116116	1.23651E-05
1.117117117	1.52879E-05
1.118118118	1.77725E-05
1.119119119	2.06715E-05
1.12012012	2.305E-05
1.121121121	2.60575E-05
1.122122122	2.85219E-05
1.123123123	3.10554E-05
1.124124124	3.3976E-05
1.125125125	3.65846E-05
1.126126126	3.89601E-05
1.127127127	4.14772E-05
1.128128128	4.40936E-05
1.129129129	4.68869E-05
1.13013013	4.94576E-05
1.131131131	5.21802E-05
1.132132132	5.44171E-05
1.133133133	5.70795E-05
1.134134134	5.97677E-05
1.135135135	6.22587E-05
1.136136136	6.50488E-05
1.137137137	6.74378E-05
1.138138138	6.99808E-05
1.139139139	7.23944E-05
1.14014014	7.48166E-05
1.141141141	7.75019E-05
1.142142142	7.99301E-05
1.143143143	8.24166E-05
1.144144144	8.5156E-05
1.145145145	8.74486E-05
1.146146146	9.00879E-05
1.147147147	9.2254E-05
1.148148148	9.48571E-05
1.149149149	9.73774E-05
1.15015015	9.98309E-05
1.151151151	0.000101936
1.152152152	0.00010472
1.153153153	0.000107129
1.154154154	0.000109415
1.155155155	0.000111952
1.156156156	0.000114219
1.157157157	0.000116767
1.158158158	0.000119255
1.159159159	0.0001217
1.16016016	0.000123697
1.161161161	0.000126455
1.162162162	0.000128857
1.163163163	0.000130917
1.164164164	0.000133486
1.165165165	0.000135863
1.166166166	0.000138064
1.167167167	0.000140459
1.168168168	0.000142947
1.169169169	0.000145123
1.17017017	0.000147599
1.171171171	0.000149852
1.172172172	0.000152076
1.173173173	0.000154347
1.174174174	0.000156617
1.175175175	0.000159081
1.176176176	0.000161574
1.177177177	0.000163574
1.178178178	0.000165929
1.179179179	0.000168237
1.18018018	0.000170572
1.181181181	0.000172767
1.182182182	0.000175077
1.183183183	0.000177394
1.184184184	0.000179496
1.185185185	0.000181754
1.186186186	0.000184062
1.187187187	0.000186254
1.188188188	0.000188465
1.189189189	0.000190825
1.19019019	0.000192992
1.191191191	0.00019498
1.192192192	0.000197336
1.193193193	0.0001996
1.194194194	0.000201782
1.195195195	0.000203838
1.196196196	0.000206197
1.197197197	0.000208278
1.198198198	0.000210271
1.199199199	0.000212666
1.2002002	0.000214524
1.201201201	0.000216809
1.202202202	0.00021894
1.203203203	0.000221166
1.204204204	0.000223264
1.205205205	0.000225484
1.206206206	0.000227481
1.207207207	0.000229685
1.208208208	0.000231809
1.209209209	0.000233986
1.21021021	0.000236109
1.211211211	0.00023831
1.212212212	0.000240125
1.213213213	0.000242281
1.214214214	0.000244372
1.215215215	0.000246531
1.216216216	0.000248529
1.217217217	0.000250799
1.218218218	0.000252755
1.219219219	0.000254648
1.22022022	0.000256845
1.221221221	0.000258945
1.222222222	0.000261017
1.223223223	0.000263013
1.224224224	0.000265065
1.225225225	0.000266945
1.226226226	0.000269024
1.227227227	0.000270894
1.228228228	0.000273046
1.229229229	0.000275072
1.23023023	0.000277403
1.231231231	0.000279214
1.232232232	0.000281232
1.233233233	0.000283171
1.234234234	0.00028522
1.235235235	0.000287093
1.236236236	0.000288861
1.237237237	0.000291131
1.238238238	0.000293139
1.239239239	0.000294837
1.24024024	0.000296711
1.241241241	0.000298953
1.242242242	0.000300859
1.243243243	0.000302914
1.244244244	0.000304594
1.245245245	0.000306744
1.246246246	0.000308482
1.247247247	0.00031077
1.248248248	0.000312488
1.249249249	0.000314241
1.25025025	0.00031634
1.251251251	0.000318079
1.252252252	0.000320242
1.253253253	0.000322006
1.254254254	0.00032392
1.255255255	0.000325871
1.256256256	0.000327754
1.257257257	0.000329637
1.258258258	0.00033153
1.259259259	0.000333324
1.26026026	0.000335388
1.261261261	0.000336956
1.262262262	0.000338992
1.263263263	0.000340792
1.264264264	0.000342602
1.265265265	0.000344494
1.266266266	0.000346387
1.267267267	0.000348262
1.268268268	0.000350277
1.269269269	0.000352115
1.27027027	0.000353754
1.271271271	0.000355535
1.272272272	0.000357345
1.273273273	0.000359106
1.274274274	0.000360976
1.275275275	0.000362964
1.276276276	0.000364367
1.277277277	0.000366264
1.278278278	0.000368427
1.279279279	0.000370063
1.28028028	0.000371685
1.281281281	0.000373543
1.282282282	0.000375346
1.283283283	0.000377017
1.284284284	0.000378979
1.285285285	0.00038041
1.286286286	0.00038227
1.287287287	0.000384153
1.288288288	0.000385977
1.289289289	0.000387663
1.29029029	0.000389428
1.291291291	0.000391162
1.292292292	0.000392815
1.293293293	0.000394604
1.294294294	0.000396417
1.295295295	0.000397938
1.296296296	0.000399948
1.297297297	0.000401505
1.298298298	0.000403359
1.299299299	0.000404956
1.3003003	0.000406452
1.301301301	0.000408124
1.302302302	0.000409922
1.303303303	0.000411466
1.304304304	0.000413419
1.305305305	0.000414899
1.306306306	0.000416687
1.307307307	0.000418285
1.308308308	0.000420059
1.309309309	0.000421659
1.31031031	0.000423484
1.311311311	0.000425061
1.312312312	0.00042673
1.313313313	0.000428408
1.314314314	0.000429984
1.315315315	0.000431644
1.316316316	0.000433102
1.317317317	0.000434928
1.318318318	0.000436507
1.319319319	0.000438202
1.32032032	0.000439786
1.321321321	0.000441623
1.322322322	0.000443035
1.323323323	0.000444746
1.324324324	0.000446406
1.325325325	0.000447814
1.326326326	0.000449515
1.327327327	0.0004511
1.328328328	0.000452724
1.329329329	0.000454395
1.33033033	0.000455826
1.331331331	0.000457616
1.332332332	0.00045912
1.333333333	0.000460883
1.334334334	0.000462254
1.335335335	0.000463898
1.336336336	0.000465405
1.337337337	0.000467051
1.338338338	0.000468665
1.339339339	0.000470104
1.34034034	0.000471734
1.341341341	0.000473295
1.342342342	0.000474674
1.343343343	0.000476415
1.344344344	0.00047793
1.345345345	0.000479584
1.346346346	0.000481085
1.347347347	0.000482561
1.348348348	0.000483989
1.349349349	0.000485584
1.35035035	0.000487086
1.351351351	0.00048871
1.352352352	0.000490165
1.353353353	0.000491638
1.354354354	0.000493225
1.355355355	0.000494813
1.356356356	0.000496291
1.357357357	0.000497755
1.358358358	0.000499211
1.359359359	0.000500787
1.36036036	0.000502191
1.361361361	0.000503727
1.362362362	0.000505166
1.363363363	0.000506631
1.364364364	0.000508101
1.365365365	0.000509493
1.366366366	0.000511021
1.367367367	0.000512516
1.368368368	0.000514071
1.369369369	0.000515427
1.37037037	0.000517095
1.371371371	0.000518517
1.372372372	0.000519818
1.373373373	0.000521453
1.374374374	0.00052283
1.375375375	0.000524167
1.376376376	0.000525736
1.377377377	0.00052707
1.378378378	0.0005285
1.379379379	0.000529975
1.38038038	0.000531471
1.381381381	0.000532696
1.382382382	0.000534223
1.383383383	0.000535641
1.384384384	0.000537195
1.385385385	0.000538474
1.386386386	0.000539901
1.387387387	0.000541215
1.388388388	0.00054272
1.389389389	0.000544184
1.39039039	0.000545552
1.391391391	0.000546922
1.392392392	0.000548239
1.393393393	0.000549688
1.394394394	0.000551068
1.395395395	0.000552353
1.396396396	0.000553848
1.397397397	0.000555143
1.398398398	0.000556481
1.399399399	0.000558018
1.4004004	0.000559342
1.401401401	0.000560608
1.402402402	0.000561943
1.403403403	0.00056335
1.404404404	0.000564747
1.405405405	0.00056608
1.406406406	0.000567386
1.407407407	0.000568787
1.408408408	0.000570083
1.409409409	0.000571489
1.41041041	0.000572798
1.411411411	0.000574139
1.412412412	0.000575397
1.413413413	0.000576728
1.414414414	0.000578135
1.415415415	0.000579477
1.416416416	0.000580878
1.417417417	0.000582046
1.418418418	0.000583285
1.419419419	0.000584778
1.42042042	0.000585965
1.421421421	0.00058721
1.422422422	0.000588607
1.423423423	0.000589983
1.424424424	0.000591253
1.425425425	0.000592604
1.426426426	0.000593831
1.427427427	0.000595089
1.428428428	0.000596382
1.429429429	0.000597538
1.43043043	0.000598979
1.431431431	0.000600205
1.432432432	0.000601549
1.433433433	0.000602686
1.434434434	0.000603981
1.435435435	0.00060529
1.436436436	0.00060647
1.437437437	0.000607793
1.438438438	0.000609236
1.439439439	0.000610266
1.44044044	0.000611486
1.441441441	0.00061287
1.442442442	0.000614065
1.443443443	0.000615347
1.444444444	0.000616661
1.445445445	0.00061783
1.446446446	0.000619071
1.447447447	0.000620269
1.448448448	0.000621608
1.449449449	0.000622705
1.45045045	0.000623923
1.451451451	0.000625296
1.452452452	0.000626265
1.453453453	0.000627578
1.454454454	0.000628823
1.455455455	0.000630095
1.456456456	0.00063131
1.457457457	0.000632531
1.458458458	0.000633643
1.459459459	0.000634922
1.46046046	0.000636014
1.461461461	0.00063737
1.462462462	0.000638369
1.463463463	0.000639763
1.464464464	0.00064075
1.465465465	0.00064199
1.466466466	0.000643161
1.467467467	0.000644417
1.468468468	0.000645585
1.469469469	0.000646815
1.47047047	0.000648026
1.471471471	0.000649221
1.472472472	0.000650316
1.473473473	0.000651492
1.474474474	0.000652668
1.475475475	0.000653876
1.476476476	0.000655002
1.477477477	0.000656139
1.478478478	0.000657324
1.479479479	0.000658321
1.48048048	0.000659552
1.481481481	0.000660694
1.482482482	0.000661782
1.483483483	0.000663027
1.484484484	0.000664048
1.485485485	0.000665236
1.486486486	0.000666387
1.487487487	0.000667536
1.488488488	0.000668746
1.489489489	0.000669784
1.49049049	0.000670951
1.491491491	0.000671925
1.492492492	0.000673066
1.493493493	0.000674291
1.494494494	0.000675305
1.495495495	0.000676501
1.496496496	0.000677644
1.497497497	0.000678768
1.498498498	0.000679759
1.499499499	0.000680948
1.500500501	0.000681952
1.501501502	0.000683015
1.502502503	0.000684138
1.503503504	0.000685239
1.504504505	0.00068647
1.505505506	0.000687477
1.506506507	0.000688563
1.507507508	0.000689553
1.508508509	0.000690749
1.50950951	0.000691798
1.510510511	0.000692794
1.511511512	0.000693918
1.512512513	0.000694997
1.513513514	0.000696094
1.514514515	0.000697138
1.515515516	0.000698179
1.516516517	0.00069925
1.517517518	0.000700341
1.518518519	0.000701498
1.51951952	0.000702431
1.520520521	0.000703394
1.521521522	0.000704572
1.522522523	0.000705594
1.523523524	0.000706764
1.524524525	0.000707773
1.525525526	0.000708802
1.526526527	0.000709722
1.527527528	0.000710835
1.528528529	0.000711937
1.52952953	0.000713029
1.530530531	0.000713983
1.531531532	0.000714937
1.532532533	0.000716014
1.533533534	0.000717053
1.534534535	0.000718058
1.535535536	0.000719167
1.536536537	0.000720116
1.537537538	0.000721177
1.538538539	0.000722219
1.53953954	0.000723185
1.540540541	0.000724186
1.541541542	0.000725209
1.542542543	0.000726288
1.543543544	0.000727306
1.544544545	0.000728179
1.545545546	0.000729239
1.546546547	0.000730278
1.547547548	0.000731258
1.548548549	0.000732212
1.54954955	0.00073332
1.550550551	0.000734291
1.551551552	0.00073526
1.552552553	0.000736202
1.553553554	0.000737269
1.554554555	0.000738331
1.555555556	0.000739302
1.556556557	0.000740201
1.557557558	0.000741134
1.558558559	0.000742151
1.55955956	0.000743196
1.560560561	0.000743987
1.561561562	0.000744918
1.562562563	0.000746109
1.563563564	0.000747044
1.564564565	0.000748068
1.565565566	0.000749022
1.566566567	0.000749787
1.567567568	0.00075095
1.568568569	0.000751755
1.56956957	0.000752786
1.570570571	0.000753761
1.571571572	0.000754627
1.572572573	0.000755713
1.573573574	0.000756561
1.574574575	0.000757563
1.575575576	0.000758542
1.576576577	0.000759322
1.577577578	0.00076037
1.578578579	0.000761375
1.57957958	0.000762266
1.580580581	0.000763196
1.581581582	0.000764094
1.582582583	0.000764976
1.583583584	0.000765997
1.584584585	0.000766921
1.585585586	0.000767943
1.586586587	0.000768756
1.587587588	0.000769808
1.588588589	0.000770566
1.58958959	0.000771646
1.590590591	0.000772469
1.591591592	0.00077344
1.592592593	0.000774355
1.593593594	0.000775244
1.594594595	0.000776247
1.595595596	0.000777098
1.596596597	0.000777934
1.597597598	0.000778862
1.598598599	0.000779767
1.5995996	0.000780637
1.600600601	0.000781564
1.601601602	0.000782536
1.602602603	0.000783408
1.603603604	0.000784212
1.604604605	0.000785069
1.605605606	0.000786059
1.606606607	0.000786976
1.607607608	0.000787852
1.608608609	0.000788748
1.60960961	0.000789715
1.610610611	0.000790516
1.611611612	0.000791303
1.612612613	0.000792272
1.613613614	0.000793114
1.614614615	0.000794025
1.615615616	0.000794978
1.616616617	0.000795813
1.617617618	0.000796742
1.618618619	0.000797512
1.61961962	0.00079859
1.620620621	0.000799233
1.621621622	0.000800175
1.622622623	0.000801119
1.623623624	0.000801816
1.624624625	0.000802775
1.625625626	0.000803537
1.626626627	0.000804582
1.627627628	0.000805331
1.628628629	0.000806279
1.62962963	0.000807132
1.630630631	0.00080789
1.631631632	0.000808826
1.632632633	0.000809718
1.633633634	0.000810481
1.634634635	0.00081137
1.635635636	0.000812164
1.636636637	0.000812926
1.637637638	0.000813838
1.638638639	0.000814649
1.63963964	0.000815554
1.640640641	0.000816304
1.641641642	0.000817258
1.642642643	0.000818034
1.643643644	0.000818945
1.644644645	0.000819801
1.645645646	0.000820544
1.646646647	0.000821327
1.647647648	0.000822287
1.648648649	0.000823082
1.64964965	0.000823851
1.650650651	0.000824819
1.651651652	0.000825525
1.652652653	0.000826274
1.653653654	0.000827139
1.654654655	0.000827945
1.655655656	0.000828815
1.656656657	0.000829632
1.657657658	0.000830457
1.658658659	0.000831233
1.65965966	0.000832023
1.660660661	0.000832874
1.661661662	0.000833729
1.662662663	0.000834458
1.663663664	0.000835374
1.664664665	0.000836062
1.665665666	0.000836869
1.666666667	0.000837738
1.667667668	0.000838506
1.668668669	0.000839311
1.66966967	0.000840006
1.670670671	0.000840876
1.671671672	0.000841686
1.672672673	0.000842514
1.673673674	0.000843284
1.674674675	0.000844048
1.675675676	0.000844834
1.676676677	0.000845602
1.677677678	0.000846415
1.678678679	0.000847273
1.67967968	0.000848001
1.680680681	0.00084881
1.681681682	0.000849583
1.682682683	0.000850381
1.683683684	0.000851164
1.684684685	0.000851976
1.685685686	0.000852628
1.686686687	0.000853435
1.687687688	0.00085425
1.688688689	0.000855134
1.68968969	0.000855868
1.690690691	0.000856571
1.691691692	0.000857278
1.692692693	0.000858211
1.693693694	0.00085881
1.694694695	0.000859627
1.695695696	0.00086041
1.696696697	0.000861074
1.697697698	0.000861917
1.698698699	0.000862719
1.6996997	0.000863527
1.700700701	0.000864165
1.701701702	0.000864902
1.702702703	0.000865741
1.703703704	0.000866388
1.704704705	0.00086714
1.705705706	0.00086797
1.706706707	0.000868689
1.707707708	0.000869372
1.708708709	0.00087011
1.70970971	0.000870959
1.710710711	0.000871667
1.711711712	0.000872325
1.712712713	0.000873131
1.713713714	0.000873861
1.714714715	0.000874638
1.715715716	0.000875493
1.716716717	0.000876139
1.717717718	0.00087689
1.718718719	0.000877593
1.71971972	0.000878359
1.720720721	0.000879089
1.721721722	0.000879865
1.722722723	0.000880587
1.723723724	0.000881261
1.724724725	0.000881996
1.725725726	0.000882631
1.726726727	0.000883464
1.727727728	0.000884222
1.728728729	0.000884946
1.72972973	0.000885711
1.730730731	0.000886376
1.731731732	0.000887073
1.732732733	0.000887818
1.733733734	0.000888529
1.734734735	0.000889322
1.735735736	0.000889989
1.736736737	0.000890728
1.737737738	0.000891412
1.738738739	0.000892118
1.73973974	0.000892805
1.740740741	0.000893533
1.741741742	0.000894259
1.742742743	0.000894972
1.743743744	0.000895672
1.744744745	0.000896355
1.745745746	0.000897074
1.746746747	0.000897742
1.747747748	0.000898502
1.748748749	0.000899254
1.74974975	0.000899937
1.750750751	0.000900645
1.751751752	0.000901267
1.752752753	0.000901983
1.753753754	0.000902647
1.754754755	0.000903381
1.755755756	0.000904103
1.756756757	0.000904795
1.757757758	0.000905553
1.758758759	0.000906225
1.75975976	0.000906893
1.760760761	0.000907567
1.761761762	0.000908271
1.762762763	0.000908971
1.763763764	0.000909584
1.764764765	0.000910339
1.765765766	0.000910892
1.766766767	0.000911636
1.767767768	0.00091236
1.768768769	0.000913016
1.76976977	0.00091368
1.770770771	0.000914377
1.771771772	0.00091507
1.772772773	0.000915687
1.773773774	0.000916402
1.774774775	0.000917082
1.775775776	0.000917736
1.776776777	0.000918478
1.777777778	0.000919064
1.778778779	0.000919779
1.77977978	0.00092049
1.780780781	0.000921118
1.781781782	0.00092182
1.782782783	0.000922435
1.783783784	0.000923173
1.784784785	0.000923744
1.785785786	0.000924532
1.786786787	0.000925127
1.787787788	0.000925644
1.788788789	0.00092645
1.78978979	0.000927179
1.790790791	0.000927731
1.791791792	0.000928451
1.792792793	0.000929062
1.793793794	0.000929747
1.794794795	0.000930403
1.795795796	0.000931002
1.796796797	0.000931702
1.797797798	0.000932334
1.798798799	0.000932904
1.7997998	0.000933679
1.800800801	0.000934234
1.801801802	0.000934882
1.802802803	0.000935635
1.803803804	0.000936173
1.804804805	0.000936788
1.805805806	0.000937496
1.806806807	0.000938189
1.807807808	0.00093877
1.808808809	0.000939435
1.80980981	0.000940038
1.810810811	0.000940667
1.811811812	0.000941341
1.812812813	0.000941934
1.813813814	0.000942588
1.814814815	0.000943181
1.815815816	0.000943772
1.816816817	0.000944595
1.817817818	0.000945144
1.818818819	0.000945793
1.81981982	0.000946425
1.820820821	0.000947026
1.821821822	0.000947599
1.822822823	0.00094833
1.823823824	0.000948969
1.824824825	0.000949494
1.825825826	0.000950168
1.826826827	0.000950739
1.827827828	0.000951342
1.828828829	0.000952055
1.82982983	0.000952596
1.830830831	0.000953188
1.831831832	0.000953849
1.832832833	0.000954454
1.833833834	0.000955034
1.834834835	0.000955725
1.835835836	0.000956304
1.836836837	0.000956916
1.837837838	0.000957539
1.838838839	0.000958095
1.83983984	0.00095876
1.840840841	0.000959335
1.841841842	0.000960029
1.842842843	0.000960577
1.843843844	0.000961134
1.844844845	0.000961806
1.845845846	0.000962405
1.846846847	0.000962999
1.847847848	0.000963584
1.848848849	0.000964229
1.84984985	0.000964775
1.850850851	0.000965351
1.851851852	0.000966076
1.852852853	0.00096664
1.853853854	0.000967281
1.854854855	0.00096775
1.855855856	0.00096835
1.856856857	0.000968982
1.857857858	0.000969576
1.858858859	0.000970175
1.85985986	0.000970756
1.860860861	0.000971348
1.861861862	0.000971875
1.862862863	0.00097245
1.863863864	0.000973109
1.864864865	0.000973755
1.865865866	0.00097423
1.866866867	0.000974878
1.867867868	0.000975343
1.868868869	0.000976059
1.86986987	0.000976657
1.870870871	0.00097711
1.871871872	0.000977699
1.872872873	0.000978302
1.873873874	0.000978879
1.874874875	0.000979513
1.875875876	0.000979935
1.876876877	0.000980584
1.877877878	0.000981244
1.878878879	0.00098178
1.87987988	0.000982288
1.880880881	0.000982943
1.881881882	0.000983436
1.882882883	0.00098397
1.883883884	0.00098456
1.884884885	0.000985203
1.885885886	0.000985803
1.886886887	0.00098632
1.887887888	0.000986805
1.888888889	0.000987422
1.88988989	0.000987925
1.890890891	0.000988577
1.891891892	0.000989075
1.892892893	0.000989719
1.893893894	0.000990233
1.894894895	0.000990702
1.895895896	0.000991347
1.896896897	0.000991847
1.897897898	0.000992382
1.898898899	0.000992919
1.8998999	0.000993526
1.900900901	0.000993931
1.901901902	0.000994568
1.902902903	0.000995128
1.903903904	0.000995663
1.904904905	0.000996205
1.905905906	0.000996795
1.906906907	0.000997284
1.907907908	0.000997821
1.908908909	0.000998384
1.90990991	0.000998916
1.910910911	0.000999451
1.911911912	0.001000012
1.912912913	0.001000522
1.913913914	0.001001037
1.914914915	0.001001625
1.915915916	0.00100213
1.916916917	0.001002667
1.917917918	0.001003245
1.918918919	0.001003716
1.91991992	0.00100435
1.920920921	0.001004832
1.921921922	0.00100543
1.922922923	0.001005931
1.923923924	0.001006426
1.924924925	0.001007029
1.925925926	0.001007568
1.926926927	0.001008049
1.927927928	0.00100849
1.928928929	0.001009067
1.92992993	0.001009576
1.930930931	0.001010052
1.931931932	0.001010643
1.932932933	0.001011162
1.933933934	0.001011682
1.934934935	0.001012143
1.935935936	0.001012699
1.936936937	0.001013219
1.937937938	0.001013716
1.938938939	0.001014296
1.93993994	0.001014793
1.940940941	0.001015308
1.941941942	0.001015758
1.942942943	0.0010163
1.943943944	0.001016791
1.944944945	0.001017323
1.945945946	0.001017857
1.946946947	0.001018284
1.947947948	0.001018807
1.948948949	0.001019314
1.94994995	0.0010198
1.950950951	0.001020402
1.951951952	0.00102087
1.952952953	0.001021401
1.953953954	0.001021901
1.954954955	0.001022387
1.955955956	0.001022844
1.956956957	0.001023393
1.957957958	0.001023842
1.958958959	0.001024441
1.95995996	0.001024862
1.960960961	0.001025364
1.961961962	0.001025867
1.962962963	0.001026333
1.963963964	0.00102684
1.964964965	0.001027359
1.965965966	0.00102789
1.966966967	0.001028316
1.967967968	0.001028806
1.968968969	0.001029301
1.96996997	0.001029792
1.970970971	0.001030195
1.971971972	0.001030755
1.972972973	0.001031234
1.973973974	0.001031783
1.974974975	0.001032304
1.975975976	0.001032738
1.976976977	0.001033207
1.977977978	0.001033729
1.978978979	0.001034108
1.97997998	0.001034666
1.980980981	0.001035118
1.981981982	0.001035594
1.982982983	0.001036132
1.983983984	0.001036556
1.984984985	0.001037035
1.985985986	0.001037473
1.986986987	0.001037987
1.987987988	0.001038489
1.988988989	0.001038962
1.98998999	0.001039471
1.990990991	0.001039923
1.991991992	0.001040319
1.992992993	0.00104087
1.993993994	0.001041288
1.994994995	0.001041842
1.995995996	0.001042244
1.996996997	0.001042689
1.997997998	0.001043137
1.998998999	0.001043605
2	0.001044115


==> Data/Example1_Sr.dat <==
1	0.999644935
1.001001001	0.99698323
1.002002002	0.994329691
1.003003003	0.99168396
1.004004004	0.989046097
1.005005005	0.986415982
1.006006006	0.983793914
1.007007007	0.981180072
1.008008008	0.978573203
1.009009009	0.97597456
1.01001001	0.973383665
1.011011011	0.9708004
1.012012012	0.968224645
1.013013013	0.965656877
1.014014014	0.963096559
1.015015015	0.960543454
1.016016016	0.957998216
1.017017017	0.955460906
1.018018018	0.952930272
1.019019019	0.950407505
1.02002002	0.947892189
1.021021021	0.945384026
1.022022022	0.942883193
1.023023023	0.94039005
1.024024024	0.937904239
1.025025025	0.935425222
1.026026026	0.932953775
1.027027027	0.9304896
1.028028028	0.928032696
1.029029029	0.925582588
1.03003003	0.923139989
1.031031031	0.920704246
1.032032032	0.918275476
1.033033033	0.915854096
1.034034034	0.913439691
1.035035035	0.911032319
1.036036036	0.90863204
1.037037037	0.906238079
1.038038038	0.903851569
1.039039039	0.901472032
1.04004004	0.899099052
1.041041041	0.896733046
1.042042042	0.894373894
1.043043043	0.892021596
1.044044044	0.889675796
1.045045045	0.887337089
1.046046046	0.88500464
1.047047047	0.882678986
1.048048048	0.880360425
1.049049049	0.878048241
1.05005005	0.875742495
1.051051051	0.873443425
1.052052052	0.87115103
1.053053053	0.868865132
1.054054054	0.866585732
1.055055055	0.864312589
1.056056056	0.862046182
1.057057057	0.859786212
1.058058058	0.857532501
1.059059059	0.855285287
1.06006006	0.853044271
1.061061061	0.850809991
1.062062062	0.848581731
1.063063063	0.846359789
1.064064064	0.844144166
1.065065065	0.841934741
1.066066066	0.839731455
1.067067067	0.837534428
1.068068068	0.83534348
1.069069069	0.83315891
1.07007007	0.830980301
1.071071071	0.82880789
1.072072072	0.826641917
1.073073073	0.82448101
1.074074074	0.822326839
1.075075075	0.820178688
1.076076076	0.818036497
1.077077077	0.815900266
1.078078078	0.813769758
1.079079079	0.811645269
1.08008008	0.80952692
1.081081081	0.807414234
1.082082082	0.805307508
1.083083083	0.803206623
1.084084084	0.8011114
1.085085085	0.799022257
1.086086086	0.796938479
1.087087087	0.794860899
1.088088088	0.792788863
1.089089089	0.79072243
1.09009009	0.78866148
1.091091091	0.786606789
1.092092092	0.784557402
1.093093093	0.782513678
1.094094094	0.780475497
1.095095095	0.778443098
1.096096096	0.776416123
1.097097097	0.774394572
1.098098098	0.772378683
1.099099099	0.770368218
1.1001001	0.768363237
1.101101101	0.7663638
1.102102102	0.764369845
1.103103103	0.762381315
1.104104104	0.760398209
1.105105105	0.75842005
1.106106106	0.756448209
1.107107107	0.754480779
1.108108108	0.75251925
1.109109109	0.750562847
1.11011011	0.748611629
1.111111111	0.746665835
1.112112112	0.744725108
1.113113113	0.742789686
1.114114114	0.740859509
1.115115115	0.738934636
1.116116116	0.737014651
1.117117117	0.735100269
1.118118118	0.733190596
1.119119119	0.731286466
1.12012012	0.729386926
1.121121121	0.727493107
1.122122122	0.725603819
1.123123123	0.723719656
1.124124124	0.721840918
1.125125125	0.719966888
1.126126126	0.718097627
1.127127127	0.716233492
1.128128128	0.714374423
1.129129129	0.71252048
1.13013013	0.710671246
1.131131131	0.708827078
1.132132132	0.706987321
1.133133133	0.705152869
1.134134134	0.703323305
1.135135135	0.701498389
1.136136136	0.6996786
1.137137137	0.697863221
1.138138138	0.69605279
1.139139139	0.694247007
1.14014014	0.692445993
1.141141141	0.690649986
1.142142142	0.688858449
1.143143143	0.687071681
1.144144144	0.68528986
1.145145145	0.68351227
1.146146146	0.681739688
1.147147147	0.679971278
1.148148148	0.678207934
1.149149149	0.67644912
1.15015015	0.674694836
1.151151151	0.672944784
1.152152152	0.671199977
1.153153153	0.669459343
1.154154154	0.667723119
1.155155155	0.665991664
1.156156156	0.664264441
1.157157157	0.662541986
1.158158158	0.660823941
1.159159159	0.659110308
1.16016016	0.657400668
1.161161161	0.655696213
1.162162162	0.653995812
1.163163163	0.652299464
1.164164164	0.650608003
1.165165165	0.648920715
1.166166166	0.647237599
1.167167167	0.645559013
1.168168168	0.643884838
1.169169169	0.642214656
1.17017017	0.640549064
1.171171171	0.638887525
1.172172172	0.637230217
1.173173173	0.635577202
1.174174174	0.633928418
1.175175175	0.632284045
1.176176176	0.630643904
1.177177177	0.629007459
1.178178178	0.627375543
1.179179179	0.62574774
1.18018018	0.62412411
1.181181181	0.622504473
1.182182182	0.620889068
1.183183183	0.619277775
1.184184184	0.617670357
1.185185185	0.616067171
1.186186186	0.614468098
1.187187187	0.612872958
1.188188188	0.611281872
1.189189189	0.609694958
1.19019019	0.608111858
1.191191191	0.606532574
1.192192192	0.60495764
1.193193193	0.603386581
1.194194194	0.601819396
1.195195195	0.600256026
1.196196196	0.598696887
1.197197197	0.597141385
1.198198198	0.595589697
1.199199199	0.594042301
1.2002002	0.592498243
1.201201201	0.590958476
1.202202202	0.589422405
1.203203203	0.587890267
1.204204204	0.586361825
1.205205205	0.584837317
1.206206206	0.583316386
1.207207207	0.581799448
1.208208208	0.580286205
1.209209209	0.578776777
1.21021021	0.577271044
1.211211211	0.575769126
1.212212212	0.574270546
1.213213213	0.57277602
1.214214214	0.571285129
1.215215215	0.569797993
1.216216216	0.568314373
1.217217217	0.566834688
1.218218218	0.565358341
1.219219219	0.56388557
1.22022022	0.562416732
1.221221221	0.560951412
1.222222222	0.559489667
1.223223223	0.55803144
1.224224224	0.556576848
1.225225225	0.555125654
1.226226226	0.553678215
1.227227227	0.552234113
1.228228228	0.550793827
1.229229229	0.549356937
1.23023023	0.547923863
1.231231231	0.546493769
1.232232232	0.54506737
1.233233233	0.543644369
1.234234234	0.542224944
1.235235235	0.540808797
1.236236236	0.539395988
1.237237237	0.537987113
1.238238238	0.536581397
1.239239239	0.535178781
1.24024024	0.53377974
1.241241241	0.532384455
1.242242242	0.53099221
1.243243243	0.529603481
1.244244244	0.528217733
1.245245245	0.526835799
1.246246246	0.525456786
1.247247247	0.524081647
1.248248248	0.52270925
1.249249249	0.521340191
1.25025025	0.519974768
1.251251251	0.518612266
1.252252252	0.517253458
1.253253253	0.515897512
1.254254254	0.514544964
1.255255255	0.513195693
1.256256256	0.511849582
1.257257257	0.51050669
1.258258258	0.509167016
1.259259259	0.507830441
1.26026026	0.506497324
1.261261261	0.505166888
1.262262262	0.503840089
1.263263263	0.50251621
1.264264264	0.50119549
1.265265265	0.499877989
1.266266266	0.498563617
1.267267267	0.497252345
1.268268268	0.495944321
1.269269269	0.494639218
1.27027027	0.493337005
1.271271271	0.492038012
1.272272272	0.490742117
1.273273273	0.489449233
1.274274274	0.488159508
1.275275275	0.486872941
1.276276276	0.485588819
1.277277277	0.484308213
1.278278278	0.483030885
1.279279279	0.481756032
1.28028028	0.480484158
1.281281281	0.479215503
1.282282282	0.477949768
1.283283283	0.476686865
1.284284284	0.47542721
1.285285285	0.47416997
1.286286286	0.472916096
1.287287287	0.471665174
1.288288288	0.470417112
1.289289289	0.469171822
1.29029029	0.467929512
1.291291291	0.466690063
1.292292292	0.465453416
1.293293293	0.464219779
1.294294294	0.462989032
1.295295295	0.461760849
1.296296296	0.460536003
1.297297297	0.459313542
1.298298298	0.458094209
1.299299299	0.45687744
1.3003003	0.455663383
1.301301301	0.454452306
1.302302302	0.45324415
1.303303303	0.452038527
1.304304304	0.450836092
1.305305305	0.449635953
1.306306306	0.448438883
1.307307307	0.447244376
1.308308308	0.44605279
1.309309309	0.444863766
1.31031031	0.443677694
1.311311311	0.442494094
1.312312312	0.441313297
1.313313313	0.440135211
1.314314314	0.438959718
1.315315315	0.437786996
1.316316316	0.436616749
1.317317317	0.435449541
1.318318318	0.434284747
1.319319319	0.433122724
1.32032032	0.431963235
1.321321321	0.430806637
1.322322322	0.429652244
1.323323323	0.428500772
1.324324324	0.427351862
1.325325325	0.426205307
1.326326326	0.425061643
1.327327327	0.423920453
1.328328328	0.422781885
1.329329329	0.421645939
1.33033033	0.420512319
1.331331331	0.419381618
1.332332332	0.418253183
1.333333333	0.41712755
1.334334334	0.416004062
1.335335335	0.414883375
1.336336336	0.413765073
1.337337337	0.412649423
1.338338338	0.411536247
1.339339339	0.410425395
1.34034034	0.409317225
1.341341341	0.40821147
1.342342342	0.407108009
1.343343343	0.406007379
1.344344344	0.404908985
1.345345345	0.403813183
1.346346346	0.402719676
1.347347347	0.401628584
1.348348348	0.400539875
1.349349349	0.399453759
1.35035035	0.398369968
1.351351351	0.39728871
1.352352352	0.396209687
1.353353353	0.395133078
1.354354354	0.394058973
1.355355355	0.392987251
1.356356356	0.391917795
1.357357357	0.390850693
1.358358358	0.389785945
1.359359359	0.388723671
1.36036036	0.387663573
1.361361361	0.386605948
1.362362362	0.385550559
1.363363363	0.384497523
1.364364364	0.383446813
1.365365365	0.382398337
1.366366366	0.381352305
1.367367367	0.380308539
1.368368368	0.379267126
1.369369369	0.3782278
1.37037037	0.377191067
1.371371371	0.37615636
1.372372372	0.375123799
1.373373373	0.374093831
1.374374374	0.373065859
1.375375375	0.372040093
1.376376376	0.3710168
1.377377377	0.369995505
1.378378378	0.368976533
1.379379379	0.367959827
1.38038038	0.366945356
1.381381381	0.365932822
1.382382382	0.364922792
1.383383383	0.363914847
1.384384384	0.362909228
1.385385385	0.361905515
1.386386386	0.360904127
1.387387387	0.359904796
1.388388388	0.358907819
1.389389389	0.357912958
1.39039039	0.356920153
1.391391391	0.355929494
1.392392392	0.354940921
1.393393393	0.353954613
1.394394394	0.352970362
1.395395395	0.351988137
1.396396396	0.351008236
1.397397397	0.350030243
1.398398398	0.349054396
1.399399399	0.348080844
1.4004004	0.347109169
1.401401401	0.34613952
1.402402402	0.345172018
1.403403403	0.344206661
1.404404404	0.343243361
1.405405405	0.342282057
1.406406406	0.34132278
1.407407407	0.340365648
1.408408408	0.339410454
1.409409409	0.338457406
1.41041041	0.337506294
1.411411411	0.336557239
1.412412412	0.335610121
1.413413413	0.33466509
1.414414414	0.333722144
1.415415415	0.332781136
1.416416416	0.331842184
1.417417417	0.33090499
1.418418418	0.329969853
1.419419419	0.329036951
1.42042042	0.328105718
1.421421421	0.327176511
1.422422422	0.326249421
1.423423423	0.325324267
1.424424424	0.324400961
1.425425425	0.323479682
1.426426426	0.322560221
1.427427427	0.321642727
1.428428428	0.320727199
1.429429429	0.31981346
1.43043043	0.318901926
1.431431431	0.317992091
1.432432432	0.317084283
1.433433433	0.316178173
1.434434434	0.315274119
1.435435435	0.314371973
1.436436436	0.313471586
1.437437437	0.312573224
1.438438438	0.31167686
1.439439439	0.310781956
1.44044044	0.309889108
1.441441441	0.308998287
1.442442442	0.308109134
1.443443443	0.307221919
1.444444444	0.306336582
1.445445445	0.305452943
1.446446446	0.304571211
1.447447447	0.303691268
1.448448448	0.302813292
1.449449449	0.301936895
1.45045045	0.301062435
1.451451451	0.300189942
1.452452452	0.29931885
1.453453453	0.298449904
1.454454454	0.297582686
1.455455455	0.296717286
1.456456456	0.295853615
1.457457457	0.294991732
1.458458458	0.294131517
1.459459459	0.29327324
1.46046046	0.292416543
1.461461461	0.291561872
1.462462462	0.290708601
1.463463463	0.289857477
1.464464464	0.289007694
1.465465465	0.288159907
1.466466466	0.287313789
1.467467467	0.286469489
1.468468468	0.285626829
1.469469469	0.284785956
1.47047047	0.283946782
1.471471471	0.283109307
1.472472472	0.282273442
1.473473473	0.281439364
1.474474474	0.280606985
1.475475475	0.279776335
1.476476476	0.278947294
1.477477477	0.278119951
1.478478478	0.277294338
1.479479479	0.276470214
1.48048048	0.275647998
1.481481481	0.274827361
1.482482482	0.274008334
1.483483483	0.273191124
1.484484484	0.272375345
1.485485485	0.271561384
1.486486486	0.270749032
1.487487487	0.26993832
1.488488488	0.269129306
1.489489489	0.268321753
1.49049049	0.267515957
1.491491491	0.266711593
1.492492492	0.265909016
1.493493493	0.265108138
1.494494494	0.264308661
1.495495495	0.263510972
1.496496496	0.262714833
1.497497497	0.261920273
1.498498498	0.261127174
1.499499499	0.260335863
1.500500501	0.259545952
1.501501502	0.258757681
1.502502503	0.257971048
1.503503504	0.257185966
1.504504505	0.256402582
1.505505506	0.255620539
1.506506507	0.254840136
1.507507508	0.254061192
1.508508509	0.253284007
1.50950951	0.252508223
1.510510511	0.251733929
1.511511512	0.250961304
1.512512513	0.250190169
1.513513514	0.249420583
1.514514515	0.248652473
1.515515516	0.247885883
1.516516517	0.247120842
1.517517518	0.246357337
1.518518519	0.24559541
1.51951952	0.244834766
1.520520521	0.244075656
1.521521522	0.24331826
1.522522523	0.242562205
1.523523524	0.241807789
1.524524525	0.241054699
1.525525526	0.240303114
1.526526527	0.2395529
1.527527528	0.238804355
1.528528529	0.238057271
1.52952953	0.237311646
1.530530531	0.236567348
1.531531532	0.23582451
1.532532533	0.235083252
1.533533534	0.23434341
1.534534535	0.233604982
1.535535536	0.232868105
1.536536537	0.232132509
1.537537538	0.231398463
1.538538539	0.230665833
1.53953954	0.229934558
1.540540541	0.229204744
1.541541542	0.228476375
1.542542543	0.227749482
1.543543544	0.227023944
1.544544545	0.226299673
1.545545546	0.225576997
1.546546547	0.224855706
1.547547548	0.224135756
1.548548549	0.223417178
1.54954955	0.222700149
1.550550551	0.221984372
1.551551552	0.22126998
1.552552553	0.220556945
1.553553554	0.219845414
1.554554555	0.219135255
1.555555556	0.218426377
1.556556557	0.217718795
1.557557558	0.217012614
1.558558559	0.216307878
1.55955956	0.215604529
1.560560561	0.214902282
1.561561562	0.214201525
1.562562563	0.213502377
1.563563564	0.212804317
1.564564565	0.212107688
1.565565566	0.211412326
1.566566567	0.21071811
1.567567568	0.210025623
1.568568569	0.209334105
1.56956957	0.208644137
1.570570571	0.207955435
1.571571572	0.20726794
1.572572573	0.20658198
1.573573574	0.205897093
1.574574575	0.205213666
1.575575576	0.204531521
1.576576577	0.203850478
1.577577578	0.203171
1.578578579	0.202492774
1.57957958	0.201815724
1.580580581	0.201140001
1.581581582	0.20046553
1.582582583	0.199792325
1.583583584	0.199120536
1.584584585	0.198449925
1.585585586	0.197780684
1.586586587	0.197112501
1.587587588	0.196445823
1.588588589	0.195780113
1.58958959	0.195115983
1.590590591	0.194452852
1.591591592	0.193791121
1.592592593	0.193130583
1.593593594	0.192471266
1.594594595	0.191813305
1.595595596	0.191156432
1.596596597	0.190500781
1.597597598	0.189846456
1.598598599	0.189193338
1.5995996	0.188541412
1.600600601	0.187890768
1.601601602	0.18724139
1.602602603	0.18659313
1.603603604	0.185946018
1.604604605	0.185300171
1.605605606	0.184655666
1.606606607	0.184012294
1.607607608	0.183370084
1.608608609	0.182729095
1.60960961	0.182089373
1.610610611	0.18145068
1.611611612	0.180813164
1.612612613	0.180177018
1.613613614	0.179541931
1.614614615	0.178908095
1.615615616	0.178275481
1.616616617	0.177643925
1.617617618	0.177013636
1.618618619	0.17638436
1.61961962	0.175756559
1.620620621	0.175129488
1.621621622	0.174503878
1.622622623	0.17387943
1.623623624	0.173255891
1.624624625	0.172633767
1.625625626	0.172012597
1.626626627	0.171392858
1.627627628	0.170773968
1.628628629	0.170156419
1.62962963	0.169539914
1.630630631	0.168924451
1.631631632	0.1683103
1.632632633	0.167697236
1.633633634	0.167085171
1.634634635	0.166474357
1.635635636	0.165864572
1.636636637	0.165255874
1.637637638	0.164648443
1.638638639	0.164042026
1.63963964	0.163436815
1.640640641	0.162832558
1.641641642	0.162229612
1.642642643	0.161627591
1.643643644	0.161026806
1.644644645	0.160427064
1.645645646	0.159828305
1.646646647	0.159230679
1.647647648	0.15863432
1.648648649	0.158038884
1.64964965	0.157444507
1.650650651	0.156851411
1.651651652	0.156259134
1.652652653	0.155667976
1.653653654	0.155078009
1.654654655	0.154489055
1.655655656	0.153901234
1.656656657	0.153314427
1.657657658	0.152728692
1.658658659	0.15214397
1.65965966	0.151560321
1.660660661	0.15097779
1.661661662	0.150396317
1.662662663	0.149815768
1.663663664	0.149236456
1.664664665	0.148657963
1.665665666	0.148080632
1.666666667	0.147504404
1.667667668	0.146929115
1.668668669	0.146354899
1.66966967	0.145781606
1.670670671	0.145209521
1.671671672	0.144638404
1.672672673	0.144068331
1.673673674	0.143499225
1.674674675	0.142931134
1.675675676	0.142364085
1.676676677	0.141798034
1.677677678	0.141233042
1.678678679	0.140669107
1.67967968	0.140106052
1.680680681	0.139544085
1.681681682	0.138983086
1.682682683	0.138423115
1.683683684	0.137864128
1.684684685	0.137306169
1.685685686	0.136749044
1.686686687	0.136193067
1.687687688	0.135638088
1.688688689	0.135084167
1.68968969	0.134531081
1.690690691	0.133978948
1.691691692	0.133427799
1.692692693	0.132877856
1.693693694	0.132328555
1.694694695	0.131780446
1.695695696	0.131233275
1.696696697	0.130686954
1.697697698	0.13014178
1.698698699	0.12959753
1.6996997	0.129054248
1.700700701	0.128511757
1.701701702	0.127970323
1.702702703	0.127429947
1.703703704	0.126890332
1.704704705	0.126351774
1.705705706	0.125814244
1.706706707	0.125277549
1.707707708	0.124741763
1.708708709	0.124206975
1.70970971	0.123673238
1.710710711	0.123140298
1.711711712	0.122608244
1.712712713	0.122077271
1.713713714	0.121547155
1.714714715	0.121018015
1.715715716	0.12048988
1.716716717	0.119962461
1.717717718	0.11943607
1.718718719	0.118910551
1.71971972	0.118386015
1.720720721	0.117862359
1.721721722	0.117339663
1.722722723	0.116817825
1.723723724	0.11629685
1.724724725	0.115776844
1.725725726	0.115257643
1.726726727	0.114739545
1.727727728	0.114222273
1.728728729	0.113705866
1.72972973	0.113190398
1.730730731	0.112675726
1.731731732	0.112161979
1.732732733	0.111649171
1.733733734	0.111137219
1.734734735	0.110626236
1.735735736	0.110116012
1.736736737	0.109606743
1.737737738	0.1090983
1.738738739	0.108590759
1.73973974	0.108084075
1.740740741	0.107578307
1.741741742	0.107073411
1.742742743	0.106569372
1.743743744	0.10606619
1.744744745	0.105563857
1.745745746	0.105062425
1.746746747	0.104561806
1.747747748	0.10406214
1.748748749	0.103563324
1.74974975	0.103065297
1.750750751	0.10256815
1.751751752	0.10207177
1.752752753	0.101576336
1.753753754	0.101081699
1.754754755	0.100587979
1.755755756	0.100095093
1.756756757	0.09960302
1.757757758	0.099111855
1.758758759	0.098621443
1.75975976	0.098131865
1.760760761	0.09764313
1.761761762	0.097155258
1.762762763	0.096668214
1.763763764	0.096181914
1.764764765	0.095696583
1.765765766	0.095211878
1.766766767	0.094728187
1.767767768	0.0942453
1.768768769	0.093763165
1.76976977	0.093281858
1.770770771	0.0928014
1.771771772	0.092321754
1.772772773	0.091842845
1.773773774	0.091364846
1.774774775	0.090887621
1.775775776	0.090411179
1.776776777	0.089935631
1.777777778	0.089460731
1.778778779	0.088986762
1.77977978	0.08851359
1.780780781	0.088041134
1.781781782	0.08756955
1.782782783	0.087098673
1.783783784	0.086628713
1.784784785	0.086159378
1.785785786	0.08569105
1.786786787	0.085223317
1.787787788	0.084756292
1.788788789	0.084290341
1.78978979	0.083825096
1.790790791	0.083360456
1.791791792	0.082896762
1.792792793	0.082433738
1.793793794	0.081971563
1.794794795	0.081510134
1.795795796	0.08104942
1.796796797	0.080589578
1.797797798	0.080130436
1.798798799	0.079672001
1.7997998	0.079214536
1.800800801	0.078757614
1.801801802	0.078301549
1.802802803	0.077846348
1.803803804	0.077391692
1.804804805	0.076937869
1.805805806	0.076484896
1.806806807	0.076032661
1.807807808	0.075581066
1.808808809	0.075130306
1.80980981	0.074680232
1.810810811	0.074230932
1.811811812	0.073782422
1.812812813	0.073334575
1.813813814	0.072887532
1.814814815	0.072441168
1.815815816	0.071995541
1.816816817	0.071550883
1.817817818	0.071106687
1.818818819	0.070663325
1.81981982	0.070220679
1.820820821	0.069778733
1.821821822	0.069337487
1.822822823	0.068897128
1.823823824	0.068457402
1.824824825	0.068018287
1.825825826	0.067580044
1.826826827	0.06714242
1.827827828	0.066705547
1.828828829	0.066269502
1.82982983	0.065834001
1.830830831	0.065399267
1.831831832	0.064965315
1.832832833	0.064532019
1.833833834	0.064099409
1.834834835	0.063667618
1.835835836	0.063236423
1.836836837	0.062805966
1.837837838	0.062376224
1.838838839	0.061947118
1.83983984	0.061518822
1.840840841	0.061091136
1.841841842	0.060664266
1.842842843	0.060237948
1.843843844	0.059812333
1.844844845	0.059387527
1.845845846	0.05896334
1.846846847	0.058539838
1.847847848	0.058117017
1.848848849	0.057694942
1.84984985	0.057273455
1.850850851	0.056852683
1.851851852	0.056432743
1.852852853	0.056013323
1.853853854	0.05559466
1.854854855	0.055176504
1.855855856	0.054759156
1.856856857	0.054342516
1.857857858	0.053926513
1.858858859	0.053511187
1.85985986	0.053096514
1.860860861	0.052682523
1.861861862	0.052269135
1.862862863	0.051856462
1.863863864	0.051444538
1.864864865	0.051033266
1.865865866	0.050622486
1.866866867	0.05021254
1.867867868	0.049803071
1.868868869	0.049394511
1.86986987	0.048986491
1.870870871	0.048578981
1.871871872	0.048172262
1.872872873	0.047766209
1.873873874	0.047360782
1.874874875	0.046956062
1.875875876	0.046551779
1.876876877	0.046148371
1.877877878	0.045745619
1.878878879	0.045343388
1.87987988	0.044941772
1.880880881	0.044540945
1.881881882	0.044140596
1.882882883	0.043740928
1.883883884	0.043341953
1.884884885	0.042943668
1.885885886	0.042545974
1.886886887	0.042148832
1.887887888	0.04175229
1.888888889	0.041356511
1.88988989	0.040961247
1.890890891	0.040566761
1.891891892	0.040172748
1.892892893	0.039779507
1.893893894	0.03938676
1.894894895	0.038994592
1.895895896	0.03860322
1.896896897	0.038212325
1.897897898	0.037822083
1.898898899	0.037432462
1.8998999	0.037043527
1.900900901	0.036655005
1.901901902	0.036267329
1.902902903	0.035880189
1.903903904	0.035493635
1.904904905	0.035107698
1.905905906	0.034722418
1.906906907	0.034337644
1.907907908	0.033953525
1.908908909	0.033570036
1.90990991	0.033187121
1.910910911	0.03280481
1.911911912	0.032423127
1.912912913	0.032041993
1.913913914	0.031661462
1.914914915	0.031281602
1.915915916	0.030902255
1.916916917	0.030523535
1.917917918	0.03014545
1.918918919	0.02976785
1.91991992	0.029391004
1.920920921	0.029014597
1.921921922	0.028638894
1.922922923	0.028263681
1.923923924	0.027889049
1.924924925	0.02751511
1.925925926	0.02714169
1.926926927	0.026768796
1.927927928	0.026396442
1.928928929	0.026024805
1.92992993	0.025653679
1.930930931	0.025283098
1.931931932	0.024913209
1.932932933	0.024543822
1.933933934	0.024175012
1.934934935	0.023806715
1.935935936	0.023439085
1.936936937	0.023071989
1.937937938	0.022705441
1.938938939	0.022339543
1.93993994	0.02197413
1.940940941	0.021609301
1.941941942	0.021244971
1.942942943	0.020881297
1.943943944	0.020518135
1.944944945	0.020155575
1.945945946	0.019793577
1.946946947	0.019432031
1.947947948	0.019071139
1.948948949	0.018710788
1.94994995	0.018350972
1.950950951	0.017991826
1.951951952	0.017633099
1.952952953	0.017274987
1.953953954	0.016917396
1.954954955	0.01656034
1.955955956	0.016203804
1.956956957	0.015847908
1.957957958	0.015492458
1.958958959	0.015137704
1.95995996	0.014783316
1.960960961	0.014429553
1.961961962	0.014076332
1.962962963	0.013723616
1.963963964	0.01337148
1.964964965	0.013019895
1.965965966	0.01266886
1.966966967	0.012318256
1.967967968	0.011968252
1.968968969	0.011618788
1.96996997	0.011269852
1.970970971	0.010921361
1.971971972	0.010573559
1.972972973	0.010226205
1.973973974	0.00987945
1.974974975	0.009533195
1.975975976	0.009187381
1.976976977	0.008842127
1.977977978	0.00849745
1.978978979	0.008153155
1.97997998	0.007809561
1.980980981	0.007466382
1.981981982	0.007123748
1.982982983	0.006781696
1.983983984	0.006440048
1.984984985	0.006098972
1.985985986	0.005758372
1.986986987	0.005418363
1.987987988	0.005078856
1.988988989	0.004739834
1.98998999	0.004401359
1.990990991	0.004063339
1.991991992	0.003725773
1.992992993	0.003388871
1.993993994	0.003052344
1.994994995	0.00271646
1.995995996	0.002380931
1.996996997	0.002045949
1.997997998	0.001711474
1.998998999	0.001377523
2	0.001044115


==> Data/Example1_Sr_R.dat <==
1	1.000001192
1.01	1.026273031
1.02	1.051775962
1.03	1.076539702
1.04	1.100592542
1.05	1.123961437
1.06	1.146672072
1.07	1.168748941
1.08	1.190215407
1.09	1.211093767
1.1	1.231405309
1.11	1.251170368
1.12	1.270408372
1.13	1.289137896
1.14	1.307376703
1.15	1.325141787
1.16	1.342449412
1.17	1.359315151
1.18	1.37575392
1.19	1.391780009
1.2	1.407407118
1.21	1.422648382
1.22	1.437516398
1.23	1.452023256
1.24	1.466180559
1.25	1.479999447
1.26	1.493490621
1.27	1.506664363
1.28	1.519530553
1.29	1.532098691
1.3	1.544377911
1.31	1.556377003
1.32	1.568104422
1.33	1.579568309
1.34	1.5907765
1.35	1.601736544
1.36	1.612455713
1.37	1.622941013
1.38	1.633199198
1.39	1.643236781
1.4	1.653060042
1.41	1.66267504
1.42	1.67208762
1.43	1.681303424
1.44	1.6903279
1.45	1.699166308
1.46	1.707823726
1.47	1.716305065
1.48	1.724615066
1.49	1.732758313
1.5	1.74073924
1.51	1.74856213
1.52	1.756231129
1.53	1.763750249
1.54	1.771123367
1.55	1.778354241
1.56	1.785446506
1.57	1.792403682
1.58	1.799229179
1.59	1.805926297
1.6	1.812498238
1.61	1.818948101
1.62	1.825278891
1.63	1.831493521
1.64	1.837594815
1.65	1.843585514
1.66	1.849468273
1.67	1.855245671
1.68	1.860920209
1.69	1.866494313
1.7	1.87197034
1.71	1.877350578
1.72	1.882637247
1.73	1.887832506
1.74	1.892938448
1.75	1.897957111
1.76	1.902890471
1.77	1.907740452
1.78	1.912508921
1.79	1.917197695
1.8	1.92180854
1.81	1.926343174
1.82	1.930803266
1.83	1.935190442
1.84	1.939506283
1.85	1.943752326
1.86	1.947930069
1.87	1.952040969
1.88	1.956086444
1.89	1.960067875
1.9	1.963986607
1.91	1.967843949
1.92	1.971641178
1.93	1.975379535
1.94	1.979060232
1.95	1.982684448
1.96	1.986253333
1.97	1.989768007
1.98	1.993229564
1.99	1.996639067
2	1.999997556


==> Data/Example1_Sr_exact.dat <==
1	1
1.000250063	0.999333417
1.000500125	0.998667333
1.000750188	0.998001749
1.00100025	0.997336663
1.001250313	0.996672076
1.001500375	0.996007986
1.001750438	0.995344394
1.0020005	0.994681298
1.002250563	0.994018699
1.002500625	0.993356596
1.002750688	0.992694987
1.00300075	0.992033874
1.003250813	0.991373255
1.003500875	0.990713129
1.003750938	0.990053497
1.004001	0.989394358
1.004251063	0.988735711
1.004501125	0.988077556
1.004751188	0.987419892
1.00500125	0.986762719
1.005251313	0.986106037
1.005501375	0.985449844
1.005751438	0.984794141
1.0060015	0.984138927
1.006251563	0.983484201
1.006501625	0.982829963
1.006751688	0.982176212
1.00700175	0.981522949
1.007251813	0.980870172
1.007501875	0.980217881
1.007751938	0.979566075
1.008002001	0.978914754
1.008252063	0.978263918
1.008502126	0.977613566
1.008752188	0.976963698
1.009002251	0.976314313
1.009252313	0.97566541
1.009502376	0.97501699
1.009752438	0.974369051
1.010002501	0.973721594
1.010252563	0.973074617
1.010502626	0.97242812
1.010752688	0.971782104
1.011002751	0.971136566
1.011252813	0.970491507
1.011502876	0.969846927
1.011752938	0.969202825
1.012003001	0.9685592
1.012253063	0.967916052
1.012503126	0.96727338
1.012753188	0.966631184
1.013003251	0.965989464
1.013253313	0.965348219
1.013503376	0.964707449
1.013753438	0.964067152
1.014003501	0.96342733
1.014253563	0.96278798
1.014503626	0.962149103
1.014753688	0.961510699
1.015003751	0.960872766
1.015253813	0.960235305
1.015503876	0.959598314
1.015753938	0.958961794
1.016004001	0.958325744
1.016254064	0.957690163
1.016504126	0.957055051
1.016754189	0.956420408
1.017004251	0.955786233
1.017254314	0.955152525
1.017504376	0.954519285
1.017754439	0.953886511
1.018004501	0.953254204
1.018254564	0.952622362
1.018504626	0.951990986
1.018754689	0.951360074
1.019004751	0.950729627
1.019254814	0.950099644
1.019504876	0.949470125
1.019754939	0.948841068
1.020005001	0.948212474
1.020255064	0.947584343
1.020505126	0.946956673
1.020755189	0.946329464
1.021005251	0.945702716
1.021255314	0.945076428
1.021505376	0.9444506
1.021755439	0.943825232
1.022005501	0.943200322
1.022255564	0.942575872
1.022505626	0.941951879
1.022755689	0.941328344
1.023005751	0.940705266
1.023255814	0.940082645
1.023505876	0.93946048
1.023755939	0.938838771
1.024006002	0.938217517
1.024256064	0.937596718
1.024506127	0.936976374
1.024756189	0.936356484
1.025006252	0.935737048
1.025256314	0.935118065
1.025506377	0.934499534
1.025756439	0.933881456
1.026006502	0.93326383
1.026256564	0.932646655
1.026506627	0.932029931
1.026756689	0.931413658
1.027006752	0.930797834
1.027256814	0.930182461
1.027506877	0.929567536
1.027756939	0.928953061
1.028007002	0.928339034
1.028257064	0.927725454
1.028507127	0.927112323
1.028757189	0.926499638
1.029007252	0.9258874
1.029257314	0.925275608
1.029507377	0.924664262
1.029757439	0.924053361
1.030007502	0.923442905
1.030257564	0.922832893
1.030507627	0.922223326
1.030757689	0.921614202
1.031007752	0.921005521
1.031257814	0.920397283
1.031507877	0.919789488
1.031757939	0.919182134
1.032008002	0.918575221
1.032258065	0.91796875
1.032508127	0.917362719
1.03275819	0.916757129
1.033008252	0.916151978
1.033258315	0.915547266
1.033508377	0.914942993
1.03375844	0.914339159
1.034008502	0.913735763
1.034258565	0.913132804
1.034508627	0.912530283
1.03475869	0.911928198
1.035008752	0.91132655
1.035258815	0.910725338
1.035508877	0.910124561
1.03575894	0.909524219
1.036009002	0.908924312
1.036259065	0.908324839
1.036509127	0.9077258
1.03675919	0.907127195
1.037009252	0.906529022
1.037259315	0.905931282
1.037509377	0.905333974
1.03775944	0.904737098
1.038009502	0.904140653
1.038259565	0.903544639
1.038509627	0.902949056
1.03875969	0.902353902
1.039009752	0.901759178
1.039259815	0.901164884
1.039509877	0.900571018
1.03975994	0.899977581
1.040010003	0.899384572
1.040260065	0.89879199
1.040510128	0.898199836
1.04076019	0.897608108
1.041010253	0.897016807
1.041260315	0.896425932
1.041510378	0.895835482
1.04176044	0.895245457
1.042010503	0.894655857
1.042260565	0.894066682
1.042510628	0.89347793
1.04276069	0.892889602
1.043010753	0.892301697
1.043260815	0.891714215
1.043510878	0.891127155
1.04376094	0.890540516
1.044011003	0.8899543
1.044261065	0.889368504
1.044511128	0.888783129
1.04476119	0.888198175
1.045011253	0.88761364
1.045261315	0.887029525
1.045511378	0.886445828
1.04576144	0.885862551
1.046011503	0.885279692
1.046261565	0.88469725
1.046511628	0.884115226
1.04676169	0.883533619
1.047011753	0.882952429
1.047261815	0.882371655
1.047511878	0.881791297
1.04776194	0.881211355
1.048012003	0.880631827
1.048262066	0.880052715
1.048512128	0.879474016
1.048762191	0.878895732
1.049012253	0.87831786
1.049262316	0.877740403
1.049512378	0.877163357
1.049762441	0.876586724
1.050012503	0.876010503
1.050262566	0.875434694
1.050512628	0.874859296
1.050762691	0.874284308
1.051012753	0.873709731
1.051262816	0.873135564
1.051512878	0.872561806
1.051762941	0.871988457
1.052013003	0.871415518
1.052263066	0.870842987
1.052513128	0.870270863
1.052763191	0.869699148
1.053013253	0.86912784
1.053263316	0.868556938
1.053513378	0.867986443
1.053763441	0.867416354
1.054013503	0.866846671
1.054263566	0.866277393
1.054513628	0.86570852
1.054763691	0.865140052
1.055013753	0.864571988
1.055263816	0.864004328
1.055513878	0.863437071
1.055763941	0.862870217
1.056014004	0.862303765
1.056264066	0.861737716
1.056514129	0.861172069
1.056764191	0.860606823
1.057014254	0.860041979
1.057264316	0.859477535
1.057514379	0.858913492
1.057764441	0.858349848
1.058014504	0.857786604
1.058264566	0.85722376
1.058514629	0.856661314
1.058764691	0.856099267
1.059014754	0.855537618
1.059264816	0.854976366
1.059514879	0.854415512
1.059764941	0.853855055
1.060015004	0.853294994
1.060265066	0.85273533
1.060515129	0.852176061
1.060765191	0.851617188
1.061015254	0.85105871
1.061265316	0.850500627
1.061515379	0.849942938
1.061765441	0.849385644
1.062015504	0.848828742
1.062265566	0.848272234
1.062515629	0.847716119
1.062765691	0.847160397
1.063015754	0.846605066
1.063265816	0.846050128
1.063515879	0.84549558
1.063765941	0.844941424
1.064016004	0.844387658
1.064266067	0.843834283
1.064516129	0.843281298
1.064766192	0.842728702
1.065016254	0.842176495
1.065266317	0.841624678
1.065516379	0.841073248
1.065766442	0.840522207
1.066016504	0.839971554
1.066266567	0.839421288
1.066516629	0.838871408
1.066766692	0.838321916
1.067016754	0.83777281
1.067266817	0.83722409
1.067516879	0.836675755
1.067766942	0.836127806
1.068017004	0.835580241
1.068267067	0.835033061
1.068517129	0.834486265
1.068767192	0.833939853
1.069017254	0.833393824
1.069267317	0.832848178
1.069517379	0.832302915
1.069767442	0.831758034
1.070017504	0.831213535
1.070267567	0.830669418
1.070517629	0.830125682
1.070767692	0.829582327
1.071017754	0.829039352
1.071267817	0.828496758
1.071517879	0.827954544
1.071767942	0.827412709
1.072018005	0.826871253
1.072268067	0.826330176
1.07251813	0.825789477
1.072768192	0.825249156
1.073018255	0.824709214
1.073268317	0.824169648
1.07351838	0.823630459
1.073768442	0.823091648
1.074018505	0.822553212
1.074268567	0.822015152
1.07451863	0.821477468
1.074768692	0.82094016
1.075018755	0.820403226
1.075268817	0.819866667
1.07551888	0.819330482
1.075768942	0.81879467
1.076019005	0.818259233
1.076269067	0.817724168
1.07651913	0.817189477
1.076769192	0.816655157
1.077019255	0.81612121
1.077269317	0.815587635
1.07751938	0.815054431
1.077769442	0.814521599
1.078019505	0.813989137
1.078269567	0.813457045
1.07851963	0.812925323
1.078769692	0.812393972
1.079019755	0.811862989
1.079269817	0.811332376
1.07951988	0.810802131
1.079769942	0.810272255
1.080020005	0.809742747
1.080270068	0.809213606
1.08052013	0.808684833
1.080770193	0.808156426
1.081020255	0.807628387
1.081270318	0.807100713
1.08152038	0.806573406
1.081770443	0.806046464
1.082020505	0.805519888
1.082270568	0.804993676
1.08252063	0.804467829
1.082770693	0.803942347
1.083020755	0.803417228
1.083270818	0.802892473
1.08352088	0.802368081
1.083770943	0.801844053
1.084021005	0.801320386
1.084271068	0.800797083
1.08452113	0.800274141
1.084771193	0.79975156
1.085021255	0.799229341
1.085271318	0.798707483
1.08552138	0.798185985
1.085771443	0.797664848
1.086021505	0.797144071
1.086271568	0.796623653
1.08652163	0.796103595
1.086771693	0.795583895
1.087021755	0.795064554
1.087271818	0.794545572
1.08752188	0.794026947
1.087771943	0.79350868
1.088022006	0.79299077
1.088272068	0.792473218
1.088522131	0.791956022
1.088772193	0.791439182
1.089022256	0.790922698
1.089272318	0.79040657
1.089522381	0.789890797
1.089772443	0.78937538
1.090022506	0.788860317
1.090272568	0.788345608
1.090522631	0.787831253
1.090772693	0.787317252
1.091022756	0.786803605
1.091272818	0.78629031
1.091522881	0.785777368
1.091772943	0.785264779
1.092023006	0.784752542
1.092273068	0.784240656
1.092523131	0.783729122
1.092773193	0.783217939
1.093023256	0.782707107
1.093273318	0.782196626
1.093523381	0.781686494
1.093773443	0.781176713
1.094023506	0.780667281
1.094273568	0.780158198
1.094523631	0.779649464
1.094773693	0.779141078
1.095023756	0.778633041
1.095273818	0.778125352
1.095523881	0.77761801
1.095773943	0.777111016
1.096024006	0.776604369
1.096274069	0.776098068
1.096524131	0.775592114
1.096774194	0.775086505
1.097024256	0.774581243
1.097274319	0.774076325
1.097524381	0.773571753
1.097774444	0.773067526
1.098024506	0.772563643
1.098274569	0.772060104
1.098524631	0.771556909
1.098774694	0.771054058
1.099024756	0.77055155
1.099274819	0.770049385
1.099524881	0.769547562
1.099774944	0.769046081
1.100025006	0.768544943
1.100275069	0.768044146
1.100525131	0.76754369
1.100775194	0.767043576
1.101025256	0.766543802
1.101275319	0.766044369
1.101525381	0.765545276
1.101775444	0.765046522
1.102025506	0.764548108
1.102275569	0.764050033
1.102525631	0.763552297
1.102775694	0.7630549
1.103025756	0.762557841
1.103275819	0.76206112
1.103525881	0.761564736
1.103775944	0.76106869
1.104026007	0.760572981
1.104276069	0.760077608
1.104526132	0.759582572
1.104776194	0.759087872
1.105026257	0.758593508
1.105276319	0.758099479
1.105526382	0.757605786
1.105776444	0.757112427
1.106026507	0.756619403
1.106276569	0.756126714
1.106526632	0.755634358
1.106776694	0.755142336
1.107026757	0.754650647
1.107276819	0.754159292
1.107526882	0.753668269
1.107776944	0.753177579
1.108027007	0.752687221
1.108277069	0.752197195
1.108527132	0.7517075
1.108777194	0.751218137
1.109027257	0.750729104
1.109277319	0.750240403
1.109527382	0.749752031
1.109777444	0.74926399
1.110027507	0.748776279
1.110277569	0.748288897
1.110527632	0.747801844
1.110777694	0.747315121
1.111027757	0.746828725
1.111277819	0.746342659
1.111527882	0.74585692
1.111777944	0.745371509
1.112028007	0.744886425
1.11227807	0.744401668
1.112528132	0.743917239
1.112778195	0.743433136
1.113028257	0.742949359
1.11327832	0.742465908
1.113528382	0.741982782
1.113778445	0.741499982
1.114028507	0.741017508
1.11427857	0.740535358
1.114528632	0.740053532
1.114778695	0.739572031
1.115028757	0.739090853
1.11527882	0.73861
1.115528882	0.738129469
1.115778945	0.737649262
1.116029007	0.737169377
1.11627907	0.736689815
1.116529132	0.736210575
1.116779195	0.735731657
1.117029257	0.73525306
1.11727932	0.734774785
1.117529382	0.734296831
1.117779445	0.733819197
1.118029507	0.733341884
1.11827957	0.732864892
1.118529632	0.732388219
1.118779695	0.731911865
1.119029757	0.731435831
1.11927982	0.730960116
1.119529882	0.73048472
1.119779945	0.730009642
1.120030008	0.729534882
1.12028007	0.729060441
1.120530133	0.728586316
1.120780195	0.72811251
1.121030258	0.72763902
1.12128032	0.727165847
1.121530383	0.72669299
1.121780445	0.72622045
1.122030508	0.725748225
1.12228057	0.725276316
1.122530633	0.724804723
1.122780695	0.724333444
1.123030758	0.72386248
1.12328082	0.723391831
1.123530883	0.722921496
1.123780945	0.722451475
1.124031008	0.721981768
1.12428107	0.721512374
1.124531133	0.721043293
1.124781195	0.720574525
1.125031258	0.720106069
1.12528132	0.719637926
1.125531383	0.719170095
1.125781445	0.718702575
1.126031508	0.718235367
1.12628157	0.71776847
1.126531633	0.717301884
1.126781695	0.716835608
1.127031758	0.716369643
1.12728182	0.715903988
1.127531883	0.715438643
1.127781945	0.714973607
1.128032008	0.714508881
1.128282071	0.714044463
1.128532133	0.713580354
1.128782196	0.713116554
1.129032258	0.712653061
1.129282321	0.712189877
1.129532383	0.711727
1.129782446	0.71126443
1.130032508	0.710802168
1.130282571	0.710340212
1.130532633	0.709878563
1.130782696	0.70941722
1.131032758	0.708956183
1.131282821	0.708495451
1.131532883	0.708035025
1.131782946	0.707574905
1.132033008	0.707115089
1.132283071	0.706655577
1.132533133	0.706196371
1.132783196	0.705737468
1.133033258	0.705278869
1.133283321	0.704820573
1.133533383	0.704362581
1.133783446	0.703904892
1.134033508	0.703447505
1.134283571	0.702990421
1.134533633	0.702533639
1.134783696	0.702077159
1.135033758	0.701620981
1.135283821	0.701165104
1.135533883	0.700709529
1.135783946	0.700254254
1.136034009	0.69979928
1.136284071	0.699344606
1.136534134	0.698890232
1.136784196	0.698436158
1.137034259	0.697982384
1.137284321	0.697528909
1.137534384	0.697075733
1.137784446	0.696622856
1.138034509	0.696170277
1.138284571	0.695717996
1.138534634	0.695266014
1.138784696	0.694814329
1.139034759	0.694362941
1.139284821	0.693911851
1.139534884	0.693461058
1.139784946	0.693010561
1.140035009	0.692560361
1.140285071	0.692110457
1.140535134	0.691660849
1.140785196	0.691211536
1.141035259	0.690762519
1.141285321	0.690313797
1.141535384	0.68986537
1.141785446	0.689417238
1.142035509	0.688969399
1.142285571	0.688521855
1.142535634	0.688074605
1.142785696	0.687627648
1.143035759	0.687180985
1.143285821	0.686734614
1.143535884	0.686288537
1.143785946	0.685842752
1.144036009	0.685397259
1.144286072	0.684952058
1.144536134	0.684507149
1.144786197	0.684062532
1.145036259	0.683618205
1.145286322	0.68317417
1.145536384	0.682730426
1.145786447	0.682286972
1.146036509	0.681843808
1.146286572	0.681400935
1.146536634	0.680958351
1.146786697	0.680516056
1.147036759	0.680074051
1.147286822	0.679632335
1.147536884	0.679190908
1.147786947	0.678749769
1.148037009	0.678308918
1.148287072	0.677868355
1.148537134	0.67742808
1.148787197	0.676988093
1.149037259	0.676548392
1.149287322	0.676108979
1.149537384	0.675669852
1.149787447	0.675231012
1.150037509	0.674792458
1.150287572	0.67435419
1.150537634	0.673916208
1.150787697	0.673478511
1.151037759	0.6730411
1.151287822	0.672603973
1.151537884	0.672167132
1.151787947	0.671730575
1.15203801	0.671294302
1.152288072	0.670858313
1.152538135	0.670422607
1.152788197	0.669987186
1.15303826	0.669552047
1.153288322	0.669117192
1.153538385	0.668682619
1.153788447	0.668248329
1.15403851	0.667814321
1.154288572	0.667380595
1.154538635	0.666947151
1.154788697	0.666513989
1.15503876	0.666081107
1.155288822	0.665648507
1.155538885	0.665216188
1.155788947	0.664784149
1.15603901	0.664352391
1.156289072	0.663920913
1.156539135	0.663489714
1.156789197	0.663058795
1.15703926	0.662628156
1.157289322	0.662197795
1.157539385	0.661767714
1.157789447	0.661337911
1.15803951	0.660908387
1.158289572	0.66047914
1.158539635	0.660050172
1.158789697	0.659621481
1.15903976	0.659193068
1.159289822	0.658764932
1.159539885	0.658337073
1.159789947	0.657909491
1.16004001	0.657482185
1.160290073	0.657055155
1.160540135	0.656628401
1.160790198	0.656201924
1.16104026	0.655775721
1.161290323	0.655349794
1.161540385	0.654924142
1.161790448	0.654498765
1.16204051	0.654073663
1.162290573	0.653648834
1.162540635	0.65322428
1.162790698	0.6528
1.16304076	0.652375993
1.163290823	0.65195226
1.163540885	0.6515288
1.163790948	0.651105613
1.16404101	0.650682699
1.164291073	0.650260057
1.164541135	0.649837687
1.164791198	0.64941559
1.16504126	0.648993764
1.165291323	0.648572209
1.165541385	0.648150926
1.165791448	0.647729914
1.16604151	0.647309173
1.166291573	0.646888702
1.166541635	0.646468502
1.166791698	0.646048572
1.16704176	0.645628912
1.167291823	0.645209521
1.167541885	0.6447904
1.167791948	0.644371549
1.168042011	0.643952966
1.168292073	0.643534652
1.168542136	0.643116606
1.168792198	0.642698829
1.169042261	0.64228132
1.169292323	0.641864078
1.169542386	0.641447105
1.169792448	0.641030398
1.170042511	0.640613959
1.170292573	0.640197787
1.170542636	0.639781881
1.170792698	0.639366242
1.171042761	0.638950869
1.171292823	0.638535762
1.171542886	0.638120921
1.171792948	0.637706345
1.172043011	0.637292035
1.172293073	0.63687799
1.172543136	0.636464209
1.172793198	0.636050694
1.173043261	0.635637443
1.173293323	0.635224456
1.173543386	0.634811733
1.173793448	0.634399273
1.174043511	0.633987078
1.174293573	0.633575145
1.174543636	0.633163476
1.174793698	0.632752069
1.175043761	0.632340925
1.175293823	0.631930044
1.175543886	0.631519424
1.175793948	0.631109067
1.176044011	0.630698971
1.176294074	0.630289137
1.176544136	0.629879565
1.176794199	0.629470253
1.177044261	0.629061202
1.177294324	0.628652412
1.177544386	0.628243882
1.177794449	0.627835612
1.178044511	0.627427602
1.178294574	0.627019852
1.178544636	0.626612362
1.178794699	0.626205131
1.179044761	0.625798159
1.179294824	0.625391445
1.179544886	0.624984991
1.179794949	0.624578795
1.180045011	0.624172857
1.180295074	0.623767177
1.180545136	0.623361754
1.180795199	0.62295659
1.181045261	0.622551682
1.181295324	0.622147032
1.181545386	0.621742639
1.181795449	0.621338502
1.182045511	0.620934622
1.182295574	0.620530998
1.182545636	0.62012763
1.182795699	0.619724518
1.183045761	0.619321661
1.183295824	0.61891906
1.183545886	0.618516714
1.183795949	0.618114623
1.184046012	0.617712787
1.184296074	0.617311205
1.184546137	0.616909878
1.184796199	0.616508804
1.185046262	0.616107985
1.185296324	0.615707419
1.185546387	0.615307106
1.185796449	0.614907047
1.186046512	0.614507241
1.186296574	0.614107687
1.186546637	0.613708387
1.186796699	0.613309338
1.187046762	0.612910542
1.187296824	0.612511998
1.187546887	0.612113705
1.187796949	0.611715664
1.188047012	0.611317874
1.188297074	0.610920336
1.188547137	0.610523048
1.188797199	0.610126011
1.189047262	0.609729224
1.189297324	0.609332688
1.189547387	0.608936401
1.189797449	0.608540365
1.190047512	0.608144578
1.190297574	0.607749041
1.190547637	0.607353753
1.190797699	0.606958713
1.191047762	0.606563923
1.191297824	0.606169381
1.191547887	0.605775088
1.191797949	0.605381042
1.192048012	0.604987245
1.192298075	0.604593696
1.192548137	0.604200394
1.1927982	0.603807339
1.193048262	0.603414531
1.193298325	0.603021971
1.193548387	0.602629657
1.19379845	0.602237589
1.194048512	0.601845768
1.194298575	0.601454193
1.194548637	0.601062864
1.1947987	0.60067178
1.195048762	0.600280942
1.195298825	0.59989035
1.195548887	0.599500002
1.19579895	0.599109899
1.196049012	0.598720041
1.196299075	0.598330427
1.196549137	0.597941058
1.1967992	0.597551933
1.197049262	0.597163051
1.197299325	0.596774413
1.197549387	0.596386019
1.19779945	0.595997867
1.198049512	0.595609959
1.198299575	0.595222294
1.198549637	0.594834871
1.1987997	0.59444769
1.199049762	0.594060752
1.199299825	0.593674056
1.199549887	0.593287602
1.19979995	0.592901389
1.200050013	0.592515418
1.200300075	0.592129688
1.200550138	0.591744198
1.2008002	0.59135895
1.201050263	0.590973942
1.201300325	0.590589175
1.201550388	0.590204648
1.20180045	0.589820361
1.202050513	0.589436314
1.202300575	0.589052506
1.202550638	0.588668938
1.2028007	0.588285608
1.203050763	0.587902518
1.203300825	0.587519667
1.203550888	0.587137055
1.20380095	0.58675468
1.204051013	0.586372544
1.204301075	0.585990646
1.204551138	0.585608986
1.2048012	0.585227564
1.205051263	0.584846378
1.205301325	0.58446543
1.205551388	0.58408472
1.20580145	0.583704246
1.206051513	0.583324008
1.206301575	0.582944007
1.206551638	0.582564242
1.2068017	0.582184714
1.207051763	0.581805421
1.207301825	0.581426364
1.207551888	0.581047542
1.20780195	0.580668956
1.208052013	0.580290604
1.208302076	0.579912488
1.208552138	0.579534606
1.208802201	0.579156959
1.209052263	0.578779546
1.209302326	0.578402367
1.209552388	0.578025422
1.209802451	0.577648711
1.210052513	0.577272233
1.210302576	0.576895988
1.210552638	0.576519977
1.210802701	0.576144199
1.211052763	0.575768653
1.211302826	0.57539334
1.211552888	0.57501826
1.211802951	0.574643411
1.212053013	0.574268795
1.212303076	0.57389441
1.212553138	0.573520257
1.212803201	0.573146335
1.213053263	0.572772645
1.213303326	0.572399185
1.213553388	0.572025957
1.213803451	0.571652959
1.214053513	0.571280191
1.214303576	0.570907654
1.214553638	0.570535347
1.214803701	0.570163269
1.215053763	0.569791422
1.215303826	0.569419804
1.215553888	0.569048415
1.215803951	0.568677256
1.216054014	0.568306325
1.216304076	0.567935623
1.216554139	0.56756515
1.216804201	0.567194905
1.217054264	0.566824888
1.217304326	0.566455099
1.217554389	0.566085538
1.217804451	0.565716205
1.218054514	0.565347099
1.218304576	0.564978221
1.218554639	0.564609569
1.218804701	0.564241145
1.219054764	0.563872947
1.219304826	0.563504975
1.219554889	0.56313723
1.219804951	0.562769711
1.220055014	0.562402418
1.220305076	0.562035351
1.220555139	0.56166851
1.220805201	0.561301893
1.221055264	0.560935502
1.221305326	0.560569336
1.221555389	0.560203395
1.221805451	0.559837679
1.222055514	0.559472187
1.222305576	0.559106919
1.222555639	0.558741876
1.222805701	0.558377056
1.223055764	0.55801246
1.223305826	0.557648088
1.223555889	0.557283939
1.223805951	0.556920013
1.224056014	0.55655631
1.224306077	0.55619283
1.224556139	0.555829573
1.224806202	0.555466538
1.225056264	0.555103726
1.225306327	0.554741136
1.225556389	0.554378767
1.225806452	0.55401662
1.226056514	0.553654695
1.226306577	0.553292992
1.226556639	0.552931509
1.226806702	0.552570248
1.227056764	0.552209207
1.227306827	0.551848387
1.227556889	0.551487787
1.227806952	0.551127408
1.228057014	0.550767249
1.228307077	0.55040731
1.228557139	0.55004759
1.228807202	0.549688091
1.229057264	0.54932881
1.229307327	0.548969749
1.229557389	0.548610907
1.229807452	0.548252284
1.230057514	0.547893879
1.230307577	0.547535693
1.230557639	0.547177725
1.230807702	0.546819976
1.231057764	0.546462444
1.231307827	0.546105131
1.231557889	0.545748034
1.231807952	0.545391156
1.232058015	0.545034494
1.232308077	0.54467805
1.23255814	0.544321823
1.232808202	0.543965812
1.233058265	0.543610018
1.233308327	0.54325444
1.23355839	0.542899079
1.233808452	0.542543934
1.234058515	0.542189004
1.234308577	0.54183429
1.23455864	0.541479792
1.234808702	0.541125509
1.235058765	0.540771441
1.235308827	0.540417589
1.23555889	0.540063951
1.235808952	0.539710527
1.236059015	0.539357319
1.236309077	0.539004324
1.23655914	0.538651544
1.236809202	0.538298977
1.237059265	0.537946625
1.237309327	0.537594486
1.23755939	0.53724256
1.237809452	0.536890848
1.238059515	0.536539349
1.238309577	0.536188062
1.23855964	0.535836989
1.238809702	0.535486128
1.239059765	0.535135479
1.239309827	0.534785043
1.23955989	0.534434819
1.239809952	0.534084806
1.240060015	0.533735006
1.240310078	0.533385417
1.24056014	0.533036039
1.240810203	0.532686872
1.241060265	0.532337917
1.241310328	0.531989172
1.24156039	0.531640639
1.241810453	0.531292315
1.242060515	0.530944202
1.242310578	0.530596299
1.24256064	0.530248607
1.242810703	0.529901124
1.243060765	0.52955385
1.243310828	0.529206787
1.24356089	0.528859932
1.243810953	0.528513287
1.244061015	0.528166851
1.244311078	0.527820624
1.24456114	0.527474605
1.244811203	0.527128795
1.245061265	0.526783193
1.245311328	0.526437799
1.24556139	0.526092614
1.245811453	0.525747636
1.246061515	0.525402866
1.246311578	0.525058303
1.24656164	0.524713948
1.246811703	0.5243698
1.247061765	0.524025859
1.247311828	0.523682124
1.24756189	0.523338597
1.247811953	0.522995276
1.248062016	0.522652161
1.248312078	0.522309252
1.248562141	0.52196655
1.248812203	0.521624053
1.249062266	0.521281762
1.249312328	0.520939677
1.249562391	0.520597797
1.249812453	0.520256122
1.250062516	0.519914652
1.250312578	0.519573387
1.250562641	0.519232326
1.250812703	0.51889147
1.251062766	0.518550819
1.251312828	0.518210372
1.251562891	0.517870129
1.251812953	0.517530089
1.252063016	0.517190254
1.252313078	0.516850622
1.252563141	0.516511193
1.252813203	0.516171967
1.253063266	0.515832945
1.253313328	0.515494126
1.253563391	0.515155509
1.253813453	0.514817095
1.254063516	0.514478883
1.254313578	0.514140874
1.254563641	0.513803066
1.254813703	0.513465461
1.255063766	0.513128057
1.255313828	0.512790855
1.255563891	0.512453855
1.255813953	0.512117055
1.256064016	0.511780457
1.256314079	0.51144406
1.256564141	0.511107864
1.256814204	0.510771868
1.257064266	0.510436073
1.257314329	0.510100478
1.257564391	0.509765083
1.257814454	0.509429889
1.258064516	0.509094894
1.258314579	0.508760099
1.258564641	0.508425503
1.258814704	0.508091107
1.259064766	0.50775691
1.259314829	0.507422912
1.259564891	0.507089113
1.259814954	0.506755513
1.260065016	0.506422111
1.260315079	0.506088908
1.260565141	0.505755903
1.260815204	0.505423096
1.261065266	0.505090487
1.261315329	0.504758076
1.261565391	0.504425863
1.261815454	0.504093847
1.262065516	0.503762028
1.262315579	0.503430407
1.262565641	0.503098982
1.262815704	0.502767755
1.263065766	0.502436724
1.263315829	0.50210589
1.263565891	0.501775252
1.263815954	0.50144481
1.264066017	0.501114565
1.264316079	0.500784515
1.264566142	0.500454661
1.264816204	0.500125003
1.265066267	0.49979554
1.265316329	0.499466273
1.265566392	0.499137201
1.265816454	0.498808323
1.266066517	0.498479641
1.266316579	0.498151153
1.266566642	0.49782286
1.266816704	0.497494761
1.267066767	0.497166857
1.267316829	0.496839147
1.267566892	0.49651163
1.267816954	0.496184307
1.268067017	0.495857178
1.268317079	0.495530243
1.268567142	0.4952035
1.268817204	0.494876951
1.269067267	0.494550595
1.269317329	0.494224432
1.269567392	0.493898461
1.269817454	0.493572683
1.270067517	0.493247098
1.270317579	0.492921704
1.270567642	0.492596503
1.270817704	0.492271494
1.271067767	0.491946676
1.271317829	0.49162205
1.271567892	0.491297616
1.271817954	0.490973373
1.272068017	0.490649321
1.27231808	0.490325461
1.272568142	0.490001791
1.272818205	0.489678312
1.273068267	0.489355023
1.27331833	0.489031925
1.273568392	0.488709017
1.273818455	0.4883863
1.274068517	0.488063772
1.27431858	0.487741435
1.274568642	0.487419287
1.274818705	0.487097328
1.275068767	0.486775559
1.27531883	0.486453979
1.275568892	0.486132589
1.275818955	0.485811387
1.276069017	0.485490374
1.27631908	0.48516955
1.276569142	0.484848914
1.276819205	0.484528467
1.277069267	0.484208207
1.27731933	0.483888136
1.277569392	0.483568253
1.277819455	0.483248558
1.278069517	0.48292905
1.27831958	0.48260973
1.278569642	0.482290597
1.278819705	0.481971651
1.279069767	0.481652893
1.27931983	0.481334321
1.279569892	0.481015936
1.279819955	0.480697737
1.280070018	0.480379725
1.28032008	0.4800619
1.280570143	0.47974426
1.280820205	0.479426807
1.281070268	0.479109539
1.28132033	0.478792458
1.281570393	0.478475561
1.281820455	0.478158851
1.282070518	0.477842325
1.28232058	0.477525985
1.282570643	0.47720983
1.282820705	0.476893859
1.283070768	0.476578073
1.28332083	0.476262472
1.283570893	0.475947056
1.283820955	0.475631823
1.284071018	0.475316775
1.28432108	0.475001911
1.284571143	0.47468723
1.284821205	0.474372734
1.285071268	0.474058421
1.28532133	0.473744291
1.285571393	0.473430344
1.285821455	0.473116581
1.286071518	0.472803001
1.28632158	0.472489604
1.286571643	0.472176389
1.286821705	0.471863357
1.287071768	0.471550507
1.28732183	0.47123784
1.287571893	0.470925355
1.287821955	0.470613052
1.288072018	0.470300931
1.288322081	0.469988991
1.288572143	0.469677233
1.288822206	0.469365657
1.289072268	0.469054261
1.289322331	0.468743047
1.289572393	0.468432014
1.289822456	0.468121162
1.290072518	0.467810491
1.290322581	0.4675
1.290572643	0.46718969
1.290822706	0.46687956
1.291072768	0.46656961
1.291322831	0.46625984
1.291572893	0.46595025
1.291822956	0.46564084
1.292073018	0.46533161
1.292323081	0.465022559
1.292573143	0.464713687
1.292823206	0.464404995
1.293073268	0.464096482
1.293323331	0.463788147
1.293573393	0.463479992
1.293823456	0.463172015
1.294073518	0.462864216
1.294323581	0.462556596
1.294573643	0.462249154
1.294823706	0.461941891
1.295073768	0.461634805
1.295323831	0.461327897
1.295573893	0.461021167
1.295823956	0.460714614
1.296074019	0.460408239
1.296324081	0.460102041
1.296574144	0.45979602
1.296824206	0.459490177
1.297074269	0.45918451
1.297324331	0.45887902
1.297574394	0.458573706
1.297824456	0.458268569
1.298074519	0.457963608
1.298324581	0.457658824
1.298574644	0.457354215
1.298824706	0.457049783
1.299074769	0.456745526
1.299324831	0.456441445
1.299574894	0.456137539
1.299824956	0.455833809
1.300075019	0.455530254
1.300325081	0.455226874
1.300575144	0.454923669
1.300825206	0.454620639
1.301075269	0.454317783
1.301325331	0.454015103
1.301575394	0.453712596
1.301825456	0.453410264
1.302075519	0.453108106
1.302325581	0.452806122
1.302575644	0.452504313
1.302825706	0.452202676
1.303075769	0.451901214
1.303325831	0.451599925
1.303575894	0.451298809
1.303825956	0.450997867
1.304076019	0.450697097
1.304326082	0.450396501
1.304576144	0.450096078
1.304826207	0.449795827
1.305076269	0.449495748
1.305326332	0.449195843
1.305576394	0.448896109
1.305826457	0.448596548
1.306076519	0.448297159
1.306326582	0.447997941
1.306576644	0.447698896
1.306826707	0.447400022
1.307076769	0.44710132
1.307326832	0.446802789
1.307576894	0.446504429
1.307826957	0.44620624
1.308077019	0.445908223
1.308327082	0.445610376
1.308577144	0.4453127
1.308827207	0.445015194
1.309077269	0.444717859
1.309327332	0.444420695
1.309577394	0.4441237
1.309827457	0.443826876
1.310077519	0.443530222
1.310327582	0.443233737
1.310577644	0.442937423
1.310827707	0.442641277
1.311077769	0.442345301
1.311327832	0.442049495
1.311577894	0.441753858
1.311827957	0.441458389
1.31207802	0.44116309
1.312328082	0.440867959
1.312578145	0.440572997
1.312828207	0.440278204
1.31307827	0.439983579
1.313328332	0.439689122
1.313578395	0.439394834
1.313828457	0.439100713
1.31407852	0.438806761
1.314328582	0.438512976
1.314578645	0.438219359
1.314828707	0.437925909
1.31507877	0.437632627
1.315328832	0.437339511
1.315578895	0.437046563
1.315828957	0.436753783
1.31607902	0.436461168
1.316329082	0.436168721
1.316579145	0.43587644
1.316829207	0.435584326
1.31707927	0.435292378
1.317329332	0.435000597
1.317579395	0.434708981
1.317829457	0.434417532
1.31807952	0.434126248
1.318329582	0.43383513
1.318579645	0.433544178
1.318829707	0.433253391
1.31907977	0.43296277
1.319329832	0.432672313
1.319579895	0.432382022
1.319829957	0.432091896
1.32008002	0.431801935
1.320330083	0.431512138
1.320580145	0.431222507
1.320830208	0.430933039
1.32108027	0.430643736
1.321330333	0.430354597
1.321580395	0.430065622
1.321830458	0.429776812
1.32208052	0.429488165
1.322330583	0.429199682
1.322580645	0.428911362
1.322830708	0.428623206
1.32308077	0.428335214
1.323330833	0.428047384
1.323580895	0.427759718
1.323830958	0.427472215
1.32408102	0.427184874
1.324331083	0.426897697
1.324581145	0.426610682
1.324831208	0.426323829
1.32508127	0.426037139
1.325331333	0.425750611
1.325581395	0.425464245
1.325831458	0.425178042
1.32608152	0.424892
1.326331583	0.42460612
1.326581645	0.424320401
1.326831708	0.424034845
1.32708177	0.423749449
1.327331833	0.423464215
1.327581895	0.423179142
1.327831958	0.42289423
1.328082021	0.422609479
1.328332083	0.422324889
1.328582146	0.422040459
1.328832208	0.42175619
1.329082271	0.421472082
1.329332333	0.421188133
1.329582396	0.420904345
1.329832458	0.420620717
1.330082521	0.420337249
1.330332583	0.420053941
1.330582646	0.419770793
1.330832708	0.419487804
1.331082771	0.419204975
1.331332833	0.418922304
1.331582896	0.418639794
1.331832958	0.418357442
1.332083021	0.418075249
1.332333083	0.417793216
1.332583146	0.41751134
1.332833208	0.417229624
1.333083271	0.416948066
1.333333333	0.416666667
1.333583396	0.416385425
1.333833458	0.416104342
1.334083521	0.415823417
1.334333583	0.41554265
1.334583646	0.415262041
1.334833708	0.414981589
1.335083771	0.414701295
1.335333833	0.414421159
1.335583896	0.41414118
1.335833958	0.413861358
1.336084021	0.413581693
1.336334084	0.413302185
1.336584146	0.413022834
1.336834209	0.41274364
1.337084271	0.412464602
1.337334334	0.412185721
1.337584396	0.411906996
1.337834459	0.411628428
1.338084521	0.411350015
1.338334584	0.411071759
1.338584646	0.410793659
1.338834709	0.410515714
1.339084771	0.410237925
1.339334834	0.409960292
1.339584896	0.409682814
1.339834959	0.409405492
1.340085021	0.409128325
1.340335084	0.408851312
1.340585146	0.408574455
1.340835209	0.408297753
1.341085271	0.408021206
1.341335334	0.407744813
1.341585396	0.407468575
1.341835459	0.407192491
1.342085521	0.406916561
1.342335584	0.406640786
1.342585646	0.406365165
1.342835709	0.406089698
1.343085771	0.405814384
1.343335834	0.405539224
1.343585896	0.405264218
1.343835959	0.404989366
1.344086022	0.404714667
1.344336084	0.404440121
1.344586147	0.404165728
1.344836209	0.403891488
1.345086272	0.403617402
1.345336334	0.403343468
1.345586397	0.403069686
1.345836459	0.402796058
1.346086522	0.402522582
1.346336584	0.402249258
1.346586647	0.401976086
1.346836709	0.401703067
1.347086772	0.4014302
1.347336834	0.401157484
1.347586897	0.400884921
1.347836959	0.400612509
1.348087022	0.400340248
1.348337084	0.40006814
1.348587147	0.399796182
1.348837209	0.399524376
1.349087272	0.399252721
1.349337334	0.398981216
1.349587397	0.398709863
1.349837459	0.398438661
1.350087522	0.398167609
1.350337584	0.397896708
1.350587647	0.397625957
1.350837709	0.397355357
1.351087772	0.397084907
1.351337834	0.396814607
1.351587897	0.396544457
1.351837959	0.396274456
1.352088022	0.396004606
1.352338085	0.395734905
1.352588147	0.395465354
1.35283821	0.395195953
1.353088272	0.394926701
1.353338335	0.394657598
1.353588397	0.394388644
1.35383846	0.394119839
1.354088522	0.393851183
1.354338585	0.393582676
1.354588647	0.393314317
1.35483871	0.393046107
1.355088772	0.392778046
1.355338835	0.392510133
1.355588897	0.392242368
1.35583896	0.391974751
1.356089022	0.391707283
1.356339085	0.391439962
1.356589147	0.391172789
1.35683921	0.390905764
1.357089272	0.390638886
1.357339335	0.390372156
1.357589397	0.390105573
1.35783946	0.389839138
1.358089522	0.38957285
1.358339585	0.389306708
1.358589647	0.389040714
1.35883971	0.388774867
1.359089772	0.388509166
1.359339835	0.388243612
1.359589897	0.387978204
1.35983996	0.387712943
1.360090023	0.387447828
1.360340085	0.387182859
1.360590148	0.386918037
1.36084021	0.38665336
1.361090273	0.386388829
1.361340335	0.386124444
1.361590398	0.385860205
1.36184046	0.385596111
1.362090523	0.385332163
1.362340585	0.38506836
1.362590648	0.384804702
1.36284071	0.384541189
1.363090773	0.384277821
1.363340835	0.384014599
1.363590898	0.383751521
1.36384096	0.383488587
1.364091023	0.383225799
1.364341085	0.382963154
1.364591148	0.382700654
1.36484121	0.382438299
1.365091273	0.382176087
1.365341335	0.38191402
1.365591398	0.381652097
1.36584146	0.381390317
1.366091523	0.381128681
1.366341585	0.380867189
1.366591648	0.38060584
1.36684171	0.380344635
1.367091773	0.380083573
1.367341835	0.379822655
1.367591898	0.379561879
1.36784196	0.379301247
1.368092023	0.379040757
1.368342086	0.37878041
1.368592148	0.378520206
1.368842211	0.378260144
1.369092273	0.378000225
1.369342336	0.377740448
1.369592398	0.377480814
1.369842461	0.377221322
1.370092523	0.376961972
1.370342586	0.376702763
1.370592648	0.376443697
1.370842711	0.376184772
1.371092773	0.37592599
1.371342836	0.375667348
1.371592898	0.375408848
1.371842961	0.37515049
1.372093023	0.374892272
1.372343086	0.374634196
1.372593148	0.374376261
1.372843211	0.374118467
1.373093273	0.373860813
1.373343336	0.373603301
1.373593398	0.373345929
1.373843461	0.373088697
1.374093523	0.372831606
1.374343586	0.372574655
1.374593648	0.372317845
1.374843711	0.372061174
1.375093773	0.371804644
1.375343836	0.371548253
1.375593898	0.371292003
1.375843961	0.371035892
1.376094024	0.37077992
1.376344086	0.370524089
1.376594149	0.370268396
1.376844211	0.370012843
1.377094274	0.369757429
1.377344336	0.369502154
1.377594399	0.369247018
1.377844461	0.368992021
1.378094524	0.368737163
1.378344586	0.368482444
1.378594649	0.368227863
1.378844711	0.367973421
1.379094774	0.367719117
1.379344836	0.367464951
1.379594899	0.367210923
1.379844961	0.366957034
1.380095024	0.366703283
1.380345086	0.366449669
1.380595149	0.366196194
1.380845211	0.365942856
1.381095274	0.365689655
1.381345336	0.365436592
1.381595399	0.365183667
1.381845461	0.364930879
1.382095524	0.364678228
1.382345586	0.364425714
1.382595649	0.364173337
1.382845711	0.363921097
1.383095774	0.363668994
1.383345836	0.363417027
1.383595899	0.363165197
1.383845961	0.362913504
1.384096024	0.362661947
1.384346087	0.362410526
1.384596149	0.362159242
1.384846212	0.361908093
1.385096274	0.361657081
1.385346337	0.361406205
1.385596399	0.361155464
1.385846462	0.360904859
1.386096524	0.36065439
1.386346587	0.360404056
1.386596649	0.360153858
1.386846712	0.359903795
1.387096774	0.359653867
1.387346837	0.359404074
1.387596899	0.359154417
1.387846962	0.358904894
1.388097024	0.358655506
1.388347087	0.358406253
1.388597149	0.358157135
1.388847212	0.357908151
1.389097274	0.357659301
1.389347337	0.357410586
1.389597399	0.357162006
1.389847462	0.356913559
1.390097524	0.356665246
1.390347587	0.356417068
1.390597649	0.356169023
1.390847712	0.355921112
1.391097774	0.355673335
1.391347837	0.355425691
1.391597899	0.355178181
1.391847962	0.354930804
1.392098025	0.354683561
1.392348087	0.35443645
1.39259815	0.354189473
1.392848212	0.353942629
1.393098275	0.353695918
1.393348337	0.353449339
1.3935984	0.353202893
1.393848462	0.35295658
1.394098525	0.3527104
1.394348587	0.352464352
1.39459865	0.352218436
1.394848712	0.351972652
1.395098775	0.351727001
1.395348837	0.351481481
1.3955989	0.351236094
1.395848962	0.350990839
1.396099025	0.350745715
1.396349087	0.350500723
1.39659915	0.350255862
1.396849212	0.350011133
1.397099275	0.349766536
1.397349337	0.34952207
1.3975994	0.349277735
1.397849462	0.349033531
1.398099525	0.348789458
1.398349587	0.348545516
1.39859965	0.348301705
1.398849712	0.348058024
1.399099775	0.347814474
1.399349837	0.347571055
1.3995999	0.347327766
1.399849962	0.347084608
1.400100025	0.34684158
1.400350088	0.346598682
1.40060015	0.346355914
1.400850213	0.346113276
1.401100275	0.345870768
1.401350338	0.34562839
1.4016004	0.345386142
1.401850463	0.345144023
1.402100525	0.344902034
1.402350588	0.344660174
1.40260065	0.344418444
1.402850713	0.344176842
1.403100775	0.34393537
1.403350838	0.343694027
1.4036009	0.343452813
1.403850963	0.343211728
1.404101025	0.342970772
1.404351088	0.342729944
1.40460115	0.342489245
1.404851213	0.342248675
1.405101275	0.342008233
1.405351338	0.341767919
1.4056014	0.341527734
1.405851463	0.341287676
1.406101525	0.341047747
1.406351588	0.340807946
1.40660165	0.340568273
1.406851713	0.340328727
1.407101775	0.340089309
1.407351838	0.339850019
1.4076019	0.339610856
1.407851963	0.339371821
1.408102026	0.339132913
1.408352088	0.338894132
1.408602151	0.338655479
1.408852213	0.338416952
1.409102276	0.338178552
1.409352338	0.33794028
1.409602401	0.337702134
1.409852463	0.337464115
1.410102526	0.337226222
1.410352588	0.336988456
1.410602651	0.336750817
1.410852713	0.336513304
1.411102776	0.336275917
1.411352838	0.336038656
1.411602901	0.335801521
1.411852963	0.335564512
1.412103026	0.33532763
1.412353088	0.335090873
1.412603151	0.334854241
1.412853213	0.334617736
1.413103276	0.334381356
1.413353338	0.334145101
1.413603401	0.333908972
1.413853463	0.333672968
1.414103526	0.333437089
1.414353588	0.333201335
1.414603651	0.332965706
1.414853713	0.332730203
1.415103776	0.332494824
1.415353838	0.33225957
1.415603901	0.33202444
1.415853963	0.331789435
1.416104026	0.331554555
1.416354089	0.331319799
1.416604151	0.331085167
1.416854214	0.330850659
1.417104276	0.330616276
1.417354339	0.330382016
1.417604401	0.330147881
1.417854464	0.32991387
1.418104526	0.329679982
1.418354589	0.329446218
1.418604651	0.329212577
1.418854714	0.32897906
1.419104776	0.328745667
1.419354839	0.328512397
1.419604901	0.32827925
1.419854964	0.328046226
1.420105026	0.327813325
1.420355089	0.327580548
1.420605151	0.327347893
1.420855214	0.327115361
1.421105276	0.326882952
1.421355339	0.326650666
1.421605401	0.326418502
1.421855464	0.32618646
1.422105526	0.325954541
1.422355589	0.325722744
1.422605651	0.32549107
1.422855714	0.325259518
1.423105776	0.325028087
1.423355839	0.324796779
1.423605901	0.324565592
1.423855964	0.324334528
1.424106027	0.324103585
1.424356089	0.323872763
1.424606152	0.323642064
1.424856214	0.323411485
1.425106277	0.323181028
1.425356339	0.322950693
1.425606402	0.322720478
1.425856464	0.322490385
1.426106527	0.322260412
1.426356589	0.322030561
1.426606652	0.32180083
1.426856714	0.32157122
1.427106777	0.321341731
1.427356839	0.321112363
1.427606902	0.320883115
1.427856964	0.320653987
1.428107027	0.32042498
1.428357089	0.320196093
1.428607152	0.319967326
1.428857214	0.31973868
1.429107277	0.319510153
1.429357339	0.319281746
1.429607402	0.31905346
1.429857464	0.318825292
1.430107527	0.318597245
1.430357589	0.318369317
1.430607652	0.318141509
1.430857714	0.31791382
1.431107777	0.31768625
1.431357839	0.3174588
1.431607902	0.317231469
1.431857964	0.317004257
1.432108027	0.316777164
1.43235809	0.31655019
1.432608152	0.316323335
1.432858215	0.316096598
1.433108277	0.31586998
1.43335834	0.315643481
1.433608402	0.315417101
1.433858465	0.315190838
1.434108527	0.314964694
1.43435859	0.314738669
1.434608652	0.314512761
1.434858715	0.314286972
1.435108777	0.314061301
1.43535884	0.313835747
1.435608902	0.313610312
1.435858965	0.313384994
1.436109027	0.313159794
1.43635909	0.312934711
1.436609152	0.312709746
1.436859215	0.312484899
1.437109277	0.312260169
1.43735934	0.312035556
1.437609402	0.31181106
1.437859465	0.311586682
1.438109527	0.31136242
1.43835959	0.311138276
1.438609652	0.310914248
1.438859715	0.310690337
1.439109777	0.310466543
1.43935984	0.310242865
1.439609902	0.310019305
1.439859965	0.30979586
1.440110028	0.309572532
1.44036009	0.30934932
1.440610153	0.309126224
1.440860215	0.308903245
1.441110278	0.308680382
1.44136034	0.308457634
1.441610403	0.308235003
1.441860465	0.308012487
1.442110528	0.307790087
1.44236059	0.307567803
1.442610653	0.307345634
1.442860715	0.307123581
1.443110778	0.306901643
1.44336084	0.306679821
1.443610903	0.306458114
1.443860965	0.306236522
1.444111028	0.306015045
1.44436109	0.305793683
1.444611153	0.305572436
1.444861215	0.305351304
1.445111278	0.305130287
1.44536134	0.304909384
1.445611403	0.304688596
1.445861465	0.304467923
1.446111528	0.304247364
1.44636159	0.304026919
1.446611653	0.303806589
1.446861715	0.303586373
1.447111778	0.303366271
1.44736184	0.303146283
1.447611903	0.30292641
1.447861965	0.30270665
1.448112028	0.302487004
1.448362091	0.302267472
1.448612153	0.302048053
1.448862216	0.301828748
1.449112278	0.301609557
1.449362341	0.301390478
1.449612403	0.301171514
1.449862466	0.300952662
1.450112528	0.300733924
1.450362591	0.300515299
1.450612653	0.300296787
1.450862716	0.300078388
1.451112778	0.299860102
1.451362841	0.299641929
1.451612903	0.299423868
1.451862966	0.29920592
1.452113028	0.298988085
1.452363091	0.298770362
1.452613153	0.298552752
1.452863216	0.298335254
1.453113278	0.298117868
1.453363341	0.297900595
1.453613403	0.297683433
1.453863466	0.297466384
1.454113528	0.297249447
1.454363591	0.297032621
1.454613653	0.296815907
1.454863716	0.296599305
1.455113778	0.296382815
1.455363841	0.296166436
1.455613903	0.295950169
1.455863966	0.295734013
1.456114029	0.295517969
1.456364091	0.295302036
1.456614154	0.295086214
1.456864216	0.294870503
1.457114279	0.294654903
1.457364341	0.294439415
1.457614404	0.294224037
1.457864466	0.29400877
1.458114529	0.293793613
1.458364591	0.293578568
1.458614654	0.293363632
1.458864716	0.293148808
1.459114779	0.292934094
1.459364841	0.29271949
1.459614904	0.292504997
1.459864966	0.292290613
1.460115029	0.29207634
1.460365091	0.291862177
1.460615154	0.291648124
1.460865216	0.291434181
1.461115279	0.291220348
1.461365341	0.291006624
1.461615404	0.29079301
1.461865466	0.290579506
1.462115529	0.290366111
1.462365591	0.290152826
1.462615654	0.28993965
1.462865716	0.289726583
1.463115779	0.289513626
1.463365841	0.289300778
1.463615904	0.289088039
1.463865966	0.288875409
1.464116029	0.288662888
1.464366092	0.288450475
1.464616154	0.288238172
1.464866217	0.288025977
1.465116279	0.287813891
1.465366342	0.287601913
1.465616404	0.287390044
1.465866467	0.287178284
1.466116529	0.286966631
1.466366592	0.286755087
1.466616654	0.286543652
1.466866717	0.286332324
1.467116779	0.286121104
1.467366842	0.285909993
1.467616904	0.285698989
1.467866967	0.285488093
1.468117029	0.285277305
1.468367092	0.285066624
1.468617154	0.284856051
1.468867217	0.284645586
1.469117279	0.284435228
1.469367342	0.284224977
1.469617404	0.284014834
1.469867467	0.283804798
1.470117529	0.28359487
1.470367592	0.283385048
1.470617654	0.283175333
1.470867717	0.282965726
1.471117779	0.282756225
1.471367842	0.282546831
1.471617904	0.282337543
1.471867967	0.282128363
1.47211803	0.281919289
1.472368092	0.281710321
1.472618155	0.28150146
1.472868217	0.281292705
1.47311828	0.281084057
1.473368342	0.280875515
1.473618405	0.280667079
1.473868467	0.280458749
1.47411853	0.280250525
1.474368592	0.280042407
1.474618655	0.279834395
1.474868717	0.279626489
1.47511878	0.279418688
1.475368842	0.279210993
1.475618905	0.279003404
1.475868967	0.27879592
1.47611903	0.278588541
1.476369092	0.278381268
1.476619155	0.278174101
1.476869217	0.277967038
1.47711928	0.277760081
1.477369342	0.277553228
1.477619405	0.277346481
1.477869467	0.277139839
1.47811953	0.276933301
1.478369592	0.276726869
1.478619655	0.276520541
1.478869717	0.276314317
1.47911978	0.276108199
1.479369842	0.275902184
1.479619905	0.275696275
1.479869967	0.275490469
1.48012003	0.275284768
1.480370093	0.275079171
1.480620155	0.274873679
1.480870218	0.27466829
1.48112028	0.274463005
1.481370343	0.274257825
1.481620405	0.274052748
1.481870468	0.273847775
1.48212053	0.273642906
1.482370593	0.27343814
1.482620655	0.273233478
1.482870718	0.27302892
1.48312078	0.272824465
1.483370843	0.272620113
1.483620905	0.272415865
1.483870968	0.27221172
1.48412103	0.272007678
1.484371093	0.27180374
1.484621155	0.271599904
1.484871218	0.271396171
1.48512128	0.271192542
1.485371343	0.270989015
1.485621405	0.270785591
1.485871468	0.270582269
1.48612153	0.27037905
1.486371593	0.270175934
1.486621655	0.26997292
1.486871718	0.269770009
1.48712178	0.2695672
1.487371843	0.269364493
1.487621905	0.269161888
1.487871968	0.268959386
1.488122031	0.268756986
1.488372093	0.268554688
1.488622156	0.268352491
1.488872218	0.268150397
1.489122281	0.267948404
1.489372343	0.267746513
1.489622406	0.267544724
1.489872468	0.267343036
1.490122531	0.26714145
1.490372593	0.266939965
1.490622656	0.266738582
1.490872718	0.2665373
1.491122781	0.266336119
1.491372843	0.26613504
1.491622906	0.265934061
1.491872968	0.265733184
1.492123031	0.265532407
1.492373093	0.265331732
1.492623156	0.265131157
1.492873218	0.264930684
1.493123281	0.26473031
1.493373343	0.264530038
1.493623406	0.264329866
1.493873468	0.264129795
1.494123531	0.263929824
1.494373593	0.263729953
1.494623656	0.263530183
1.494873718	0.263330513
1.495123781	0.263130943
1.495373843	0.262931474
1.495623906	0.262732104
1.495873968	0.262532834
1.496124031	0.262333664
1.496374094	0.262134595
1.496624156	0.261935624
1.496874219	0.261736754
1.497124281	0.261537983
1.497374344	0.261339312
1.497624406	0.26114074
1.497874469	0.260942268
1.498124531	0.260743895
1.498374594	0.260545621
1.498624656	0.260347447
1.498874719	0.260149372
1.499124781	0.259951396
1.499374844	0.259753519
1.499624906	0.259555741
1.499874969	0.259358062
1.500125031	0.259160481
1.500375094	0.258963
1.500625156	0.258765617
1.500875219	0.258568333
1.501125281	0.258371148
1.501375344	0.258174061
1.501625406	0.257977072
1.501875469	0.257780182
1.502125531	0.25758339
1.502375594	0.257386696
1.502625656	0.257190101
1.502875719	0.256993604
1.503125781	0.256797205
1.503375844	0.256600903
1.503625906	0.2564047
1.503875969	0.256208595
1.504126032	0.256012587
1.504376094	0.255816677
1.504626157	0.255620865
1.504876219	0.25542515
1.505126282	0.255229533
1.505376344	0.255034014
1.505626407	0.254838591
1.505876469	0.254643267
1.506126532	0.254448039
1.506376594	0.254252909
1.506626657	0.254057875
1.506876719	0.253862939
1.507126782	0.2536681
1.507376844	0.253473358
1.507626907	0.253278713
1.507876969	0.253084165
1.508127032	0.252889713
1.508377094	0.252695358
1.508627157	0.2525011
1.508877219	0.252306938
1.509127282	0.252112873
1.509377344	0.251918904
1.509627407	0.251725032
1.509877469	0.251531256
1.510127532	0.251337576
1.510377594	0.251143992
1.510627657	0.250950505
1.510877719	0.250757113
1.511127782	0.250563818
1.511377844	0.250370618
1.511627907	0.250177515
1.511877969	0.249984507
1.512128032	0.249791595
1.512378095	0.249598779
1.512628157	0.249406058
1.51287822	0.249213433
1.513128282	0.249020903
1.513378345	0.248828469
1.513628407	0.24863613
1.51387847	0.248443886
1.514128532	0.248251738
1.514378595	0.248059685
1.514628657	0.247867726
1.51487872	0.247675863
1.515128782	0.247484095
1.515378845	0.247292422
1.515628907	0.247100844
1.51587897	0.246909361
1.516129032	0.246717972
1.516379095	0.246526678
1.516629157	0.246335479
1.51687922	0.246144374
1.517129282	0.245953363
1.517379345	0.245762447
1.517629407	0.245571626
1.51787947	0.245380898
1.518129532	0.245190265
1.518379595	0.244999727
1.518629657	0.244809282
1.51887972	0.244618931
1.519129782	0.244428674
1.519379845	0.244238512
1.519629907	0.244048443
1.51987997	0.243858468
1.520130033	0.243668586
1.520380095	0.243478799
1.520630158	0.243289105
1.52088022	0.243099504
1.521130283	0.242909997
1.521380345	0.242720584
1.521630408	0.242531264
1.52188047	0.242342037
1.522130533	0.242152903
1.522380595	0.241963863
1.522630658	0.241774915
1.52288072	0.241586061
1.523130783	0.2413973
1.523380845	0.241208632
1.523630908	0.241020057
1.52388097	0.240831574
1.524131033	0.240643184
1.524381095	0.240454887
1.524631158	0.240266683
1.52488122	0.240078571
1.525131283	0.239890552
1.525381345	0.239702625
1.525631408	0.23951479
1.52588147	0.239327048
1.526131533	0.239139398
1.526381595	0.238951841
1.526631658	0.238764375
1.52688172	0.238577002
1.527131783	0.238389721
1.527381845	0.238202531
1.527631908	0.238015434
1.52788197	0.237828428
1.528132033	0.237641514
1.528382096	0.237454692
1.528632158	0.237267962
1.528882221	0.237081323
1.529132283	0.236894776
1.529382346	0.23670832
1.529632408	0.236521956
1.529882471	0.236335683
1.530132533	0.236149502
1.530382596	0.235963412
1.530632658	0.235777412
1.530882721	0.235591504
1.531132783	0.235405688
1.531382846	0.235219962
1.531632908	0.235034327
1.531882971	0.234848783
1.532133033	0.23466333
1.532383096	0.234477967
1.532633158	0.234292696
1.532883221	0.234107515
1.533133283	0.233922424
1.533383346	0.233737424
1.533633408	0.233552515
1.533883471	0.233367696
1.534133533	0.233182968
1.534383596	0.232998329
1.534633658	0.232813781
1.534883721	0.232629324
1.535133783	0.232444956
1.535383846	0.232260678
1.535633908	0.232076491
1.535883971	0.231892393
1.536134034	0.231708385
1.536384096	0.231524467
1.536634159	0.231340639
1.536884221	0.231156901
1.537134284	0.230973252
1.537384346	0.230789693
1.537634409	0.230606224
1.537884471	0.230422844
1.538134534	0.230239553
1.538384596	0.230056352
1.538634659	0.22987324
1.538884721	0.229690217
1.539134784	0.229507284
1.539384846	0.229324439
1.539634909	0.229141684
1.539884971	0.228959018
1.540135034	0.22877644
1.540385096	0.228593952
1.540635159	0.228411553
1.540885221	0.228229242
1.541135284	0.22804702
1.541385346	0.227864887
1.541635409	0.227682842
1.541885471	0.227500886
1.542135534	0.227319018
1.542385596	0.227137239
1.542635659	0.226955548
1.542885721	0.226773946
1.543135784	0.226592432
1.543385846	0.226411006
1.543635909	0.226229668
1.543885971	0.226048418
1.544136034	0.225867257
1.544386097	0.225686183
1.544636159	0.225505197
1.544886222	0.2253243
1.545136284	0.22514349
1.545386347	0.224962767
1.545636409	0.224782133
1.545886472	0.224601586
1.546136534	0.224421127
1.546386597	0.224240755
1.546636659	0.224060471
1.546886722	0.223880274
1.547136784	0.223700165
1.547386847	0.223520142
1.547636909	0.223340208
1.547886972	0.22316036
1.548137034	0.222980599
1.548387097	0.222800926
1.548637159	0.22262134
1.548887222	0.22244184
1.549137284	0.222262428
1.549387347	0.222083102
1.549637409	0.221903863
1.549887472	0.221724711
1.550137534	0.221545645
1.550387597	0.221366667
1.550637659	0.221187774
1.550887722	0.221008969
1.551137784	0.22083025
1.551387847	0.220651617
1.551637909	0.22047307
1.551887972	0.22029461
1.552138035	0.220116236
1.552388097	0.219937949
1.55263816	0.219759747
1.552888222	0.219581632
1.553138285	0.219403602
1.553388347	0.219225659
1.55363841	0.219047801
1.553888472	0.218870029
1.554138535	0.218692344
1.554388597	0.218514743
1.55463866	0.218337229
1.554888722	0.2181598
1.555138785	0.217982457
1.555388847	0.217805199
1.55563891	0.217628027
1.555888972	0.21745094
1.556139035	0.217273939
1.556389097	0.217097022
1.55663916	0.216920192
1.556889222	0.216743446
1.557139285	0.216566785
1.557389347	0.21639021
1.55763941	0.216213719
1.557889472	0.216037314
1.558139535	0.215860994
1.558389597	0.215684758
1.55863966	0.215508607
1.558889722	0.215332541
1.559139785	0.21515656
1.559389847	0.214980663
1.55963991	0.214804851
1.559889972	0.214629123
1.560140035	0.21445348
1.560390098	0.214277922
1.56064016	0.214102447
1.560890223	0.213927057
1.561140285	0.213751752
1.561390348	0.21357653
1.56164041	0.213401393
1.561890473	0.21322634
1.562140535	0.213051371
1.562390598	0.212876486
1.56264066	0.212701685
1.562890723	0.212526967
1.563140785	0.212352334
1.563390848	0.212177784
1.56364091	0.212003319
1.563890973	0.211828936
1.564141035	0.211654638
1.564391098	0.211480423
1.56464116	0.211306292
1.564891223	0.211132244
1.565141285	0.210958279
1.565391348	0.210784398
1.56564141	0.2106106
1.565891473	0.210436885
1.566141535	0.210263254
1.566391598	0.210089706
1.56664166	0.20991624
1.566891723	0.209742858
1.567141785	0.209569559
1.567391848	0.209396343
1.56764191	0.20922321
1.567891973	0.209050159
1.568142036	0.208877191
1.568392098	0.208704306
1.568642161	0.208531504
1.568892223	0.208358784
1.569142286	0.208186147
1.569392348	0.208013593
1.569642411	0.207841121
1.569892473	0.207668731
1.570142536	0.207496423
1.570392598	0.207324198
1.570642661	0.207152056
1.570892723	0.206979995
1.571142786	0.206808017
1.571392848	0.20663612
1.571642911	0.206464306
1.571892973	0.206292574
1.572143036	0.206120923
1.572393098	0.205949355
1.572643161	0.205777868
1.572893223	0.205606463
1.573143286	0.20543514
1.573393348	0.205263898
1.573643411	0.205092739
1.573893473	0.20492166
1.574143536	0.204750664
1.574393598	0.204579748
1.574643661	0.204408915
1.574893723	0.204238162
1.575143786	0.204067491
1.575393848	0.203896901
1.575643911	0.203726392
1.575893973	0.203555965
1.576144036	0.203385618
1.576394099	0.203215353
1.576644161	0.203045169
1.576894224	0.202875065
1.577144286	0.202705043
1.577394349	0.202535101
1.577644411	0.20236524
1.577894474	0.20219546
1.578144536	0.202025761
1.578394599	0.201856142
1.578644661	0.201686604
1.578894724	0.201517147
1.579144786	0.201347769
1.579394849	0.201178473
1.579644911	0.201009257
1.579894974	0.200840121
1.580145036	0.200671065
1.580395099	0.20050209
1.580645161	0.200333195
1.580895224	0.200164379
1.581145286	0.199995645
1.581395349	0.19982699
1.581645411	0.199658415
1.581895474	0.19948992
1.582145536	0.199321505
1.582395599	0.199153169
1.582645661	0.198984914
1.582895724	0.198816738
1.583145786	0.198648642
1.583395849	0.198480626
1.583645911	0.198312689
1.583895974	0.198144832
1.584146037	0.197977054
1.584396099	0.197809355
1.584646162	0.197641736
1.584896224	0.197474197
1.585146287	0.197306736
1.585396349	0.197139355
1.585646412	0.196972053
1.585896474	0.19680483
1.586146537	0.196637687
1.586396599	0.196470622
1.586646662	0.196303636
1.586896724	0.196136729
1.587146787	0.195969902
1.587396849	0.195803153
1.587646912	0.195636482
1.587896974	0.195469891
1.588147037	0.195303378
1.588397099	0.195136944
1.588647162	0.194970588
1.588897224	0.194804311
1.589147287	0.194638112
1.589397349	0.194471992
1.589647412	0.19430595
1.589897474	0.194139987
1.590147537	0.193974102
1.590397599	0.193808295
1.590647662	0.193642566
1.590897724	0.193476915
1.591147787	0.193311343
1.591397849	0.193145849
1.591647912	0.192980432
1.591897974	0.192815094
1.592148037	0.192649833
1.5923981	0.19248465
1.592648162	0.192319545
1.592898225	0.192154518
1.593148287	0.191989569
1.59339835	0.191824697
1.593648412	0.191659903
1.593898475	0.191495186
1.594148537	0.191330547
1.5943986	0.191165985
1.594648662	0.191001501
1.594898725	0.190837094
1.595148787	0.190672764
1.59539885	0.190508512
1.595648912	0.190344337
1.595898975	0.190180239
1.596149037	0.190016218
1.5963991	0.189852274
1.596649162	0.189688407
1.596899225	0.189524617
1.597149287	0.189360905
1.59739935	0.189197269
1.597649412	0.189033709
1.597899475	0.188870227
1.598149537	0.188706821
1.5983996	0.188543493
1.598649662	0.18838024
1.598899725	0.188217064
1.599149787	0.188053965
1.59939985	0.187890943
1.599649912	0.187727996
1.599899975	0.187565127
1.600150038	0.187402333
1.6004001	0.187239616
1.600650163	0.187076975
1.600900225	0.18691441
1.601150288	0.186751922
1.60140035	0.186589509
1.601650413	0.186427173
1.601900475	0.186264912
1.602150538	0.186102728
1.6024006	0.18594062
1.602650663	0.185778587
1.602900725	0.18561663
1.603150788	0.185454749
1.60340085	0.185292944
1.603650913	0.185131214
1.603900975	0.184969561
1.604151038	0.184807982
1.6044011	0.184646479
1.604651163	0.184485052
1.604901225	0.1843237
1.605151288	0.184162424
1.60540135	0.184001223
1.605651413	0.183840097
1.605901475	0.183679047
1.606151538	0.183518071
1.6064016	0.183357171
1.606651663	0.183196346
1.606901725	0.183035596
1.607151788	0.182874921
1.60740185	0.182714321
1.607651913	0.182553796
1.607901975	0.182393346
1.608152038	0.182232971
1.608402101	0.182072671
1.608652163	0.181912445
1.608902226	0.181752294
1.609152288	0.181592218
1.609402351	0.181432216
1.609652413	0.181272289
1.609902476	0.181112436
1.610152538	0.180952658
1.610402601	0.180792954
1.610652663	0.180633325
1.610902726	0.18047377
1.611152788	0.180314289
1.611402851	0.180154883
1.611652913	0.17999555
1.611902976	0.179836292
1.612153038	0.179677108
1.612403101	0.179517998
1.612653163	0.179358962
1.612903226	0.1792
1.613153288	0.179041112
1.613403351	0.178882298
1.613653413	0.178723557
1.613903476	0.178564891
1.614153538	0.178406298
1.614403601	0.178247778
1.614653663	0.178089333
1.614903726	0.177930961
1.615153788	0.177772663
1.615403851	0.177614438
1.615653913	0.177456286
1.615903976	0.177298208
1.616154039	0.177140204
1.616404101	0.176982272
1.616654164	0.176824414
1.616904226	0.176666629
1.617154289	0.176508918
1.617404351	0.176351279
1.617654414	0.176193714
1.617904476	0.176036222
1.618154539	0.175878802
1.618404601	0.175721456
1.618654664	0.175564182
1.618904726	0.175406982
1.619154789	0.175249854
1.619404851	0.175092799
1.619654914	0.174935817
1.619904976	0.174778907
1.620155039	0.174622071
1.620405101	0.174465306
1.620655164	0.174308615
1.620905226	0.174151995
1.621155289	0.173995449
1.621405351	0.173838974
1.621655414	0.173682573
1.621905476	0.173526243
1.622155539	0.173369986
1.622405601	0.173213801
1.622655664	0.173057688
1.622905726	0.172901647
1.623155789	0.172745679
1.623405851	0.172589782
1.623655914	0.172433958
1.623905976	0.172278205
1.624156039	0.172122525
1.624406102	0.171966916
1.624656164	0.171811379
1.624906227	0.171655914
1.625156289	0.171500521
1.625406352	0.171345199
1.625656414	0.171189949
1.625906477	0.171034771
1.626156539	0.170879664
1.626406602	0.170724629
1.626656664	0.170569666
1.626906727	0.170414773
1.627156789	0.170259953
1.627406852	0.170105203
1.627656914	0.169950525
1.627906977	0.169795918
1.628157039	0.169641383
1.628407102	0.169486918
1.628657164	0.169332525
1.628907227	0.169178203
1.629157289	0.169023952
1.629407352	0.168869772
1.629657414	0.168715663
1.629907477	0.168561624
1.630157539	0.168407657
1.630407602	0.168253761
1.630657664	0.168099935
1.630907727	0.16794618
1.631157789	0.167792496
1.631407852	0.167638882
1.631657914	0.167485339
1.631907977	0.167331867
1.63215804	0.167178465
1.632408102	0.167025134
1.632658165	0.166871873
1.632908227	0.166718682
1.63315829	0.166565562
1.633408352	0.166412513
1.633658415	0.166259533
1.633908477	0.166106624
1.63415854	0.165953785
1.634408602	0.165801016
1.634658665	0.165648317
1.634908727	0.165495688
1.63515879	0.165343129
1.635408852	0.165190641
1.635658915	0.165038222
1.635908977	0.164885873
1.63615904	0.164733594
1.636409102	0.164581384
1.636659165	0.164429245
1.636909227	0.164277175
1.63715929	0.164125175
1.637409352	0.163973244
1.637659415	0.163821383
1.637909477	0.163669592
1.63815954	0.16351787
1.638409602	0.163366218
1.638659665	0.163214635
1.638909727	0.163063121
1.63915979	0.162911677
1.639409852	0.162760302
1.639659915	0.162608996
1.639909977	0.16245776
1.64016004	0.162306592
1.640410103	0.162155494
1.640660165	0.162004465
1.640910228	0.161853505
1.64116029	0.161702614
1.641410353	0.161551792
1.641660415	0.161401038
1.641910478	0.161250354
1.64216054	0.161099738
1.642410603	0.160949192
1.642660665	0.160798714
1.642910728	0.160648305
1.64316079	0.160497964
1.643410853	0.160347692
1.643660915	0.160197489
1.643910978	0.160047354
1.64416104	0.159897287
1.644411103	0.159747289
1.644661165	0.15959736
1.644911228	0.159447499
1.64516129	0.159297706
1.645411353	0.159147982
1.645661415	0.158998325
1.645911478	0.158848737
1.64616154	0.158699217
1.646411603	0.158549766
1.646661665	0.158400382
1.646911728	0.158251066
1.64716179	0.158101819
1.647411853	0.157952639
1.647661915	0.157803527
1.647911978	0.157654483
1.648162041	0.157505507
1.648412103	0.157356599
1.648662166	0.157207759
1.648912228	0.157058986
1.649162291	0.156910281
1.649412353	0.156761643
1.649662416	0.156613073
1.649912478	0.156464571
1.650162541	0.156316136
1.650412603	0.156167769
1.650662666	0.156019469
1.650912728	0.155871236
1.651162791	0.155723071
1.651412853	0.155574973
1.651662916	0.155426942
1.651912978	0.155278979
1.652163041	0.155131082
1.652413103	0.154983253
1.652663166	0.154835491
1.652913228	0.154687796
1.653163291	0.154540168
1.653413353	0.154392607
1.653663416	0.154245113
1.653913478	0.154097686
1.654163541	0.153950326
1.654413603	0.153803032
1.654663666	0.153655806
1.654913728	0.153508646
1.655163791	0.153361552
1.655413853	0.153214526
1.655663916	0.153067566
1.655913978	0.152920672
1.656164041	0.152773845
1.656414104	0.152627085
1.656664166	0.152480391
1.656914229	0.152333764
1.657164291	0.152187202
1.657414354	0.152040708
1.657664416	0.151894279
1.657914479	0.151747917
1.658164541	0.151601621
1.658414604	0.151455391
1.658664666	0.151309227
1.658914729	0.151163129
1.659164791	0.151017098
1.659414854	0.150871132
1.659664916	0.150725232
1.659914979	0.150579399
1.660165041	0.150433631
1.660415104	0.150287929
1.660665166	0.150142293
1.660915229	0.149996722
1.661165291	0.149851218
1.661415354	0.149705779
1.661665416	0.149560405
1.661915479	0.149415098
1.662165541	0.149269856
1.662415604	0.149124679
1.662665666	0.148979568
1.662915729	0.148834522
1.663165791	0.148689542
1.663415854	0.148544627
1.663665916	0.148399778
1.663915979	0.148254994
1.664166042	0.148110275
1.664416104	0.147965621
1.664666167	0.147821033
1.664916229	0.147676509
1.665166292	0.147532051
1.665416354	0.147387658
1.665666417	0.14724333
1.665916479	0.147099067
1.666166542	0.146954868
1.666416604	0.146810735
1.666666667	0.146666667
1.666916729	0.146522663
1.667166792	0.146378724
1.667416854	0.14623485
1.667666917	0.146091041
1.667916979	0.145947296
1.668167042	0.145803616
1.668417104	0.145660001
1.668667167	0.14551645
1.668917229	0.145372964
1.669167292	0.145229542
1.669417354	0.145086184
1.669667417	0.144942891
1.669917479	0.144799663
1.670167542	0.144656498
1.670417604	0.144513398
1.670667667	0.144370363
1.670917729	0.144227391
1.671167792	0.144084484
1.671417854	0.14394164
1.671667917	0.143798861
1.671917979	0.143656146
1.672168042	0.143513495
1.672418105	0.143370908
1.672668167	0.143228385
1.67291823	0.143085926
1.673168292	0.14294353
1.673418355	0.142801199
1.673668417	0.142658931
1.67391848	0.142516727
1.674168542	0.142374587
1.674418605	0.14223251
1.674668667	0.142090497
1.67491873	0.141948548
1.675168792	0.141806662
1.675418855	0.14166484
1.675668917	0.141523081
1.67591898	0.141381386
1.676169042	0.141239754
1.676419105	0.141098185
1.676669167	0.14095668
1.67691923	0.140815238
1.677169292	0.14067386
1.677419355	0.140532544
1.677669417	0.140391292
1.67791948	0.140250103
1.678169542	0.140108977
1.678419605	0.139967914
1.678669667	0.139826914
1.67891973	0.139685978
1.679169792	0.139545104
1.679419855	0.139404293
1.679669917	0.139263545
1.67991998	0.139122859
1.680170043	0.138982237
1.680420105	0.138841677
1.680670168	0.13870118
1.68092023	0.138560746
1.681170293	0.138420375
1.681420355	0.138280066
1.681670418	0.138139819
1.68192048	0.137999636
1.682170543	0.137859514
1.682420605	0.137719455
1.682670668	0.137579459
1.68292073	0.137439525
1.683170793	0.137299654
1.683420855	0.137159844
1.683670918	0.137020097
1.68392098	0.136880412
1.684171043	0.13674079
1.684421105	0.13660123
1.684671168	0.136461731
1.68492123	0.136322295
1.685171293	0.136182921
1.685421355	0.136043609
1.685671418	0.135904359
1.68592148	0.135765171
1.686171543	0.135626045
1.686421605	0.135486981
1.686671668	0.135347979
1.68692173	0.135209038
1.687171793	0.135070159
1.687421855	0.134931342
1.687671918	0.134792587
1.68792198	0.134653893
1.688172043	0.134515261
1.688422106	0.13437669
1.688672168	0.134238182
1.688922231	0.134099734
1.689172293	0.133961348
1.689422356	0.133823024
1.689672418	0.133684761
1.689922481	0.133546559
1.690172543	0.133408419
1.690422606	0.13327034
1.690672668	0.133132322
1.690922731	0.132994365
1.691172793	0.13285647
1.691422856	0.132718636
1.691672918	0.132580862
1.691922981	0.13244315
1.692173043	0.132305499
1.692423106	0.132167909
1.692673168	0.13203038
1.692923231	0.131892912
1.693173293	0.131755505
1.693423356	0.131618159
1.693673418	0.131480874
1.693923481	0.131343649
1.694173543	0.131206485
1.694423606	0.131069382
1.694673668	0.130932339
1.694923731	0.130795358
1.695173793	0.130658436
1.695423856	0.130521576
1.695673918	0.130384776
1.695923981	0.130248036
1.696174044	0.130111357
1.696424106	0.129974738
1.696674169	0.12983818
1.696924231	0.129701682
1.697174294	0.129565244
1.697424356	0.129428867
1.697674419	0.12929255
1.697924481	0.129156293
1.698174544	0.129020097
1.698424606	0.12888396
1.698674669	0.128747884
1.698924731	0.128611868
1.699174794	0.128475912
1.699424856	0.128340015
1.699674919	0.128204179
1.699924981	0.128068403
1.700175044	0.127932686
1.700425106	0.12779703
1.700675169	0.127661433
1.700925231	0.127525896
1.701175294	0.127390419
1.701425356	0.127255002
1.701675419	0.127119644
1.701925481	0.126984346
1.702175544	0.126849108
1.702425606	0.126713929
1.702675669	0.12657881
1.702925731	0.12644375
1.703175794	0.12630875
1.703425856	0.126173809
1.703675919	0.126038928
1.703925981	0.125904106
1.704176044	0.125769343
1.704426107	0.12563464
1.704676169	0.125499996
1.704926232	0.125365411
1.705176294	0.125230885
1.705426357	0.125096419
1.705676419	0.124962011
1.705926482	0.124827663
1.706176544	0.124693374
1.706426607	0.124559144
1.706676669	0.124424973
1.706926732	0.124290861
1.707176794	0.124156807
1.707426857	0.124022813
1.707676919	0.123888878
1.707926982	0.123755001
1.708177044	0.123621183
1.708427107	0.123487424
1.708677169	0.123353724
1.708927232	0.123220082
1.709177294	0.123086499
1.709427357	0.122952975
1.709677419	0.122819509
1.709927482	0.122686101
1.710177544	0.122552753
1.710427607	0.122419462
1.710677669	0.122286231
1.710927732	0.122153057
1.711177794	0.122019942
1.711427857	0.121886885
1.711677919	0.121753887
1.711927982	0.121620947
1.712178045	0.121488065
1.712428107	0.121355241
1.71267817	0.121222476
1.712928232	0.121089769
1.713178295	0.120957119
1.713428357	0.120824528
1.71367842	0.120691995
1.713928482	0.12055952
1.714178545	0.120427103
1.714428607	0.120294744
1.71467867	0.120162442
1.714928732	0.120030199
1.715178795	0.119898013
1.715428857	0.119765886
1.71567892	0.119633816
1.715928982	0.119501803
1.716179045	0.119369849
1.716429107	0.119237952
1.71667917	0.119106112
1.716929232	0.118974331
1.717179295	0.118842607
1.717429357	0.11871094
1.71767942	0.118579331
1.717929482	0.118447779
1.718179545	0.118316285
1.718429607	0.118184848
1.71867967	0.118053469
1.718929732	0.117922147
1.719179795	0.117790882
1.719429857	0.117659675
1.71967992	0.117528524
1.719929982	0.117397431
1.720180045	0.117266395
1.720430108	0.117135417
1.72068017	0.117004495
1.720930233	0.11687363
1.721180295	0.116742823
1.721430358	0.116612072
1.72168042	0.116481379
1.721930483	0.116350742
1.722180545	0.116220162
1.722430608	0.116089639
1.72268067	0.115959173
1.722930733	0.115828764
1.723180795	0.115698411
1.723430858	0.115568116
1.72368092	0.115437877
1.723930983	0.115307694
1.724181045	0.115177569
1.724431108	0.115047499
1.72468117	0.114917487
1.724931233	0.114787531
1.725181295	0.114657631
1.725431358	0.114527788
1.72568142	0.114398002
1.725931483	0.114268271
1.726181545	0.114138598
1.726431608	0.11400898
1.72668167	0.113879419
1.726931733	0.113749914
1.727181795	0.113620465
1.727431858	0.113491073
1.72768192	0.113361737
1.727931983	0.113232457
1.728182046	0.113103233
1.728432108	0.112974065
1.728682171	0.112844953
1.728932233	0.112715897
1.729182296	0.112586897
1.729432358	0.112457953
1.729682421	0.112329065
1.729932483	0.112200233
1.730182546	0.112071457
1.730432608	0.111942737
1.730682671	0.111814072
1.730932733	0.111685463
1.731182796	0.11155691
1.731432858	0.111428413
1.731682921	0.111299971
1.731932983	0.111171585
1.732183046	0.111043254
1.732433108	0.110914979
1.732683171	0.11078676
1.732933233	0.110658596
1.733183296	0.110530487
1.733433358	0.110402434
1.733683421	0.110274437
1.733933483	0.110146494
1.734183546	0.110018608
1.734433608	0.109890776
1.734683671	0.109763
1.734933733	0.109635279
1.735183796	0.109507613
1.735433858	0.109380002
1.735683921	0.109252447
1.735933983	0.109124946
1.736184046	0.108997501
1.736434109	0.108870111
1.736684171	0.108742775
1.736934234	0.108615495
1.737184296	0.10848827
1.737434359	0.108361099
1.737684421	0.108233984
1.737934484	0.108106923
1.738184546	0.107979918
1.738434609	0.107852967
1.738684671	0.10772607
1.738934734	0.107599229
1.739184796	0.107472442
1.739434859	0.10734571
1.739684921	0.107219033
1.739934984	0.10709241
1.740185046	0.106965842
1.740435109	0.106839328
1.740685171	0.106712869
1.740935234	0.106586464
1.741185296	0.106460114
1.741435359	0.106333818
1.741685421	0.106207577
1.741935484	0.10608139
1.742185546	0.105955257
1.742435609	0.105829179
1.742685671	0.105703155
1.742935734	0.105577185
1.743185796	0.105451269
1.743435859	0.105325408
1.743685921	0.105199601
1.743935984	0.105073847
1.744186047	0.104948148
1.744436109	0.104822503
1.744686172	0.104696912
1.744936234	0.104571375
1.745186297	0.104445892
1.745436359	0.104320463
1.745686422	0.104195087
1.745936484	0.104069766
1.746186547	0.103944498
1.746436609	0.103819285
1.746686672	0.103694125
1.746936734	0.103569018
1.747186797	0.103443966
1.747436859	0.103318967
1.747686922	0.103194022
1.747936984	0.10306913
1.748187047	0.102944292
1.748437109	0.102819508
1.748687172	0.102694777
1.748937234	0.102570099
1.749187297	0.102445475
1.749437359	0.102320905
1.749687422	0.102196388
1.749937484	0.102071924
1.750187547	0.101947514
1.750437609	0.101823156
1.750687672	0.101698853
1.750937734	0.101574602
1.751187797	0.101450405
1.751437859	0.101326261
1.751687922	0.10120217
1.751937984	0.101078132
1.752188047	0.100954147
1.75243811	0.100830216
1.752688172	0.100706337
1.752938235	0.100582511
1.753188297	0.100458739
1.75343836	0.100335019
1.753688422	0.100211352
1.753938485	0.100087738
1.754188547	0.099964177
1.75443861	0.099840669
1.754688672	0.099717214
1.754938735	0.099593811
1.755188797	0.099470462
1.75543886	0.099347164
1.755688922	0.09922392
1.755938985	0.099100728
1.756189047	0.098977589
1.75643911	0.098854502
1.756689172	0.098731468
1.756939235	0.098608487
1.757189297	0.098485558
1.75743936	0.098362681
1.757689422	0.098239857
1.757939485	0.098117085
1.758189547	0.097994366
1.75843961	0.097871699
1.758689672	0.097749085
1.758939735	0.097626522
1.759189797	0.097504012
1.75943986	0.097381554
1.759689922	0.097259149
1.759939985	0.097136795
1.760190048	0.097014494
1.76044011	0.096892245
1.760690173	0.096770047
1.760940235	0.096647902
1.761190298	0.096525809
1.76144036	0.096403768
1.761690423	0.096281779
1.761940485	0.096159842
1.762190548	0.096037957
1.76244061	0.095916123
1.762690673	0.095794342
1.762940735	0.095672612
1.763190798	0.095550934
1.76344086	0.095429308
1.763690923	0.095307734
1.763940985	0.095186211
1.764191048	0.09506474
1.76444111	0.09494332
1.764691173	0.094821952
1.764941235	0.094700636
1.765191298	0.094579372
1.76544136	0.094458158
1.765691423	0.094336997
1.765941485	0.094215887
1.766191548	0.094094828
1.76644161	0.093973821
1.766691673	0.093852865
1.766941735	0.09373196
1.767191798	0.093611107
1.76744186	0.093490305
1.767691923	0.093369554
1.767941985	0.093248854
1.768192048	0.093128206
1.768442111	0.093007609
1.768692173	0.092887063
1.768942236	0.092766568
1.769192298	0.092646125
1.769442361	0.092525732
1.769692423	0.09240539
1.769942486	0.092285099
1.770192548	0.09216486
1.770442611	0.092044671
1.770692673	0.091924533
1.770942736	0.091804446
1.771192798	0.09168441
1.771442861	0.091564425
1.771692923	0.091444491
1.771942986	0.091324607
1.772193048	0.091204774
1.772443111	0.091084992
1.772693173	0.09096526
1.772943236	0.090845579
1.773193298	0.090725949
1.773443361	0.090606369
1.773693423	0.09048684
1.773943486	0.090367362
1.774193548	0.090247934
1.774443611	0.090128556
1.774693673	0.090009229
1.774943736	0.089889953
1.775193798	0.089770726
1.775443861	0.089651551
1.775693923	0.089532425
1.775943986	0.08941335
1.776194049	0.089294325
1.776444111	0.08917535
1.776694174	0.089056426
1.776944236	0.088937552
1.777194299	0.088818728
1.777444361	0.088699954
1.777694424	0.08858123
1.777944486	0.088462556
1.778194549	0.088343933
1.778444611	0.088225359
1.778694674	0.088106836
1.778944736	0.087988362
1.779194799	0.087869938
1.779444861	0.087751565
1.779694924	0.087633241
1.779944986	0.087514967
1.780195049	0.087396743
1.780445111	0.087278569
1.780695174	0.087160444
1.780945236	0.087042369
1.781195299	0.086924344
1.781445361	0.086806369
1.781695424	0.086688443
1.781945486	0.086570567
1.782195549	0.086452741
1.782445611	0.086334964
1.782695674	0.086217237
1.782945736	0.086099559
1.783195799	0.085981931
1.783445861	0.085864352
1.783695924	0.085746823
1.783945986	0.085629343
1.784196049	0.085511912
1.784446112	0.085394531
1.784696174	0.085277199
1.784946237	0.085159917
1.785196299	0.085042684
1.785446362	0.0849255
1.785696424	0.084808365
1.785946487	0.084691279
1.786196549	0.084574243
1.786446612	0.084457256
1.786696674	0.084340318
1.786946737	0.084223429
1.787196799	0.084106589
1.787446862	0.083989798
1.787696924	0.083873056
1.787946987	0.083756363
1.788197049	0.083639719
1.788447112	0.083523124
1.788697174	0.083406578
1.788947237	0.083290081
1.789197299	0.083173632
1.789447362	0.083057232
1.789697424	0.082940882
1.789947487	0.08282458
1.790197549	0.082708326
1.790447612	0.082592122
1.790697674	0.082475966
1.790947737	0.082359858
1.791197799	0.0822438
1.791447862	0.08212779
1.791697924	0.082011828
1.791947987	0.081895915
1.79219805	0.081780051
1.792448112	0.081664235
1.792698175	0.081548467
1.792948237	0.081432748
1.7931983	0.081317077
1.793448362	0.081201455
1.793698425	0.081085881
1.793948487	0.080970356
1.79419855	0.080854878
1.794448612	0.080739449
1.794698675	0.080624068
1.794948737	0.080508736
1.7951988	0.080393452
1.795448862	0.080278215
1.795698925	0.080163027
1.795948987	0.080047887
1.79619905	0.079932795
1.796449112	0.079817752
1.796699175	0.079702756
1.796949237	0.079587808
1.7971993	0.079472908
1.797449362	0.079358056
1.797699425	0.079243252
1.797949487	0.079128496
1.79819955	0.079013788
1.798449612	0.078899128
1.798699675	0.078784516
1.798949737	0.078669951
1.7991998	0.078555434
1.799449862	0.078440965
1.799699925	0.078326543
1.799949987	0.078212169
1.80020005	0.078097843
1.800450113	0.077983565
1.800700175	0.077869334
1.800950238	0.077755151
1.8012003	0.077641015
1.801450363	0.077526927
1.801700425	0.077412886
1.801950488	0.077298893
1.80220055	0.077184947
1.802450613	0.077071048
1.802700675	0.076957197
1.802950738	0.076843394
1.8032008	0.076729637
1.803450863	0.076615929
1.803700925	0.076502267
1.803950988	0.076388652
1.80420105	0.076275085
1.804451113	0.076161565
1.804701175	0.076048093
1.804951238	0.075934667
1.8052013	0.075821288
1.805451363	0.075707957
1.805701425	0.075594673
1.805951488	0.075481435
1.80620155	0.075368245
1.806451613	0.075255102
1.806701675	0.075142006
1.806951738	0.075028957
1.8072018	0.074915954
1.807451863	0.074802999
1.807701925	0.07469009
1.807951988	0.074577228
1.808202051	0.074464413
1.808452113	0.074351645
1.808702176	0.074238924
1.808952238	0.074126249
1.809202301	0.074013621
1.809452363	0.07390104
1.809702426	0.073788506
1.809952488	0.073676018
1.810202551	0.073563576
1.810452613	0.073451182
1.810702676	0.073338834
1.810952738	0.073226532
1.811202801	0.073114277
1.811452863	0.073002068
1.811702926	0.072889906
1.811952988	0.072777791
1.812203051	0.072665721
1.812453113	0.072553698
1.812703176	0.072441722
1.812953238	0.072329792
1.813203301	0.072217908
1.813453363	0.07210607
1.813703426	0.071994279
1.813953488	0.071882533
1.814203551	0.071770834
1.814453613	0.071659182
1.814703676	0.071547575
1.814953738	0.071436015
1.815203801	0.0713245
1.815453863	0.071213032
1.815703926	0.07110161
1.815953988	0.070990233
1.816204051	0.070878903
1.816454114	0.070767619
1.816704176	0.070656381
1.816954239	0.070545188
1.817204301	0.070434042
1.817454364	0.070322941
1.817704426	0.070211886
1.817954489	0.070100877
1.818204551	0.069989914
1.818454614	0.069878997
1.818704676	0.069768125
1.818954739	0.069657299
1.819204801	0.069546519
1.819454864	0.069435785
1.819704926	0.069325096
1.819954989	0.069214453
1.820205051	0.069103855
1.820455114	0.068993303
1.820705176	0.068882796
1.820955239	0.068772335
1.821205301	0.06866192
1.821455364	0.06855155
1.821705426	0.068441225
1.821955489	0.068330946
1.822205551	0.068220712
1.822455614	0.068110524
1.822705676	0.068000381
1.822955739	0.067890283
1.823205801	0.067780231
1.823455864	0.067670224
1.823705926	0.067560262
1.823955989	0.067450345
1.824206052	0.067340474
1.824456114	0.067230647
1.824706177	0.067120866
1.824956239	0.06701113
1.825206302	0.066901439
1.825456364	0.066791793
1.825706427	0.066682193
1.825956489	0.066572637
1.826206552	0.066463126
1.826456614	0.06635366
1.826706677	0.066244239
1.826956739	0.066134863
1.827206802	0.066025532
1.827456864	0.065916246
1.827706927	0.065807005
1.827956989	0.065697809
1.828207052	0.065588657
1.828457114	0.06547955
1.828707177	0.065370488
1.828957239	0.065261471
1.829207302	0.065152498
1.829457364	0.06504357
1.829707427	0.064934687
1.829957489	0.064825848
1.830207552	0.064717054
1.830457614	0.064608304
1.830707677	0.064499599
1.830957739	0.064390939
1.831207802	0.064282323
1.831457864	0.064173752
1.831707927	0.064065225
1.831957989	0.063956742
1.832208052	0.063848304
1.832458115	0.06373991
1.832708177	0.063631561
1.83295824	0.063523256
1.833208302	0.063414995
1.833458365	0.063306779
1.833708427	0.063198607
1.83395849	0.063090479
1.834208552	0.062982395
1.834458615	0.062874356
1.834708677	0.062766361
1.83495874	0.062658409
1.835208802	0.062550502
1.835458865	0.062442639
1.835708927	0.062334821
1.83595899	0.062227046
1.836209052	0.062119315
1.836459115	0.062011628
1.836709177	0.061903986
1.83695924	0.061796387
1.837209302	0.061688832
1.837459365	0.061581321
1.837709427	0.061473854
1.83795949	0.061366431
1.838209552	0.061259051
1.838459615	0.061151716
1.838709677	0.061044424
1.83895974	0.060937176
1.839209802	0.060829972
1.839459865	0.060722811
1.839709927	0.060615694
1.83995999	0.060508621
1.840210053	0.060401592
1.840460115	0.060294606
1.840710178	0.060187663
1.84096024	0.060080765
1.841210303	0.059973909
1.841460365	0.059867098
1.841710428	0.05976033
1.84196049	0.059653605
1.842210553	0.059546924
1.842460615	0.059440286
1.842710678	0.059333691
1.84296074	0.05922714
1.843210803	0.059120633
1.843460865	0.059014169
1.843710928	0.058907748
1.84396099	0.05880137
1.844211053	0.058695036
1.844461115	0.058588744
1.844711178	0.058482496
1.84496124	0.058376292
1.845211303	0.05827013
1.845461365	0.058164012
1.845711428	0.058057936
1.84596149	0.057951904
1.846211553	0.057845915
1.846461615	0.057739969
1.846711678	0.057634066
1.84696174	0.057528206
1.847211803	0.057422389
1.847461865	0.057316615
1.847711928	0.057210884
1.84796199	0.057105196
1.848212053	0.056999551
1.848462116	0.056893948
1.848712178	0.056788389
1.848962241	0.056682872
1.849212303	0.056577398
1.849462366	0.056471967
1.849712428	0.056366578
1.849962491	0.056261233
1.850212553	0.05615593
1.850462616	0.05605067
1.850712678	0.055945452
1.850962741	0.055840277
1.851212803	0.055735145
1.851462866	0.055630055
1.851712928	0.055525008
1.851962991	0.055420003
1.852213053	0.055315041
1.852463116	0.055210122
1.852713178	0.055105244
1.852963241	0.05500041
1.853213303	0.054895618
1.853463366	0.054790868
1.853713428	0.05468616
1.853963491	0.054581495
1.854213553	0.054476873
1.854463616	0.054372292
1.854713678	0.054267754
1.854963741	0.054163258
1.855213803	0.054058805
1.855463866	0.053954393
1.855713928	0.053850024
1.855963991	0.053745697
1.856214054	0.053641413
1.856464116	0.05353717
1.856714179	0.053432969
1.856964241	0.053328811
1.857214304	0.053224695
1.857464366	0.05312062
1.857714429	0.053016588
1.857964491	0.052912598
1.858214554	0.052808649
1.858464616	0.052704743
1.858714679	0.052600879
1.858964741	0.052497056
1.859214804	0.052393276
1.859464866	0.052289537
1.859714929	0.05218584
1.859964991	0.052082185
1.860215054	0.051978572
1.860465116	0.051875
1.860715179	0.05177147
1.860965241	0.051667982
1.861215304	0.051564536
1.861465366	0.051461131
1.861715429	0.051357768
1.861965491	0.051254447
1.862215554	0.051151167
1.862465616	0.051047929
1.862715679	0.050944733
1.862965741	0.050841578
1.863215804	0.050738464
1.863465866	0.050635392
1.863715929	0.050532362
1.863965991	0.050429373
1.864216054	0.050326425
1.864466117	0.050223519
1.864716179	0.050120655
1.864966242	0.050017831
1.865216304	0.049915049
1.865466367	0.049812308
1.865716429	0.049709609
1.865966492	0.049606951
1.866216554	0.049504334
1.866466617	0.049401759
1.866716679	0.049299224
1.866966742	0.049196731
1.867216804	0.049094279
1.867466867	0.048991868
1.867716929	0.048889499
1.867966992	0.04878717
1.868217054	0.048684883
1.868467117	0.048582636
1.868717179	0.048480431
1.868967242	0.048378266
1.869217304	0.048276143
1.869467367	0.048174061
1.869717429	0.048072019
1.869967492	0.047970019
1.870217554	0.047868059
1.870467617	0.04776614
1.870717679	0.047664263
1.870967742	0.047562426
1.871217804	0.04746063
1.871467867	0.047358874
1.871717929	0.04725716
1.871967992	0.047155486
1.872218055	0.047053853
1.872468117	0.04695226
1.87271818	0.046850709
1.872968242	0.046749198
1.873218305	0.046647727
1.873468367	0.046546298
1.87371843	0.046444909
1.873968492	0.04634356
1.874218555	0.046242252
1.874468617	0.046140985
1.87471868	0.046039758
1.874968742	0.045938571
1.875218805	0.045837425
1.875468867	0.04573632
1.87571893	0.045635255
1.875968992	0.04553423
1.876219055	0.045433246
1.876469117	0.045332302
1.87671918	0.045231399
1.876969242	0.045130536
1.877219305	0.045029713
1.877469367	0.04492893
1.87771943	0.044828188
1.877969492	0.044727486
1.878219555	0.044626824
1.878469617	0.044526202
1.87871968	0.044425621
1.878969742	0.044325079
1.879219805	0.044224578
1.879469867	0.044124117
1.87971993	0.044023696
1.879969992	0.043923315
1.880220055	0.043822974
1.880470118	0.043722673
1.88072018	0.043622412
1.880970243	0.043522192
1.881220305	0.043422011
1.881470368	0.04332187
1.88172043	0.043221769
1.881970493	0.043121708
1.882220555	0.043021686
1.882470618	0.042921705
1.88272068	0.042821763
1.882970743	0.042721862
1.883220805	0.042622
1.883470868	0.042522177
1.88372093	0.042422395
1.883970993	0.042322652
1.884221055	0.042222949
1.884471118	0.042123286
1.88472118	0.042023662
1.884971243	0.041924078
1.885221305	0.041824534
1.885471368	0.041725029
1.88572143	0.041625564
1.885971493	0.041526138
1.886221555	0.041426752
1.886471618	0.041327406
1.88672168	0.041228099
1.886971743	0.041128831
1.887221805	0.041029603
1.887471868	0.040930414
1.88772193	0.040831265
1.887971993	0.040732155
1.888222056	0.040633085
1.888472118	0.040534053
1.888722181	0.040435062
1.888972243	0.040336109
1.889222306	0.040237196
1.889472368	0.040138322
1.889722431	0.040039487
1.889972493	0.039940692
1.890222556	0.039841935
1.890472618	0.039743218
1.890722681	0.03964454
1.890972743	0.039545902
1.891222806	0.039447302
1.891472868	0.039348741
1.891722931	0.03925022
1.891972993	0.039151738
1.892223056	0.039053294
1.892473118	0.03895489
1.892723181	0.038856524
1.892973243	0.038758198
1.893223306	0.038659911
1.893473368	0.038561662
1.893723431	0.038463453
1.893973493	0.038365282
1.894223556	0.03826715
1.894473618	0.038169057
1.894723681	0.038071003
1.894973743	0.037972988
1.895223806	0.037875012
1.895473868	0.037777074
1.895723931	0.037679175
1.895973993	0.037581315
1.896224056	0.037483493
1.896474119	0.03738571
1.896724181	0.037287966
1.896974244	0.037190261
1.897224306	0.037092594
1.897474369	0.036994966
1.897724431	0.036897376
1.897974494	0.036799825
1.898224556	0.036702313
1.898474619	0.036604839
1.898724681	0.036507403
1.898974744	0.036410006
1.899224806	0.036312648
1.899474869	0.036215327
1.899724931	0.036118046
1.899974994	0.036020803
1.900225056	0.035923598
1.900475119	0.035826431
1.900725181	0.035729303
1.900975244	0.035632213
1.901225306	0.035535162
1.901475369	0.035438149
1.901725431	0.035341174
1.901975494	0.035244237
1.902225556	0.035147338
1.902475619	0.035050478
1.902725681	0.034953656
1.902975744	0.034856872
1.903225806	0.034760126
1.903475869	0.034663419
1.903725931	0.034566749
1.903975994	0.034470118
1.904226057	0.034373524
1.904476119	0.034276969
1.904726182	0.034180452
1.904976244	0.034083972
1.905226307	0.033987531
1.905476369	0.033891128
1.905726432	0.033794762
1.905976494	0.033698435
1.906226557	0.033602145
1.906476619	0.033505894
1.906726682	0.03340968
1.906976744	0.033313504
1.907226807	0.033217366
1.907476869	0.033121265
1.907726932	0.033025203
1.907976994	0.032929178
1.908227057	0.032833191
1.908477119	0.032737242
1.908727182	0.03264133
1.908977244	0.032545456
1.909227307	0.03244962
1.909477369	0.032353821
1.909727432	0.03225806
1.909977494	0.032162337
1.910227557	0.032066651
1.910477619	0.031971003
1.910727682	0.031875393
1.910977744	0.031779819
1.911227807	0.031684284
1.911477869	0.031588786
1.911727932	0.031493325
1.911977994	0.031397902
1.912228057	0.031302516
1.91247812	0.031207168
1.912728182	0.031111857
1.912978245	0.031016583
1.913228307	0.030921347
1.91347837	0.030826148
1.913728432	0.030730987
1.913978495	0.030635862
1.914228557	0.030540775
1.91447862	0.030445726
1.914728682	0.030350713
1.914978745	0.030255738
1.915228807	0.0301608
1.91547887	0.030065899
1.915728932	0.029971035
1.915978995	0.029876209
1.916229057	0.029781419
1.91647912	0.029686667
1.916729182	0.029591952
1.916979245	0.029497273
1.917229307	0.029402632
1.91747937	0.029308028
1.917729432	0.029213461
1.917979495	0.029118931
1.918229557	0.029024438
1.91847962	0.028929981
1.918729682	0.028835562
1.918979745	0.02874118
1.919229807	0.028646834
1.91947987	0.028552525
1.919729932	0.028458254
1.919979995	0.028364019
1.920230058	0.028269821
1.92048012	0.028175659
1.920730183	0.028081535
1.920980245	0.027987447
1.921230308	0.027893396
1.92148037	0.027799381
1.921730433	0.027705404
1.921980495	0.027611463
1.922230558	0.027517558
1.92248062	0.027423691
1.922730683	0.02732986
1.922980745	0.027236065
1.923230808	0.027142307
1.92348087	0.027048586
1.923730933	0.026954901
1.923980995	0.026861253
1.924231058	0.026767641
1.92448112	0.026674066
1.924731183	0.026580527
1.924981245	0.026487025
1.925231308	0.026393559
1.92548137	0.026300129
1.925731433	0.026206736
1.925981495	0.026113379
1.926231558	0.026020059
1.92648162	0.025926775
1.926731683	0.025833527
1.926981745	0.025740316
1.927231808	0.025647141
1.92748187	0.025554002
1.927731933	0.025460899
1.927981995	0.025367833
1.928232058	0.025274803
1.928482121	0.025181809
1.928732183	0.025088851
1.928982246	0.024995929
1.929232308	0.024903044
1.929482371	0.024810194
1.929732433	0.024717381
1.929982496	0.024624604
1.930232558	0.024531862
1.930482621	0.024439157
1.930732683	0.024346488
1.930982746	0.024253855
1.931232808	0.024161258
1.931482871	0.024068696
1.931732933	0.023976171
1.931982996	0.023883682
1.932233058	0.023791228
1.932483121	0.023698811
1.932733183	0.023606429
1.932983246	0.023514083
1.933233308	0.023421773
1.933483371	0.023329499
1.933733433	0.023237261
1.933983496	0.023145058
1.934233558	0.023052891
1.934483621	0.02296076
1.934733683	0.022868665
1.934983746	0.022776605
1.935233808	0.022684581
1.935483871	0.022592593
1.935733933	0.02250064
1.935983996	0.022408723
1.936234059	0.022316841
1.936484121	0.022224995
1.936734184	0.022133185
1.936984246	0.02204141
1.937234309	0.021949671
1.937484371	0.021857968
1.937734434	0.021766299
1.937984496	0.021674667
1.938234559	0.021583069
1.938484621	0.021491508
1.938734684	0.021399981
1.938984746	0.02130849
1.939234809	0.021217035
1.939484871	0.021125615
1.939734934	0.02103423
1.939984996	0.02094288
1.940235059	0.020851566
1.940485121	0.020760287
1.940735184	0.020669044
1.940985246	0.020577835
1.941235309	0.020486662
1.941485371	0.020395524
1.941735434	0.020304422
1.941985496	0.020213354
1.942235559	0.020122322
1.942485621	0.020031325
1.942735684	0.019940363
1.942985746	0.019849436
1.943235809	0.019758544
1.943485871	0.019667687
1.943735934	0.019576866
1.943985996	0.019486079
1.944236059	0.019395327
1.944486122	0.019304611
1.944736184	0.019213929
1.944986247	0.019123283
1.945236309	0.019032671
1.945486372	0.018942094
1.945736434	0.018851553
1.945986497	0.018761046
1.946236559	0.018670574
1.946486622	0.018580137
1.946736684	0.018489734
1.946986747	0.018399367
1.947236809	0.018309034
1.947486872	0.018218736
1.947736934	0.018128473
1.947986997	0.018038245
1.948237059	0.017948051
1.948487122	0.017857893
1.948737184	0.017767769
1.948987247	0.017677679
1.949237309	0.017587624
1.949487372	0.017497604
1.949737434	0.017407619
1.949987497	0.017317668
1.950237559	0.017227752
1.950487622	0.01713787
1.950737684	0.017048023
1.950987747	0.01695821
1.951237809	0.016868432
1.951487872	0.016778688
1.951737934	0.016688979
1.951987997	0.016599305
1.95223806	0.016509665
1.952488122	0.016420059
1.952738185	0.016330488
1.952988247	0.016240951
1.95323831	0.016151448
1.953488372	0.01606198
1.953738435	0.015972547
1.953988497	0.015883147
1.95423856	0.015793782
1.954488622	0.015704451
1.954738685	0.015615155
1.954988747	0.015525892
1.95523881	0.015436664
1.955488872	0.015347471
1.955738935	0.015258311
1.955988997	0.015169186
1.95623906	0.015080095
1.956489122	0.014991037
1.956739185	0.014902015
1.956989247	0.014813026
1.95723931	0.014724071
1.957489372	0.014635151
1.957739435	0.014546264
1.957989497	0.014457412
1.95823956	0.014368593
1.958489622	0.014279809
1.958739685	0.014191058
1.958989747	0.014102342
1.95923981	0.014013659
1.959489872	0.013925011
1.959739935	0.013836396
1.959989997	0.013747816
1.96024006	0.013659269
1.960490123	0.013570756
1.960740185	0.013482277
1.960990248	0.013393832
1.96124031	0.013305421
1.961490373	0.013217043
1.961740435	0.013128699
1.961990498	0.013040389
1.96224056	0.012952113
1.962490623	0.012863871
1.962740685	0.012775662
1.962990748	0.012687487
1.96324081	0.012599346
1.963490873	0.012511238
1.963740935	0.012423164
1.963990998	0.012335124
1.96424106	0.012247117
1.964491123	0.012159144
1.964741185	0.012071204
1.964991248	0.011983298
1.96524131	0.011895426
1.965491373	0.011807587
1.965741435	0.011719782
1.965991498	0.01163201
1.96624156	0.011544271
1.966491623	0.011456566
1.966741685	0.011368895
1.966991748	0.011281257
1.96724181	0.011193652
1.967491873	0.011106081
1.967741935	0.011018543
1.967991998	0.010931039
1.968242061	0.010843568
1.968492123	0.01075613
1.968742186	0.010668726
1.968992248	0.010581354
1.969242311	0.010494017
1.969492373	0.010406712
1.969742436	0.010319441
1.969992498	0.010232203
1.970242561	0.010144998
1.970492623	0.010057826
1.970742686	0.009970687
1.970992748	0.009883582
1.971242811	0.00979651
1.971492873	0.009709471
1.971742936	0.009622465
1.971992998	0.009535492
1.972243061	0.009448552
1.972493123	0.009361645
1.972743186	0.009274772
1.972993248	0.009187931
1.973243311	0.009101123
1.973493373	0.009014349
1.973743436	0.008927607
1.973993498	0.008840898
1.974243561	0.008754223
1.974493623	0.00866758
1.974743686	0.00858097
1.974993748	0.008494393
1.975243811	0.008407849
1.975493873	0.008321337
1.975743936	0.008234859
1.975993998	0.008148413
1.976244061	0.008062001
1.976494124	0.007975621
1.976744186	0.007889273
1.976994249	0.007802959
1.977244311	0.007716677
1.977494374	0.007630428
1.977744436	0.007544212
1.977994499	0.007458028
1.978244561	0.007371878
1.978494624	0.007285759
1.978744686	0.007199674
1.978994749	0.007113621
1.979244811	0.0070276
1.979494874	0.006941613
1.979744936	0.006855658
1.979994999	0.006769735
1.980245061	0.006683845
1.980495124	0.006597987
1.980745186	0.006512162
1.980995249	0.00642637
1.981245311	0.00634061
1.981495374	0.006254882
1.981745436	0.006169187
1.981995499	0.006083525
1.982245561	0.005997894
1.982495624	0.005912297
1.982745686	0.005826731
1.982995749	0.005741198
1.983245811	0.005655697
1.983495874	0.005570229
1.983745936	0.005484793
1.983995999	0.005399389
1.984246062	0.005314018
1.984496124	0.005228678
1.984746187	0.005143371
1.984996249	0.005058097
1.985246312	0.004972854
1.985496374	0.004887644
1.985746437	0.004802466
1.985996499	0.00471732
1.986246562	0.004632206
1.986496624	0.004547124
1.986746687	0.004462075
1.986996749	0.004377058
1.987246812	0.004292072
1.987496874	0.004207119
1.987746937	0.004122198
1.987996999	0.004037309
1.988247062	0.003952452
1.988497124	0.003867626
1.988747187	0.003782833
1.988997249	0.003698072
1.989247312	0.003613343
1.989497374	0.003528646
1.989747437	0.003443981
1.989997499	0.003359347
1.990247562	0.003274746
1.990497624	0.003190176
1.990747687	0.003105638
1.990997749	0.003021133
1.991247812	0.002936659
1.991497874	0.002852216
1.991747937	0.002767806
1.991997999	0.002683427
1.992248062	0.00259908
1.992498125	0.002514765
1.992748187	0.002430482
1.99299825	0.00234623
1.993248312	0.00226201
1.993498375	0.002177822
1.993748437	0.002093666
1.9939985	0.002009541
1.994248562	0.001925448
1.994498625	0.001841386
1.994748687	0.001757356
1.99499875	0.001673357
1.995248812	0.001589391
1.995498875	0.001505455
1.995748937	0.001421552
1.995999	0.001337679
1.996249062	0.001253839
1.996499125	0.00117003
1.996749187	0.001086252
1.99699925	0.001002506
1.997249312	0.000918791
1.997499375	0.000835108
1.997749437	0.000751456
1.9979995	0.000667835
1.998249562	0.000584246
1.998499625	0.000500688
1.998749687	0.000417162
1.99899975	0.000333667
1.999249812	0.000250203
1.999499875	0.000166771
1.999749937	8.33698E-05
2	0


==> Data/Example1_St.dat <==
1	1.663292408
1.001001001	1.660630465
1.002002002	1.657976866
1.003003003	1.655331373
1.004004004	1.652692914
1.005005005	1.650063157
1.006006006	1.647440791
1.007007007	1.644827127
1.008008008	1.642219782
1.009009009	1.639621139
1.01001001	1.63703084
1.011011011	1.634447098
1.012012012	1.631870985
1.013013013	1.629303575
1.014014014	1.626743078
1.015015015	1.624190092
1.016016016	1.621644735
1.017017017	1.619107008
1.018018018	1.616576672
1.019019019	1.614053488
1.02002002	1.611538529
1.021021021	1.609030128
1.022022022	1.606529236
1.023023023	1.604035735
1.024024024	1.601550341
1.025025025	1.599071145
1.026026026	1.59659934
1.027027027	1.594135404
1.028028028	1.591678262
1.029029029	1.589228153
1.03003003	1.586785674
1.031031031	1.584349632
1.032032032	1.581920743
1.033033033	1.579499006
1.034034034	1.577084899
1.035035035	1.574677825
1.036036036	1.572277308
1.037037037	1.56988287
1.038038038	1.567496419
1.039039039	1.565116882
1.04004004	1.562743664
1.041041041	1.560378075
1.042042042	1.558019042
1.043043043	1.555666804
1.044044044	1.553320408
1.045045045	1.550981879
1.046046046	1.548649192
1.047047047	1.546323538
1.048048048	1.544005394
1.049049049	1.541693449
1.05005005	1.539387226
1.051051051	1.537088156
1.052052052	1.534796119
1.053053053	1.532510638
1.054054054	1.53023088
1.055055055	1.527957439
1.056056056	1.525690913
1.057057057	1.523431659
1.058058058	1.52117753
1.059059059	1.518930316
1.06006006	1.516689539
1.061061061	1.514454961
1.062062062	1.512226582
1.063063063	1.510004997
1.064064064	1.507789612
1.065065065	1.505580187
1.066066066	1.503376961
1.067067067	1.501179695
1.068068068	1.498988867
1.069069069	1.496804476
1.07007007	1.494625568
1.071071071	1.492453694
1.072072072	1.490287662
1.073073073	1.488126993
1.074074074	1.485972404
1.075075075	1.48382473
1.076076076	1.481682539
1.077077077	1.479546309
1.078078078	1.477416158
1.079079079	1.475291133
1.08008008	1.473172903
1.081081081	1.471060276
1.082082082	1.468954325
1.083083083	1.466852784
1.084084084	1.464758158
1.085085085	1.462668657
1.086086086	1.460585356
1.087087087	1.458507895
1.088088088	1.456435919
1.089089089	1.454369664
1.09009009	1.452308297
1.091091091	1.450253963
1.092092092	1.448204637
1.093093093	1.446161389
1.094094094	1.444123149
1.095095095	1.44209075
1.096096096	1.440063715
1.097097097	1.438042283
1.098098098	1.436026454
1.099099099	1.434015989
1.1001001	1.432011366
1.101101101	1.430012226
1.102102102	1.428018332
1.103103103	1.426029801
1.104104104	1.424046993
1.105105105	1.422068596
1.106106106	1.420097232
1.107107107	1.418129444
1.108108108	1.416168451
1.109109109	1.414211988
1.11011011	1.412260652
1.111111111	1.410315275
1.112112112	1.408374786
1.113113113	1.406439066
1.114114114	1.404509068
1.115115115	1.402584672
1.116116116	1.400664449
1.117117117	1.398750186
1.118118118	1.396840572
1.119119119	1.394936442
1.12012012	1.393037081
1.121121121	1.391143203
1.122122122	1.389254451
1.123123123	1.38737011
1.124124124	1.385491371
1.125125125	1.383617878
1.126126126	1.381748199
1.127127127	1.379884243
1.128128128	1.378025532
1.129129129	1.37617135
1.13013013	1.374322534
1.131131131	1.372478247
1.132132132	1.370638609
1.133133133	1.368804216
1.134134134	1.366974711
1.135135135	1.365149736
1.136136136	1.363330245
1.137137137	1.361514926
1.138138138	1.359704494
1.139139139	1.357898593
1.14014014	1.35609746
1.141141141	1.354301929
1.142142142	1.352510214
1.143143143	1.350723743
1.144144144	1.348942041
1.145145145	1.347164273
1.146146146	1.34539187
1.147147147	1.343623519
1.148148148	1.341860056
1.149149149	1.34010148
1.15015015	1.338347435
1.151151151	1.336597443
1.152152152	1.334852219
1.153153153	1.333112001
1.154154154	1.331375599
1.155155155	1.329644442
1.156156156	1.327917099
1.157157157	1.326194763
1.158158158	1.324476719
1.159159159	1.322762966
1.16016016	1.321053028
1.161161161	1.319348812
1.162162162	1.317648411
1.163163163	1.315952301
1.164164164	1.31426084
1.165165165	1.312573195
1.166166166	1.310890317
1.167167167	1.309211731
1.168168168	1.307537556
1.169169169	1.305867195
1.17017017	1.304201841
1.171171171	1.302540541
1.172172172	1.300882816
1.173173173	1.299229741
1.174174174	1.297581196
1.175175175	1.295936823
1.176176176	1.294296741
1.177177177	1.292659998
1.178178178	1.291028142
1.179179179	1.289400339
1.18018018	1.28777647
1.181181181	1.286157131
1.182182182	1.284541845
1.183183183	1.282930255
1.184184184	1.281322598
1.185185185	1.279719591
1.186186186	1.278120518
1.187187187	1.276525259
1.188188188	1.274934292
1.189189189	1.273347139
1.19019019	1.271763802
1.191191191	1.270184517
1.192192192	1.26861012
1.193193193	1.267038465
1.194194194	1.265471101
1.195195195	1.263907671
1.196196196	1.262348771
1.197197197	1.26079309
1.198198198	1.259241104
1.199199199	1.257693768
1.2002002	1.256149769
1.201201201	1.254609823
1.202202202	1.253073692
1.203203203	1.251541495
1.204204204	1.250012994
1.205205205	1.248488784
1.206206206	1.246967435
1.207207207	1.245450139
1.208208208	1.243936896
1.209209209	1.242427588
1.21021021	1.240921974
1.211211211	1.239419818
1.212212212	1.237921238
1.213213213	1.236426115
1.214214214	1.234935522
1.215215215	1.233448386
1.216216216	1.23196435
1.217217217	1.230484724
1.218218218	1.229007959
1.219219219	1.227535248
1.22022022	1.226066351
1.221221221	1.224600911
1.222222222	1.223138809
1.223223223	1.221680641
1.224224224	1.220226288
1.225225225	1.218774796
1.226226226	1.217327118
1.227227227	1.215882778
1.228228228	1.21444273
1.229229229	1.213005424
1.23023023	1.211572409
1.231231231	1.210142136
1.232232232	1.20871532
1.233233233	1.20729208
1.234234234	1.205872774
1.235235235	1.204456806
1.236236236	1.203043461
1.237237237	1.201634645
1.238238238	1.200228572
1.239239239	1.198825598
1.24024024	1.197426677
1.241241241	1.196031332
1.242242242	1.194638968
1.243243243	1.193249822
1.244244244	1.191864252
1.245245245	1.190482259
1.246246246	1.189102888
1.247247247	1.18772769
1.248248248	1.186355352
1.249249249	1.184985995
1.25025025	1.183620572
1.251251251	1.182257652
1.252252252	1.180899143
1.253253253	1.179543018
1.254254254	1.178189993
1.255255255	1.176840663
1.256256256	1.175494432
1.257257257	1.174151182
1.258258258	1.172811747
1.259259259	1.171474934
1.26026026	1.170141697
1.261261261	1.16881144
1.262262262	1.167484403
1.263263263	1.166160345
1.264264264	1.164839149
1.265265265	1.163521528
1.266266266	1.162207127
1.267267267	1.160895824
1.268268268	1.159587622
1.269269269	1.158282399
1.27027027	1.156980038
1.271271271	1.155680895
1.272272272	1.15438509
1.273273273	1.153091669
1.274274274	1.151801944
1.275275275	1.15051496
1.276276276	1.149230719
1.277277277	1.147949934
1.278278278	1.146672964
1.279279279	1.145397663
1.28028028	1.1441257
1.281281281	1.142857075
1.282282282	1.141591191
1.283283283	1.14032805
1.284284284	1.139068365
1.285285285	1.137810707
1.286286286	1.136556745
1.287287287	1.135306001
1.288288288	1.13405776
1.289289289	1.132812262
1.29029029	1.131569743
1.291291291	1.130330563
1.292292292	1.129093766
1.293293293	1.127859592
1.294294294	1.126628637
1.295295295	1.125400424
1.296296296	1.124175787
1.297297297	1.122952938
1.298298298	1.121733665
1.299299299	1.120516896
1.3003003	1.11930263
1.301301301	1.118091583
1.302302302	1.116883278
1.303303303	1.115677595
1.304304304	1.114474773
1.305305305	1.113274693
1.306306306	1.112077475
1.307307307	1.110882759
1.308308308	1.109690905
1.309309309	1.10850215
1.31031031	1.107316017
1.311311311	1.10613215
1.312312312	1.104951382
1.313313313	1.103773117
1.314314314	1.102597475
1.315315315	1.101424813
1.316316316	1.100254416
1.317317317	1.099087238
1.318318318	1.097922444
1.319319319	1.096760511
1.32032032	1.095600843
1.321321321	1.094443917
1.322322322	1.093289614
1.323323323	1.092138052
1.324324324	1.090989232
1.325325325	1.0898422
1.326326326	1.088698745
1.327327327	1.087557793
1.328328328	1.086418629
1.329329329	1.085282922
1.33033033	1.084149122
1.331331331	1.083018303
1.332332332	1.081889868
1.333333333	1.080764294
1.334334334	1.079640508
1.335335335	1.078519821
1.336336336	1.0774014
1.337337337	1.076285958
1.338338338	1.075172663
1.339339339	1.074061871
1.34034034	1.072953463
1.341341341	1.071848035
1.342342342	1.070744514
1.343343343	1.069643736
1.344344344	1.068545222
1.345345345	1.06744957
1.346346346	1.066355944
1.347347347	1.06526494
1.348348348	1.064176083
1.349349349	1.063089967
1.35035035	1.062006235
1.351351351	1.060925007
1.352352352	1.059845924
1.353353353	1.058769226
1.354354354	1.05769515
1.355355355	1.056623578
1.356356356	1.055554032
1.357357357	1.054486752
1.358358358	1.053422332
1.359359359	1.052359819
1.36036036	1.051299572
1.361361361	1.050242424
1.362362362	1.049186707
1.363363363	1.048134089
1.364364364	1.047083259
1.365365365	1.046034575
1.366366366	1.044988632
1.367367367	1.043944836
1.368368368	1.042903781
1.369369369	1.041864038
1.37037037	1.040827513
1.371371371	1.039793015
1.372372372	1.038760424
1.373373373	1.037730455
1.374374374	1.036702633
1.375375375	1.035676599
1.376376376	1.034653425
1.377377377	1.033632278
1.378378378	1.032613516
1.379379379	1.031596661
1.38038038	1.030582547
1.381381381	1.029569745
1.382382382	1.028559923
1.383383383	1.027551889
1.384384384	1.02654624
1.385385385	1.025542617
1.386386386	1.024541616
1.387387387	1.023541927
1.388388388	1.022545338
1.389389389	1.021550298
1.39039039	1.020557642
1.391391391	1.019567251
1.392392392	1.018578529
1.393393393	1.017592669
1.394394394	1.016608119
1.395395395	1.015626073
1.396396396	1.014646292
1.397397397	1.013668299
1.398398398	1.012692571
1.399399399	1.011719108
1.4004004	1.01074779
1.401401401	1.009778023
1.402402402	1.008810639
1.403403403	1.007845402
1.404404404	1.006882191
1.405405405	1.005921125
1.406406406	1.004961967
1.407407407	1.004004836
1.408408408	1.003049612
1.409409409	1.002096772
1.41041041	1.001145601
1.411411411	1.000196934
1.412412412	0.999249816
1.413413413	0.998304963
1.414414414	0.997362018
1.415415415	0.996421218
1.416416416	0.995482385
1.417417417	0.9945454
1.418418418	0.993610203
1.419419419	0.992677391
1.42042042	0.991746187
1.421421421	0.990817308
1.422422422	0.989890456
1.423423423	0.988965452
1.424424424	0.988042116
1.425425425	0.987121105
1.426426426	0.986201644
1.427427427	0.985284328
1.428428428	0.984369159
1.429429429	0.983455181
1.43043043	0.982543886
1.431431431	0.981634259
1.432432432	0.98072654
1.433433433	0.97982043
1.434434434	0.978916705
1.435435435	0.978014588
1.436436436	0.977114379
1.437437437	0.976216316
1.438438438	0.975320339
1.439439439	0.974425197
1.44044044	0.9735322
1.441441441	0.972642064
1.442442442	0.971752882
1.443443443	0.970865905
1.444444444	0.969980717
1.445445445	0.969097197
1.446446446	0.968215346
1.447447447	0.96733582
1.448448448	0.966458261
1.449449449	0.965581536
1.45045045	0.964707494
1.451451451	0.963835359
1.452452452	0.962964177
1.453453453	0.962095201
1.454454454	0.961228609
1.455455455	0.96036303
1.456456456	0.959499598
1.457457457	0.958637834
1.458458458	0.957777977
1.459459459	0.956919789
1.46046046	0.956063032
1.461461461	0.955208778
1.462462462	0.954355538
1.463463463	0.953504741
1.464464464	0.952654719
1.465465465	0.951807201
1.466466466	0.950961292
1.467467467	0.95011723
1.468468468	0.949274778
1.469469469	0.948434114
1.47047047	0.947595119
1.471471471	0.946757913
1.472472472	0.945922017
1.473473473	0.945088089
1.474474474	0.944256067
1.475475475	0.943425536
1.476476476	0.942596555
1.477477477	0.9417696
1.478478478	0.940943897
1.479479479	0.940119982
1.48048048	0.939297795
1.481481481	0.938477397
1.482482482	0.937658608
1.483483483	0.936841607
1.484484484	0.936025858
1.485485485	0.935211897
1.486486486	0.934399605
1.487487487	0.933589339
1.488488488	0.932780743
1.489489489	0.9319731
1.49049049	0.931167424
1.491491491	0.930363178
1.492492492	0.929560661
1.493493493	0.928760171
1.494494494	0.927960873
1.495495495	0.927163005
1.496496496	0.926367402
1.497497497	0.925572991
1.498498498	0.924780011
1.499499499	0.9239887
1.500500501	0.923199058
1.501501502	0.922410905
1.502502503	0.921624303
1.503503504	0.920839548
1.504504505	0.920056164
1.505505506	0.919274449
1.506506507	0.918494344
1.507507508	0.917715371
1.508508509	0.916938484
1.50950951	0.916162729
1.510510511	0.915388584
1.511511512	0.914615989
1.512512513	0.913844943
1.513513514	0.913075566
1.514514515	0.91230762
1.515515516	0.911541104
1.516516517	0.910776258
1.517517518	0.91001308
1.518518519	0.909250975
1.51951952	0.908490598
1.520520521	0.907731593
1.521521522	0.906974196
1.522522523	0.90621841
1.523523524	0.905464172
1.524524525	0.904711187
1.525525526	0.90395987
1.526526527	0.903209567
1.527527528	0.902461231
1.528528529	0.901714206
1.52952953	0.900968671
1.530530531	0.900224388
1.531531532	0.899481595
1.532532533	0.89874053
1.533533534	0.898000956
1.534534535	0.897262692
1.535535536	0.896525919
1.536536537	0.895790458
1.537537538	0.895056427
1.538538539	0.894323945
1.53953954	0.893592894
1.540540541	0.892863154
1.541541542	0.892134726
1.542542543	0.891407847
1.543543544	0.890682518
1.544544545	0.88995862
1.545545546	0.889236033
1.546546547	0.888514876
1.547547548	0.887794912
1.548548549	0.887076259
1.54954955	0.886359274
1.550550551	0.885643721
1.551551552	0.884929359
1.552552553	0.884216607
1.553553554	0.883504868
1.554554555	0.882795215
1.555555556	0.882086277
1.556556557	0.881378531
1.557557558	0.880672574
1.558558559	0.879967809
1.55955956	0.879264712
1.560560561	0.87856257
1.561561562	0.877861619
1.562562563	0.877162755
1.563563564	0.876464725
1.564564565	0.875768304
1.565565566	0.875072658
1.566566567	0.874378681
1.567567568	0.873686075
1.568568569	0.872994661
1.56956957	0.872304976
1.570570571	0.871616304
1.571571572	0.870928764
1.572572573	0.870242953
1.573573574	0.869558036
1.574574575	0.86887449
1.575575576	0.868192613
1.576576577	0.867511332
1.577577578	0.866832256
1.578578579	0.866153896
1.57957958	0.865476966
1.580580581	0.864801168
1.581581582	0.864126682
1.582582583	0.863453388
1.583583584	0.862781823
1.584584585	0.862110972
1.585585586	0.861441791
1.586586587	0.860773683
1.587587588	0.860107124
1.588588589	0.8594414
1.58958959	0.858777285
1.590590591	0.858114243
1.591591592	0.857452512
1.592592593	0.856791973
1.593593594	0.856132627
1.594594595	0.85547483
1.595595596	0.854817867
1.596596597	0.854162097
1.597597598	0.853507876
1.598598599	0.852854788
1.5995996	0.852202713
1.600600601	0.851552188
1.601601602	0.850902557
1.602602603	0.850254357
1.603603604	0.849607229
1.604604605	0.848961413
1.605605606	0.848316908
1.606606607	0.847673357
1.607607608	0.847031236
1.608608609	0.846390367
1.60960961	0.84575063
1.610610611	0.845111907
1.611611612	0.844474077
1.612612613	0.843837917
1.613613614	0.843202829
1.614614615	0.842569053
1.615615616	0.84193635
1.616616617	0.841304839
1.617617618	0.840674579
1.618618619	0.840045035
1.61961962	0.839417219
1.620620621	0.838790059
1.621621622	0.838164449
1.622622623	0.837539911
1.623623624	0.836916268
1.624624625	0.836294174
1.625625626	0.835672855
1.626626627	0.835053205
1.627627628	0.834434152
1.628628629	0.833816648
1.62962963	0.833199918
1.630630631	0.832584262
1.631631632	0.831970036
1.632632633	0.831357121
1.633633634	0.830744863
1.634634635	0.830134034
1.635635636	0.829524159
1.636636637	0.828915179
1.637637638	0.828307569
1.638638639	0.827701211
1.63963964	0.827096105
1.640640641	0.826491714
1.641641642	0.825888813
1.642642643	0.825286508
1.643643644	0.824685454
1.644644645	0.824085832
1.645645646	0.823486924
1.646646647	0.82288909
1.647647648	0.822292686
1.648648649	0.821697116
1.64964965	0.821102619
1.650650651	0.820509553
1.651651652	0.819917023
1.652652653	0.819325805
1.653653654	0.8187356
1.654654655	0.818146586
1.655655656	0.817558527
1.656656657	0.81697166
1.657657658	0.816385865
1.658658659	0.815801084
1.65965966	0.815217257
1.660660661	0.814634621
1.661661662	0.814052999
1.662662663	0.81347239
1.663663664	0.812892616
1.664664665	0.812314153
1.665665666	0.811736703
1.666666667	0.811160386
1.667667668	0.810585022
1.668668669	0.810010493
1.66966967	0.809437037
1.670670671	0.808864951
1.671671672	0.808293581
1.672672673	0.807723582
1.673673674	0.80715394
1.674674675	0.806585908
1.675675676	0.806018651
1.676676677	0.805452585
1.677677678	0.804887414
1.678678679	0.804323316
1.67967968	0.803760052
1.680680681	0.803197861
1.681681682	0.802636862
1.682682683	0.802076757
1.683683684	0.801517606
1.684684685	0.800959289
1.685685686	0.800402045
1.686686687	0.799845695
1.687687688	0.799290836
1.688688689	0.798736632
1.68968969	0.798183441
1.690690691	0.797631085
1.691691692	0.797079802
1.692692693	0.79652971
1.693693694	0.795980096
1.694694695	0.79543221
1.695695696	0.794884562
1.696696697	0.794338167
1.697697698	0.793792605
1.698698699	0.793248415
1.6996997	0.79270488
1.700700701	0.79216218
1.701701702	0.791620433
1.702702703	0.791080117
1.703703704	0.790540099
1.704704705	0.790001333
1.705705706	0.789463758
1.706706707	0.788926721
1.707707708	0.788390636
1.708708709	0.787855864
1.70970971	0.787322044
1.710710711	0.786789
1.711711712	0.786256611
1.712712713	0.785725594
1.713713714	0.785195112
1.714714715	0.784665823
1.715715716	0.784137547
1.716716717	0.783609986
1.717717718	0.783083439
1.718718719	0.782557666
1.71971972	0.782032967
1.720720721	0.781508863
1.721721722	0.78098619
1.722722723	0.780464172
1.723723724	0.779943049
1.724724725	0.77942282
1.725725726	0.778903306
1.726726727	0.778385162
1.727727728	0.777867496
1.728728729	0.777351081
1.72972973	0.776835501
1.730730731	0.776320696
1.731731732	0.775806546
1.732732733	0.775293648
1.733733734	0.774781466
1.734734735	0.774270296
1.735735736	0.773759902
1.736736737	0.773250461
1.737737738	0.772741914
1.738738739	0.772234142
1.73973974	0.771727324
1.740740741	0.77122128
1.741741742	0.770716131
1.742742743	0.770211935
1.743743744	0.769708633
1.744744745	0.769206107
1.745745746	0.768704653
1.746746747	0.768203676
1.747747748	0.767703772
1.748748749	0.767204762
1.74974975	0.766706705
1.750750751	0.766209483
1.751751752	0.765712738
1.752752753	0.765217185
1.753753754	0.764722288
1.754754755	0.764228523
1.755755756	0.763735533
1.756756757	0.763243079
1.757757758	0.762751818
1.758758759	0.762261033
1.75975976	0.761771441
1.760760761	0.761282563
1.761761762	0.76079464
1.762762763	0.760307372
1.763763764	0.7598207
1.764764765	0.759335279
1.765765766	0.758850515
1.766766767	0.758366704
1.767767768	0.757883549
1.768768769	0.757401347
1.76976977	0.75691992
1.770770771	0.756439149
1.771771772	0.755959511
1.772772773	0.75548017
1.773773774	0.755002141
1.774774775	0.754524708
1.775775776	0.754048228
1.776776777	0.753572583
1.777777778	0.753097415
1.778778779	0.7526232
1.77977978	0.752150059
1.780780781	0.751677275
1.781781782	0.751205564
1.782782783	0.750734627
1.783783784	0.750264406
1.784784785	0.74979502
1.785785786	0.749326825
1.786786787	0.748858571
1.787787788	0.74839133
1.788788789	0.747925341
1.78978979	0.747459888
1.790790791	0.74699533
1.791791792	0.746531546
1.792792793	0.746068358
1.793793794	0.745606184
1.794794795	0.745144546
1.795795796	0.744683802
1.796796797	0.744223952
1.797797798	0.743764341
1.798798799	0.743305802
1.7997998	0.742848396
1.800800801	0.742391109
1.801801802	0.741935194
1.802802803	0.741480112
1.803803804	0.741025209
1.804804805	0.740571201
1.805805806	0.740117908
1.806806807	0.739665747
1.807807808	0.739214182
1.808808809	0.738763273
1.80980981	0.738313198
1.810810811	0.737863779
1.811811812	0.737415075
1.812812813	0.736967087
1.813813814	0.736520052
1.814814815	0.736073554
1.815815816	0.73562789
1.816816817	0.735183239
1.817817818	0.734738767
1.818818819	0.734295547
1.81981982	0.733852863
1.820820821	0.733410716
1.821821822	0.732969403
1.822822823	0.732529104
1.823823824	0.732089281
1.824824825	0.731650174
1.825825826	0.731211782
1.826826827	0.730773985
1.827827828	0.730337083
1.828828829	0.729901075
1.82982983	0.729465425
1.830830831	0.729030669
1.831831832	0.728596568
1.832832833	0.72816354
1.833833834	0.727730632
1.834834835	0.727298975
1.835835836	0.726867557
1.836836837	0.726437211
1.837837838	0.726007462
1.838838839	0.725578308
1.83983984	0.725150228
1.840840841	0.724722385
1.841841842	0.724295497
1.842842843	0.723869264
1.843843844	0.723443508
1.844844845	0.723018646
1.845845846	0.72259444
1.846846847	0.722171187
1.847847848	0.721748233
1.848848849	0.721326172
1.84984985	0.720904589
1.850850851	0.72048372
1.851851852	0.720063746
1.852852853	0.719644606
1.853853854	0.719226003
1.854854855	0.718807817
1.855855856	0.718390524
1.856856857	0.717974007
1.857857858	0.717557788
1.858858859	0.717142463
1.85985986	0.716728091
1.860860861	0.716313958
1.861861862	0.715900779
1.862862863	0.715488017
1.863863864	0.715076149
1.864864865	0.714664936
1.865865866	0.71425426
1.866866867	0.71384418
1.867867868	0.713434935
1.868868869	0.713026285
1.86986987	0.71261853
1.870870871	0.712211013
1.871871872	0.71180439
1.872872873	0.711398244
1.873873874	0.710992992
1.874874875	0.710588574
1.875875876	0.710184038
1.876876877	0.709780693
1.877877878	0.709378004
1.878878879	0.70897603
1.87987988	0.708574355
1.880880881	0.708173811
1.881881882	0.707773507
1.882882883	0.707373738
1.883883884	0.706974983
1.884884885	0.706576765
1.885885886	0.706179202
1.886886887	0.705782175
1.887887888	0.705385685
1.888888889	0.70498997
1.88988989	0.70459491
1.890890891	0.704200566
1.891891892	0.703806579
1.892892893	0.703413546
1.893893894	0.70302093
1.894894895	0.70262897
1.895895896	0.702237606
1.896896897	0.701846898
1.897897898	0.701456606
1.898898899	0.701067269
1.8998999	0.700678527
1.900900901	0.700290143
1.901901902	0.699902356
1.902902903	0.699515522
1.903903904	0.699129105
1.904904905	0.698743105
1.905905906	0.698358059
1.906906907	0.697973192
1.907907908	0.697589457
1.908908909	0.69720614
1.90990991	0.696823418
1.910910911	0.696441233
1.911911912	0.696059823
1.912912913	0.695678711
1.913913914	0.695298314
1.914914915	0.694918513
1.915915916	0.694539309
1.916916917	0.694160998
1.917917918	0.693783045
1.918918919	0.69340539
1.91991992	0.693028808
1.920920921	0.692652464
1.921921922	0.692277253
1.922922923	0.691902161
1.923923924	0.691527605
1.924924925	0.691153646
1.925925926	0.69078064
1.926926927	0.690407634
1.927927928	0.690035462
1.928928929	0.689664125
1.92992993	0.689292967
1.930930931	0.688922644
1.931931932	0.688552916
1.932932933	0.688183844
1.933933934	0.687815189
1.934934935	0.687447131
1.935935936	0.687079668
1.936936937	0.686712861
1.937937938	0.686346292
1.938938939	0.685980439
1.93993994	0.68561542
1.940940941	0.6852507
1.941941942	0.684886575
1.942942943	0.684523106
1.943943944	0.684160054
1.944944945	0.683797717
1.945945946	0.683435798
1.946946947	0.683074415
1.947947948	0.682713628
1.948948949	0.682353497
1.94994995	0.681993783
1.950950951	0.681634843
1.951951952	0.681276381
1.952952953	0.680918217
1.953953954	0.680560827
1.954954955	0.680203915
1.955955956	0.679847598
1.956956957	0.679491758
1.957957958	0.679136634
1.958958959	0.678781867
1.95995996	0.678427875
1.960960961	0.678074241
1.961961962	0.677721083
1.962962963	0.677368641
1.963963964	0.677016616
1.964964965	0.676665068
1.965965966	0.676314116
1.966966967	0.675963759
1.967967968	0.67561388
1.968968969	0.675264716
1.96996997	0.674915731
1.970970971	0.674567342
1.971971972	0.674219787
1.972972973	0.673872471
1.973973974	0.673525929
1.974974975	0.673179686
1.975975976	0.672834039
1.976976977	0.672489107
1.977977978	0.672144175
1.978978979	0.671800256
1.97997998	0.671456456
1.980980981	0.671113491
1.981981982	0.670771003
1.982982983	0.670429051
1.983983984	0.670087337
1.984984985	0.669746518
1.985985986	0.669405937
1.986986987	0.669066191
1.987987988	0.668726504
1.988988989	0.668387651
1.98998999	0.668049216
1.990990991	0.667711258
1.991991992	0.667373836
1.992992993	0.667036951
1.993993994	0.666700423
1.994994995	0.666364551
1.995995996	0.666029155
1.996996997	0.665693998
1.997997998	0.665359557
1.998998999	0.665025532
2	0.664692342


==> Data/Example1_St_exact.dat <==
1	1.666666667
1.01	1.640394733
1.02	1.614891708
1.03	1.590127879
1.04	1.566074951
1.05	1.542705971
1.06	1.519995253
1.07	1.497918304
1.08	1.47645176
1.09	1.455573324
1.1	1.435261708
1.11	1.415496578
1.12	1.396258503
1.13	1.377528911
1.14	1.359290038
1.15	1.34152489
1.16	1.324217202
1.17	1.307351401
1.18	1.290912573
1.19	1.274886425
1.2	1.259259259
1.21	1.24401794
1.22	1.22914987
1.23	1.214642959
1.24	1.200485605
1.25	1.186666667
1.26	1.173175443
1.27	1.160001653
1.28	1.147135417
1.29	1.134567234
1.3	1.122287968
1.31	1.110288833
1.32	1.098561371
1.33	1.087097443
1.34	1.075889211
1.35	1.064929127
1.36	1.054209919
1.37	1.043724581
1.38	1.033466359
1.39	1.023428739
1.4	1.013605442
1.41	1.00399041
1.42	0.994577795
1.43	0.985361957
1.44	0.976337449
1.45	0.967499009
1.46	0.958841559
1.47	0.950360189
1.48	0.942050158
1.49	0.933906881
1.5	0.925925926
1.51	0.918103007
1.52	0.91043398
1.53	0.902914833
1.54	0.895541688
1.55	0.888310787
1.56	0.881218497
1.57	0.874261295
1.58	0.867435774
1.59	0.860738631
1.6	0.854166667
1.61	0.84771678
1.62	0.841385968
1.63	0.835171315
1.64	0.829069998
1.65	0.823079278
1.66	0.817196497
1.67	0.811419078
1.68	0.80574452
1.69	0.800170396
1.7	0.794694348
1.71	0.789314091
1.72	0.784027402
1.73	0.778832125
1.74	0.773726164
1.75	0.768707483
1.76	0.763774105
1.77	0.758924107
1.78	0.75415562
1.79	0.749466829
1.8	0.744855967
1.81	0.740321317
1.82	0.735861208
1.83	0.731474016
1.84	0.72715816
1.85	0.722912101
1.86	0.718734343
1.87	0.714623428
1.88	0.710577939
1.89	0.706596493
1.9	0.702677747
1.91	0.698820391
1.92	0.695023148
1.93	0.691284777
1.94	0.687604067
1.95	0.683979838
1.96	0.68041094
1.97	0.676896253
1.98	0.673434684
1.99	0.670025168
2	0.666666667


==> Data/Example1_history.dat <==
1	1
21	0.107982587
37	0.091826246
57	0.079907428
73	0.077225415
93	0.073551529
109	0.070859281
129	0.067790672
145	0.065640125
165	0.063362039
181	0.061821188
201	0.060095004
217	0.058747477
237	0.056983554
253	0.055452936
273	0.053330487
289	0.051416976
309	0.048659497
325	0.046044376
345	0.04205741
361	0.038226149
381	0.033155417
397	0.029731547
417	0.026160584
433	0.023491803
453	0.020302067
469	0.017862848
489	0.014941259
505	0.012732048
525	0.010302091
541	0.009408596
561	0.007711092
577	0.00688655
597	0.006200816
613	0.006357631
633	0.005443258
649	0.005237565
669	0.005062891
685	0.004891922
705	0.004769114
721	0.004664999
741	0.004567592
757	0.004500881
777	0.004427315
793	0.005945956
813	0.004442091
829	0.004308272
849	0.004235276
865	0.004195143
885	0.004151801
901	0.004119433
921	0.005861284
937	0.004245819
957	0.004053739
973	0.004001372
993	0.003961175
1009	0.003934002
1029	0.003900599
1045	0.003876739
1065	0.004860832
1081	0.003971904
1101	0.003822986
1117	0.003772963
1137	0.003735202
1153	0.003708243
1173	0.003674507
1189	0.003646884
1209	0.003848564
1225	0.004411652
1245	0.003643108
1261	0.003550386
1281	0.003497778
1297	0.003464365
1317	0.003424604
1333	0.003391192
1353	0.003347989
1369	0.004873706
1389	0.003674981
1405	0.003268639
1425	0.003204676
1441	0.003157828
1461	0.003103385
1477	0.003057382
1497	0.002996271
1513	0.003575481
1533	0.003283145
1549	0.003012513
1569	0.002791423
1585	0.002733868
1605	0.002651272
1621	0.002581892
1641	0.002490635
1657	0.002622401
1677	0.002463115
1693	0.002414418
1713	0.00222915
1729	0.002132695
1749	0.002016792
1765	0.001917771
1785	0.01070153
1801	0.002120987
1821	0.001754978
1837	0.0016588
1857	0.001535056
1873	0.001437718
1893	0.001316744
1909	0.001221667
1929	0.001198898
1945	0.007717166
1965	0.001543277
1981	0.00117913
2001	0.001023996
2017	0.000945029
2037	0.000854695
2053	0.000791019
2073	0.000717869
2089	0.000663771
2109	0.000601245
2125	0.000555121
2145	0.000502225
2161	0.000465312
2181	0.001542154
2197	0.000937807
2217	0.000529731
2233	0.000477333
2253	0.00041896
2269	0.000384572
2289	0.000349317
2305	0.000324084
2325	0.000295601
2341	0.000275103
2361	0.000252084
2377	0.000235554
2397	0.000217006
2413	0.000203674
2433	0.00018866
2449	0.000177821
2469	0.002706676
2485	0.000428856
2505	0.000411382
2521	0.000221788
2541	0.000164621
2557	0.000153451
2577	0.000140289
2593	0.000131448
2613	0.000121754
2629	0.000114845
2649	0.00010709
2665	0.000101481
2685	9.50914E-05
2701	9.04023E-05
2721	8.49901E-05
2737	8.09813E-05
2757	0.000445963
2773	0.001924312
2793	0.000112636
2809	0.00010422
2829	7.61238E-05
2845	7.21696E-05
2865	6.57753E-05
2881	6.26255E-05
2901	6.04927E-05
2917	5.89095E-05
2937	5.70366E-05
2953	5.56152E-05
2973	5.39247E-05
2989	5.26357E-05
3009	5.10943E-05
3025	4.99125E-05
3045	4.84943E-05
3061	4.74024E-05
3081	4.60878E-05
3097	4.50737E-05
3117	4.38481E-05
3133	4.29007E-05
3153	4.17533E-05
3169	4.0865E-05
3189	3.97887E-05
3205	3.89542E-05
3225	3.7943E-05
3241	3.71575E-05
3261	3.62069E-05
3277	3.54686E-05
3297	3.45743E-05
3313	3.38807E-05
3333	3.30392E-05
3349	3.2388E-05
3369	3.15991E-05
3385	3.09877E-05
3405	3.02485E-05
3421	2.96758E-05
3441	2.89832E-05
3457	2.84481E-05
3477	2.78018E-05
3493	2.73012E-05
3513	2.66975E-05
3529	2.62327E-05
3549	2.56703E-05
3565	2.52366E-05
3585	2.47141E-05
3601	2.4312E-05
3621	2.38272E-05
3637	2.34541E-05
3657	2.3005E-05
3673	2.26595E-05
3693	2.22446E-05
3709	2.19251E-05
3729	2.15418E-05
3745	2.12469E-05
3765	2.08931E-05
3781	2.06222E-05
3801	2.02968E-05
3817	2.00471E-05
3837	1.97474E-05
3853	1.95181E-05
3873	1.92427E-05
3889	1.90308E-05
3909	1.87794E-05
3925	1.85857E-05
3945	1.83541E-05
3961	1.81763E-05
3981	1.79635E-05
3997	1.78015E-05
4017	1.76066E-05
4033	1.74577E-05
4053	1.72788E-05
4069	1.71418E-05
4089	1.69781E-05
4105	1.6853E-05
4125	1.67029E-05
4141	1.65869E-05
4161	1.64504E-05
4177	1.63438E-05
4197	1.62169E-05
4213	1.61967E-05
4233	0.001042072
4249	2.25942E-05
4269	1.94158E-05
4285	1.67928E-05
4305	1.66058E-05
4321	1.57937E-05
4341	1.56356E-05
4357	1.55283E-05
4377	1.541E-05
4393	1.53233E-05
4413	1.52216E-05
4429	1.51449E-05
4449	1.50536E-05
4465	1.52284E-05
4485	0.001383686
4501	6.97362E-05
4521	1.58397E-05
4537	1.57185E-05
4557	1.52149E-05
4573	1.48231E-05
4593	1.45992E-05
4609	1.44912E-05
4629	1.43921E-05
4645	1.43231E-05
4665	1.42449E-05
4681	1.41855E-05
4701	1.41209E-05
4717	2.12446E-05
4737	0.000435234
4753	2.17926E-05
4773	1.51593E-05
4789	1.43975E-05
4809	1.43886E-05
4825	1.38574E-05
4845	1.37115E-05
4861	1.36287E-05
4881	1.35594E-05
4897	1.35304E-05
4917	1.34946E-05
4933	1.34688E-05
4953	1.34367E-05
4969	1.3411E-05
4989	1.3381E-05
5005	1.33563E-05
5025	1.33269E-05
5041	1.33036E-05
5061	1.32746E-05
5077	1.32517E-05
5097	1.32235E-05
5113	1.32002E-05
5133	1.31732E-05
5149	1.31505E-05
5169	1.3123E-05
5185	1.31013E-05
5205	1.30737E-05
5221	1.30523E-05
5241	1.30255E-05
5257	1.30043E-05
5277	1.29779E-05
5293	1.29563E-05
5313	1.29299E-05
5329	1.29088E-05
5349	1.28825E-05
5365	1.2862E-05
5385	1.28358E-05
5401	1.28148E-05
5421	1.27892E-05
5437	1.27682E-05
5457	1.27428E-05
5473	1.27223E-05
5493	1.26966E-05
5509	1.26759E-05
5529	1.26512E-05
5545	1.26296E-05
5565	1.26047E-05
5581	1.25845E-05
5601	1.25594E-05
5617	1.25386E-05
5637	1.25134E-05
5653	1.24931E-05
5673	1.24676E-05
5689	1.24479E-05
5709	1.24222E-05
5725	1.24019E-05
5745	1.23761E-05
5761	1.2356E-05
5781	1.23302E-05
5797	1.231E-05
5817	1.22843E-05
5833	1.22639E-05
5853	1.22381E-05
5869	1.22169E-05
5889	1.21917E-05
5905	1.21706E-05
5925	1.21448E-05
5941	1.21245E-05
5961	1.20985E-05
5977	1.20776E-05
5997	1.20508E-05
6013	1.203E-05
6033	1.2004E-05
6049	1.19827E-05
6069	1.19558E-05
6085	1.19348E-05
6105	1.19087E-05
6121	1.18871E-05
6141	1.186E-05
6157	1.1839E-05
6177	1.18112E-05
6193	1.17902E-05
6213	1.17628E-05
6229	1.17411E-05
6249	1.1713E-05
6265	1.16912E-05
6285	1.16639E-05
6301	1.16417E-05
6321	1.16142E-05
6337	1.15915E-05
6357	1.15678E-05
6373	1.30994E-05
6393	0.000129127
6409	1.18226E-05
6429	1.52637E-05
6445	1.14554E-05
6465	1.14014E-05
6481	1.13799E-05
6501	1.13427E-05
6517	1.13172E-05
6537	1.12882E-05
6553	1.12661E-05
6573	1.12384E-05
6589	1.12241E-05
6609	3.44461E-05
6625	0.000131619
6645	1.12553E-05
6661	1.32241E-05
6681	1.11871E-05
6697	1.10759E-05
6717	1.10283E-05
6733	1.0999E-05
6753	1.09689E-05
6769	1.09465E-05
6789	1.09195E-05
6805	1.08977E-05
6825	1.08899E-05
6841	3.99407E-05
6861	0.000105303
6877	1.92112E-05
6897	1.12807E-05
6913	1.10793E-05
6933	1.07832E-05
6949	1.07608E-05
6969	1.07371E-05
6985	1.07206E-05
7005	1.07011E-05
7021	1.0688E-05
7041	1.06723E-05
7057	1.06597E-05
7077	1.06449E-05
7093	1.06331E-05
7113	1.0618E-05
7129	1.06072E-05
7149	1.05929E-05
7165	1.05814E-05
7185	1.05661E-05
7201	1.0556E-05
7221	1.05412E-05
7237	1.05296E-05
7257	1.0515E-05
7273	1.05027E-05
7293	1.04879E-05
7309	1.04756E-05
7329	1.04612E-05
7345	1.04499E-05
7365	1.0435E-05
7381	1.04226E-05
7401	1.04068E-05
7417	1.03949E-05
7437	1.03787E-05
7453	1.03664E-05
7473	1.03509E-05
7489	1.03389E-05
7509	1.03226E-05
7525	1.03096E-05
7545	1.02934E-05
7561	1.02805E-05
7581	1.02648E-05
7597	1.02514E-05
7617	1.02343E-05
7633	1.02213E-05
7653	1.02051E-05
7669	1.01916E-05
7689	1.01745E-05
7705	1.01611E-05
7725	1.01434E-05
7741	1.01302E-05
7761	1.01126E-05
7777	1.0099E-05
7797	1.00813E-05
7813	1.00663E-05
7833	1.00493E-05
7849	1.00352E-05
7869	1.00172E-05
7885	1.00025E-05
7905	9.9844E-06
7921	9.96986E-06
7941	9.95153E-06
7957	9.93689E-06
7977	9.91794E-06
7993	9.90269E-06
8013	9.88373E-06
8029	9.86864E-06
8049	9.84941E-06
8065	9.83436E-06
8085	9.81548E-06
8101	9.80006E-06
8121	9.78049E-06
8137	9.76463E-06
8157	9.7447E-06
8173	9.7288E-06
8193	9.70912E-06
8209	9.69253E-06
8229	9.67231E-06
8245	9.65684E-06
8265	9.63644E-06
8281	9.6194E-06
8301	9.59902E-06
8317	9.58231E-06
8337	9.56127E-06
8353	9.5449E-06
8373	9.52353E-06
8389	9.50693E-06
8409	9.4858E-06
8425	9.4682E-06
8445	9.44695E-06
8461	9.43269E-06
8481	1.26385E-05
8497	2.80207E-05
8517	1.16813E-05
8533	1.00045E-05
8553	9.42641E-06
8569	9.33234E-06
8589	9.29533E-06
8605	9.27497E-06
8625	9.25369E-06
8641	9.23622E-06
8661	9.21711E-06
8677	1.00669E-05
8697	4.42615E-05
8713	1.07755E-05
8733	9.97398E-06
8749	9.12836E-06
8769	9.10723E-06
8785	9.08383E-06
8805	9.06273E-06
8821	9.04647E-06
8841	9.0249E-06
8857	9.00904E-06
8877	8.9902E-06
8893	8.98158E-06
8913	8.97118E-06
8929	8.96275E-06
8949	8.95191E-06
8965	8.94378E-06
8985	8.93239E-06
9001	8.92351E-06
9021	8.91244E-06
9037	8.9037E-06
9057	8.89252E-06
9073	8.88385E-06
9093	8.87189E-06
9109	8.86357E-06
9129	8.85152E-06
9145	8.84236E-06
9165	8.83012E-06
9181	8.82136E-06
9201	8.80933E-06
9217	8.80008E-06
9237	8.78767E-06
9253	8.77798E-06
9273	8.76639E-06
9289	8.75648E-06
9309	8.74424E-06
9325	8.73393E-06
9345	8.7215E-06
9361	8.71157E-06
9381	8.69887E-06
9397	8.68821E-06
9417	8.67598E-06
9433	8.66473E-06
9453	8.65167E-06
9469	8.64189E-06
9489	8.62866E-06
9505	8.61785E-06
9525	8.60509E-06
9541	8.59385E-06
9561	8.58067E-06
9577	8.56996E-06
9597	8.55594E-06
9613	8.54562E-06
9633	8.53111E-06
9649	8.52027E-06
9669	8.50596E-06
9685	8.49459E-06
9705	8.48018E-06
9721	8.46878E-06
9741	8.45477E-06
9757	8.44317E-06
9777	8.42876E-06
9793	8.41696E-06
9813	8.40181E-06
9829	8.39011E-06
9849	8.37476E-06
9865	8.3625E-06
9885	8.34775E-06
9901	8.33584E-06
9921	8.32025E-06
9937	8.30776E-06
9957	8.2921E-06
9973	8.28012E-06
9993	8.26425E-06

==> Data/Example1b_Sr-error.dat <==
1	1.192E-06
1.01	1.097E-06
1.02	1.004E-06
1.03	9.14E-07
1.04	8.26E-07
1.05	7.42E-07
1.06	6.59E-07
1.07	5.79E-07
1.08	5.01E-07
1.09	4.25E-07
1.1	3.5E-07
1.11	2.79E-07
1.12	2.09E-07
1.13	1.4E-07
1.14	7.4E-08
1.15	1E-08
1.16	5.3E-08
1.17	1.14E-07
1.18	1.74E-07
1.19	2.33E-07
1.2	2.89E-07
1.21	3.44E-07
1.22	3.99E-07
1.23	4.51E-07
1.24	5.02E-07
1.25	5.53E-07
1.26	6.03E-07
1.27	6.5E-07
1.28	6.97E-07
1.29	7.42E-07
1.3	7.87E-07
1.31	8.3E-07
1.32	8.73E-07
1.33	9.15E-07
1.34	9.56E-07
1.35	9.96E-07
1.36	1.034E-06
1.37	1.072E-06
1.38	1.11E-06
1.39	1.147E-06
1.4	1.182E-06
1.41	1.217E-06
1.42	1.251E-06
1.43	1.285E-06
1.44	1.318E-06
1.45	1.35E-06
1.46	1.382E-06
1.47	1.412E-06
1.48	1.442E-06
1.49	1.473E-06
1.5	1.501E-06
1.51	1.529E-06
1.52	1.558E-06
1.53	1.584E-06
1.54	1.612E-06
1.55	1.638E-06
1.56	1.664E-06
1.57	1.689E-06
1.58	1.713E-06
1.59	1.739E-06
1.6	1.762E-06
1.61	1.785E-06
1.62	1.808E-06
1.63	1.831E-06
1.64	1.854E-06
1.65	1.875E-06
1.66	1.897E-06
1.67	1.918E-06
1.68	1.938E-06
1.69	1.958E-06
1.7	1.978E-06
1.71	1.998E-06
1.72	2.017E-06
1.73	2.036E-06
1.74	2.055E-06
1.75	2.073E-06
1.76	2.091E-06
1.77	2.108E-06
1.78	2.126E-06
1.79	2.143E-06
1.8	2.16E-06
1.81	2.176E-06
1.82	2.192E-06
1.83	2.208E-06
1.84	2.224E-06
1.85	2.239E-06
1.86	2.255E-06
1.87	2.269E-06
1.88	2.284E-06
1.89	2.298E-06
1.9	2.313E-06
1.91	2.327E-06
1.92	2.341E-06
1.93	2.354E-06
1.94	2.368E-06
1.95	2.381E-06
1.96	2.394E-06
1.97	2.407E-06
1.98	2.419E-06
1.99	2.432E-06
2	2.444E-06


==> Data/Example1b_Sr.dat <==
1	1.000001192
1.01	1.026273031
1.02	1.051775962
1.03	1.076539702
1.04	1.100592542
1.05	1.123961437
1.06	1.146672072
1.07	1.168748941
1.08	1.190215407
1.09	1.211093767
1.1	1.231405309
1.11	1.251170368
1.12	1.270408372
1.13	1.289137896
1.14	1.307376703
1.15	1.325141787
1.16	1.342449412
1.17	1.359315151
1.18	1.37575392
1.19	1.391780009
1.2	1.407407118
1.21	1.422648382
1.22	1.437516398
1.23	1.452023256
1.24	1.466180559
1.25	1.479999447
1.26	1.493490621
1.27	1.506664363
1.28	1.519530553
1.29	1.532098691
1.3	1.544377911
1.31	1.556377003
1.32	1.568104422
1.33	1.579568309
1.34	1.5907765
1.35	1.601736544
1.36	1.612455713
1.37	1.622941013
1.38	1.633199198
1.39	1.643236781
1.4	1.653060042
1.41	1.66267504
1.42	1.67208762
1.43	1.681303424
1.44	1.6903279
1.45	1.699166308
1.46	1.707823726
1.47	1.716305065
1.48	1.724615066
1.49	1.732758313
1.5	1.74073924
1.51	1.74856213
1.52	1.756231129
1.53	1.763750249
1.54	1.771123367
1.55	1.778354241
1.56	1.785446506
1.57	1.792403682
1.58	1.799229179
1.59	1.805926297
1.6	1.812498238
1.61	1.818948101
1.62	1.825278891
1.63	1.831493521
1.64	1.837594815
1.65	1.843585514
1.66	1.849468273
1.67	1.855245671
1.68	1.860920209
1.69	1.866494313
1.7	1.87197034
1.71	1.877350578
1.72	1.882637247
1.73	1.887832506
1.74	1.892938448
1.75	1.897957111
1.76	1.902890471
1.77	1.907740452
1.78	1.912508921
1.79	1.917197695
1.8	1.92180854
1.81	1.926343174
1.82	1.930803266
1.83	1.935190442
1.84	1.939506283
1.85	1.943752326
1.86	1.947930069
1.87	1.952040969
1.88	1.956086444
1.89	1.960067875
1.9	1.963986607
1.91	1.967843949
1.92	1.971641178
1.93	1.975379535
1.94	1.979060232
1.95	1.982684448
1.96	1.986253333
1.97	1.989768007
1.98	1.993229564
1.99	1.996639067
2	1.999997556


==> Data/Example1b_Sr_exact.dat <==
1	1
1.01	1.026271934
1.02	1.051774958
1.03	1.076538788
1.04	1.100591716
1.05	1.123960695
1.06	1.146671413
1.07	1.168748362
1.08	1.190214906
1.09	1.211093342
1.1	1.231404959
1.11	1.251170089
1.12	1.270408163
1.13	1.289137756
1.14	1.307376629
1.15	1.325141777
1.16	1.342449465
1.17	1.359315265
1.18	1.375754094
1.19	1.391780242
1.2	1.407407407
1.21	1.422648726
1.22	1.437516797
1.23	1.452023707
1.24	1.466181061
1.25	1.48
1.26	1.493491224
1.27	1.506665013
1.28	1.51953125
1.29	1.532099433
1.3	1.544378698
1.31	1.556377833
1.32	1.568105295
1.33	1.579569224
1.34	1.590777456
1.35	1.60173754
1.36	1.612456747
1.37	1.622942085
1.38	1.633200308
1.39	1.643237928
1.4	1.653061224
1.41	1.662676257
1.42	1.672088871
1.43	1.681304709
1.44	1.690329218
1.45	1.699167658
1.46	1.707825108
1.47	1.716306477
1.48	1.724616508
1.49	1.732759786
1.5	1.740740741
1.51	1.748563659
1.52	1.756232687
1.53	1.763751833
1.54	1.771124979
1.55	1.778355879
1.56	1.78544817
1.57	1.792405371
1.58	1.799230892
1.59	1.805928036
1.6	1.8125
1.61	1.818949886
1.62	1.825280699
1.63	1.831495352
1.64	1.837596669
1.65	1.843587389
1.66	1.84947017
1.67	1.855247589
1.68	1.860922147
1.69	1.866496271
1.7	1.871972318
1.71	1.877352576
1.72	1.882639264
1.73	1.887834542
1.74	1.892940503
1.75	1.897959184
1.76	1.902892562
1.77	1.90774256
1.78	1.912511047
1.79	1.917199838
1.8	1.9218107
1.81	1.92634535
1.82	1.930805458
1.83	1.93519265
1.84	1.939508507
1.85	1.943754565
1.86	1.947932324
1.87	1.952043238
1.88	1.956088728
1.89	1.960070173
1.9	1.96398892
1.91	1.967846276
1.92	1.971643519
1.93	1.975381889
1.94	1.9790626
1.95	1.982686829
1.96	1.986255727
1.97	1.989770414
1.98	1.993231983
1.99	1.996641499
2	2


==> Data/Example1b_St.dat <==
1	3.666658163
1.01	3.640386324
1.02	3.614883393
1.03	3.590119654
1.04	3.566066813
1.05	3.542697918
1.06	3.519987283
1.07	3.497910414
1.08	3.476443948
1.09	3.455565588
1.1	3.435254046
1.11	3.415488987
1.12	3.396250983
1.13	3.377521459
1.14	3.359282652
1.15	3.341517568
1.16	3.324209943
1.17	3.307344204
1.18	3.290905436
1.19	3.274879346
1.2	3.259252237
1.21	3.244010974
1.22	3.229142957
1.23	3.214636099
1.24	3.200478797
1.25	3.186659908
1.26	3.173168734
1.27	3.159994992
1.28	3.147128802
1.29	3.134560665
1.3	3.122281444
1.31	3.110282353
1.32	3.098554933
1.33	3.087091047
1.34	3.075882855
1.35	3.064922811
1.36	3.054203642
1.37	3.043718343
1.38	3.033460157
1.39	3.023422574
1.4	3.013599313
1.41	3.003984315
1.42	2.994571735
1.43	2.985355931
1.44	2.976331455
1.45	2.967493048
1.46	2.958835629
1.47	2.95035429
1.48	2.942044289
1.49	2.933901042
1.5	2.925920116
1.51	2.918097225
1.52	2.910428226
1.53	2.902909107
1.54	2.895535988
1.55	2.888305114
1.56	2.881212849
1.57	2.874255673
1.58	2.867430176
1.59	2.860733058
1.6	2.854161117
1.61	2.847711254
1.62	2.841380465
1.63	2.835165835
1.64	2.82906454
1.65	2.823073841
1.66	2.817191082
1.67	2.811413684
1.68	2.805739147
1.69	2.800165042
1.7	2.794689015
1.71	2.789308777
1.72	2.784022108
1.73	2.778826849
1.74	2.773720907
1.75	2.768702244
1.76	2.763768884
1.77	2.758918903
1.78	2.754150434
1.79	2.74946166
1.8	2.744850815
1.81	2.740316182
1.82	2.735856089
1.83	2.731468913
1.84	2.727153072
1.85	2.722907029
1.86	2.718729286
1.87	2.714618386
1.88	2.710572911
1.89	2.70659148
1.9	2.702672748
1.91	2.698815406
1.92	2.695018177
1.93	2.69127982
1.94	2.687599123
1.95	2.683974907
1.96	2.680406022
1.97	2.676891348
1.98	2.673429791
1.99	2.670020288
2	2.666661799


==> Data/Example1b_St_exact.dat <==
1	3.666666667
1.01	3.640394733
1.02	3.614891708
1.03	3.590127879
1.04	3.566074951
1.05	3.542705971
1.06	3.519995253
1.07	3.497918304
1.08	3.47645176
1.09	3.455573324
1.1	3.435261708
1.11	3.415496578
1.12	3.396258503
1.13	3.377528911
1.14	3.359290038
1.15	3.34152489
1.16	3.324217202
1.17	3.307351401
1.18	3.290912573
1.19	3.274886425
1.2	3.259259259
1.21	3.24401794
1.22	3.22914987
1.23	3.214642959
1.24	3.200485605
1.25	3.186666667
1.26	3.173175443
1.27	3.160001653
1.28	3.147135417
1.29	3.134567234
1.3	3.122287968
1.31	3.110288833
1.32	3.098561371
1.33	3.087097443
1.34	3.075889211
1.35	3.064929127
1.36	3.054209919
1.37	3.043724581
1.38	3.033466359
1.39	3.023428739
1.4	3.013605442
1.41	3.00399041
1.42	2.994577795
1.43	2.985361957
1.44	2.976337449
1.45	2.967499009
1.46	2.958841559
1.47	2.950360189
1.48	2.942050158
1.49	2.933906881
1.5	2.925925926
1.51	2.918103007
1.52	2.91043398
1.53	2.902914833
1.54	2.895541688
1.55	2.888310787
1.56	2.881218497
1.57	2.874261295
1.58	2.867435774
1.59	2.860738631
1.6	2.854166667
1.61	2.84771678
1.62	2.841385968
1.63	2.835171315
1.64	2.829069998
1.65	2.823079278
1.66	2.817196497
1.67	2.811419078
1.68	2.80574452
1.69	2.800170396
1.7	2.794694348
1.71	2.789314091
1.72	2.784027402
1.73	2.778832125
1.74	2.773726164
1.75	2.768707483
1.76	2.763774105
1.77	2.758924107
1.78	2.75415562
1.79	2.749466829
1.8	2.744855967
1.81	2.740321317
1.82	2.735861208
1.83	2.731474016
1.84	2.72715816
1.85	2.722912101
1.86	2.718734343
1.87	2.714623428
1.88	2.710577939
1.89	2.706596493
1.9	2.702677747
1.91	2.698820391
1.92	2.695023148
1.93	2.691284777
1.94	2.687604067
1.95	2.683979838
1.96	2.68041094
1.97	2.676896253
1.98	2.673434684
1.99	2.670025168
2	2.666666667


==> Data/Example1b_history.dat <==
1	1
6	0.915825546
11	0.843779504
16	0.783942521
21	0.735377073
26	0.696014404
31	0.663098335
36	0.634122849
41	0.607462764
46	0.582303345
51	0.558289886
56	0.535271823
61	0.513174772
66	0.49194929
71	0.471553624
76	0.451950431
81	0.433104545
86	0.414983511
91	0.397555977
96	0.380794048
101	0.36467123
106	0.349161744
111	0.334192187
116	0.319784164
121	0.305929661
126	0.292608112
131	0.279798657
136	0.267483443
141	0.255643904
146	0.244262412
151	0.233322337
156	0.222808093
161	0.212704152
166	0.202997386
171	0.193672404
176	0.184716851
181	0.176117688
186	0.1678624
191	0.159939319
196	0.152337298
201	0.145045117
206	0.138052374
211	0.131348848
216	0.124924116
221	0.11876902
226	0.112873875
231	0.107229546
236	0.101827741
241	0.096659809
246	0.091717333
251	0.08699207
256	0.082476482
261	0.078162715
266	0.074043892
271	0.070112556
276	0.066361256
281	0.062783979
286	0.059373531
291	0.05612386
296	0.053028852
301	0.050081939
306	0.047277939
311	0.044610672
316	0.04207468
321	0.039664842
326	0.037376057
331	0.035202883
336	0.033141017
341	0.031185057
346	0.029330947
351	0.027574105
356	0.02591005
361	0.024334859
366	0.02284454
371	0.021435235
376	0.020103177
381	0.018844834
386	0.017656663
391	0.016535409
396	0.015477638
401	0.014480561
406	0.013540984
411	0.012656108
416	0.011823202
421	0.011039647
426	0.010302851
431	0.009610408
436	0.008960061
441	0.008349526
446	0.007776654
451	0.007239478
456	0.006736048
461	0.006264387
466	0.005822812
471	0.005409615
476	0.005023166
481	0.004661969
486	0.004324491
491	0.004009408
496	0.003715306
501	0.003441066
506	0.003185393
511	0.002947258
516	0.002725516
521	0.002519152
526	0.002327201
531	0.002148761
536	0.001982998
541	0.001829057
546	0.001686221
551	0.001553689
556	0.001430822
561	0.00131703
566	0.00121162
571	0.001114056
576	0.001023819
581	0.000940426
586	0.000863329
591	0.00079216
596	0.00072644
601	0.000665858
606	0.000610007
611	0.000558536
616	0.000511146
621	0.000467531
626	0.000427404
631	0.000390522
636	0.000356625
641	0.000325493
646	0.000296934
651	0.000270728
656	0.000246702
661	0.000224699
666	0.000204538
671	0.000186085
676	0.000169212
681	0.000153788
686	0.000139696
691	0.000126819
696	0.000115067
701	0.000104358
706	9.45928E-05
711	8.56897E-05
716	7.75826E-05
721	7.02068E-05
726	6.34923E-05
731	5.73986E-05
736	5.18555E-05
741	4.68227E-05
746	4.22533E-05
751	3.81058E-05
756	3.43477E-05
761	3.09471E-05
766	2.78676E-05
771	2.50715E-05
776	2.25477E-05
781	2.02685E-05
786	1.82108E-05
791	1.63541E-05
796	1.46782E-05
801	1.31676E-05
806	1.18011E-05
811	1.05738E-05
816	9.46906E-06
821	8.4752E-06
826	7.58001E-06
831	6.77484E-06
836	6.05517E-06
841	5.40523E-06
846	4.82428E-06
851	4.30483E-06
856	3.83882E-06
861	3.41893E-06
866	3.04422E-06
871	2.70855E-06
876	2.40898E-06
881	2.14121E-06
886	1.90264E-06
891	1.68823E-06
896	1.49788E-06
901	1.32873E-06
906	1.17763E-06
911	1.04322E-06
916	9.23344E-07
921	8.16671E-07
926	7.2219E-07
931	6.3803E-07
936	5.63072E-07
941	4.97152E-07
946	4.38569E-07
951	3.86617E-07
956	3.40766E-07
961	3.00181E-07
966	2.64328E-07
971	2.32303E-07
976	2.04594E-07
981	1.79444E-07
986	1.57696E-07
991	1.38305E-07
996	1.21413E-07
1001	1.06164E-07
1006	9.29197E-08
1011	8.13991E-08
1016	7.11782E-08
1021	6.20098E-08
1026	5.43046E-08
1031	4.74322E-08
1036	4.14311E-08
1041	3.59855E-08
1046	3.15233E-08
1051	2.75634E-08
1056	2.40391E-08
1061	2.08831E-08
1066	1.80048E-08
1071	1.57524E-08
1076	1.37065E-08
1081	1.19383E-08
1086	1.03721E-08
1091	9.02673E-09
1096	7.78186E-09
1101	6.63749E-09
1106	5.76711E-09
1111	5.13865E-09
1116	4.41105E-09
1121	3.86376E-09
1126	3.41697E-09
1131	2.99792E-09
1136	2.60661E-09
1141	2.25418E-09
1146	1.96678E-09
1151	1.73918E-09
1156	1.50635E-09
1161	1.33014E-09
1166	1.1737E-09
1171	1.02432E-09
1176	8.35144E-10
1181	7.08042E-10
1186	5.98675E-10
1191	5.19549E-10
1196	4.94765E-10
1201	4.20641E-10
1206	3.72893E-10
1211	3.44244E-10
1216	2.6921E-10
1221	2.55795E-10
1226	2.00316E-10
1231	1.81217E-10
1236	1.42791E-10
1241	1.37561E-10
1246	1.37561E-10
1251	1.37561E-10
1256	1.37561E-10
1261	1.37561E-10
1266	1.37561E-10
1271	1.37561E-10
1276	1.37561E-10
1281	1.37561E-10
1286	1.37561E-10
1291	1.37561E-10
1296	1.37561E-10
1301	1.37561E-10
1306	1.37561E-10
1311	1.37561E-10
1316	1.37561E-10
1321	1.37561E-10
1326	1.37561E-10
1331	1.37561E-10
1336	1.37561E-10
1341	1.37561E-10
1346	1.37561E-10
1351	1.37561E-10
1356	1.37561E-10
1361	1.37561E-10
1366	1.37561E-10
1371	1.37561E-10
1376	1.37561E-10
1381	1.37561E-10
1386	1.37561E-10
1391	1.37561E-10
1396	1.37561E-10
1401	1.37561E-10
1406	1.37561E-10
1411	1.37561E-10
1416	1.37561E-10
1421	1.37561E-10
1426	1.37561E-10
1431	1.37561E-10
1436	1.37561E-10
1441	1.37561E-10
1446	1.37561E-10
1451	1.37561E-10
1456	1.37561E-10
1461	1.37561E-10
1466	1.37561E-10
1471	1.29376E-10
1476	1.13687E-10
1481	1.13687E-10
1486	1.13687E-10
1491	1.13687E-10
1496	1.13687E-10
1501	1.13687E-10
1506	1.13687E-10
1511	1.13687E-10
1516	1.13687E-10
1521	1.13687E-10
1526	1.13687E-10
1531	1.13687E-10
1536	1.13687E-10
1541	1.13687E-10
1546	1.13687E-10
1551	1.13687E-10
1556	1.13687E-10
1561	1.13687E-10
1566	1.13687E-10
1571	1.13687E-10
1576	1.13687E-10
1581	1.13687E-10
1586	1.13687E-10
1591	1.13687E-10
1596	1.13687E-10
1601	1.13687E-10
1606	1.13687E-10
1611	1.13687E-10
1616	1.13687E-10
1621	1.13687E-10
1626	1.13687E-10
1631	1.13687E-10
1636	1.13687E-10
1641	1.13687E-10
1646	1.13687E-10
1651	1.13687E-10
1656	1.13687E-10
1661	1.13687E-10
1666	1.13687E-10
1671	1.13687E-10
1676	1.13687E-10
1681	1.13687E-10
1686	1.13687E-10
1691	1.13687E-10
1696	1.13687E-10
1701	1.13687E-10
1706	1.13687E-10
1711	1.13687E-10
1716	1.13687E-10
1721	1.13687E-10
1726	1.13687E-10
1731	1.13687E-10
1736	1.13687E-10
1741	1.13687E-10
1746	1.13687E-10
1751	1.13687E-10
1756	1.13687E-10
1761	1.13687E-10
1766	1.13687E-10
1771	1.13687E-10
1776	1.13687E-10
1781	1.13687E-10
1786	1.13687E-10
1791	1.13687E-10
1796	1.13687E-10
1801	1.13687E-10
1806	1.13687E-10
1811	1.13687E-10
1816	1.13687E-10
1821	1.13687E-10
1826	1.13687E-10
1831	1.13687E-10
1836	1.13687E-10
1841	1.13687E-10
1846	1.13687E-10
1851	1.13687E-10
1856	1.13687E-10
1861	1.13687E-10
1866	1.13687E-10
1871	1.13687E-10
1876	1.13687E-10
1881	1.13687E-10
1886	1.13687E-10
1891	1.13687E-10
1896	1.13687E-10
1901	1.13687E-10
1906	1.13687E-10
1911	1.13687E-10
1916	1.13687E-10
1921	1.13687E-10
1926	1.13687E-10
1931	1.13687E-10
1936	1.13687E-10
1941	1.13687E-10
1946	1.13687E-10
1951	1.13687E-10
1956	1.13687E-10
1961	1.13687E-10
1966	1.13687E-10
1971	1.13687E-10
1976	1.13687E-10
1981	1.13687E-10
1986	1.13687E-10
1991	1.13687E-10
1996	1.13687E-10
2001	1.13687E-10
2006	1.13687E-10
2011	1.13687E-10
2016	1.13687E-10
2021	1.13687E-10
2026	1.13687E-10
2031	1.13687E-10
2036	1.13687E-10
2041	1.13687E-10
2046	1.13687E-10
2051	1.13687E-10
2056	1.13687E-10
2061	1.13687E-10
2066	1.13687E-10
2071	1.13687E-10
2076	1.13687E-10
2081	1.13687E-10
2086	1.13687E-10
2091	1.13687E-10
2096	1.13687E-10
2101	1.13687E-10
2106	1.13687E-10
2111	1.13687E-10
2116	1.13687E-10
2121	1.13687E-10
2126	1.13687E-10
2131	1.13687E-10
2136	1.13687E-10
2141	1.13687E-10
2146	1.13687E-10
2151	1.13687E-10
2156	1.13687E-10
2161	1.13687E-10
2166	1.13687E-10
2171	1.13687E-10
2176	1.13687E-10
2181	1.13687E-10
2186	1.13687E-10
2191	1.13687E-10
2196	1.13687E-10
2201	1.13687E-10
2206	1.13687E-10
2211	1.13687E-10
2216	1.13687E-10
2221	1.13687E-10
2226	1.13687E-10
2231	1.13687E-10
2236	1.13687E-10
2241	1.13687E-10
2246	1.13687E-10
2251	1.13687E-10
2256	1.13687E-10
2261	1.13687E-10
2266	1.13687E-10
2271	1.13687E-10
2276	1.13687E-10
2281	1.13687E-10
2286	1.13687E-10
2291	1.13687E-10
2296	1.13687E-10
2301	1.13687E-10
2306	1.13687E-10
2311	1.13687E-10
2316	1.13687E-10
2321	1.13687E-10
2326	1.13687E-10
2331	1.13687E-10
2336	1.13687E-10
2341	1.13687E-10
2346	1.13687E-10
2351	1.13687E-10
2356	1.13687E-10
2361	1.13687E-10
2366	1.13687E-10
2371	1.13687E-10
2376	1.13687E-10
2381	1.13687E-10
2386	1.13687E-10
2391	1.13687E-10
2396	1.13687E-10
2401	1.13687E-10
2406	1.13687E-10
2411	1.13687E-10
2416	1.13687E-10
2421	1.13687E-10
2426	1.13687E-10
2431	1.13687E-10
2436	1.13687E-10
2441	1.13687E-10
2446	1.13687E-10
2451	1.13687E-10
2456	1.13687E-10
2461	1.13687E-10
2466	1.13687E-10
2471	1.13687E-10

==> Data/Example2_history.dat <==
1	1
2	0.650093734
3	0.270135581
4	0.108329058
5	0.072359785
6	0.020287132
7	0.011057926
8	0.00517447
9	0.003312187
10	0.001489451
11	0.00127639
12	0.000960779
13	0.000814629
14	0.000599791
15	0.000352892
16	0.000289769
17	0.000240692
18	0.000210298
19	0.000173289
20	0.00014673
21	0.00014039
22	0.000133121
23	0.000129574
24	0.000128266
25	0.000116954
26	0.000106244
27	0.000100738
28	9.84721E-05
29	9.58726E-05
30	9.1882E-05
31	8.79374E-05
32	8.63809E-05
33	8.38946E-05
34	8.26893E-05
35	8.09206E-05
36	7.91522E-05
37	7.79392E-05
38	7.74496E-05
39	7.68306E-05
40	7.57599E-05
41	7.44081E-05
42	7.27878E-05
43	7.15504E-05
44	7.08713E-05
45	6.97328E-05
46	6.84717E-05
47	6.73328E-05
48	6.6827E-05
49	6.27079E-05
50	6.13585E-05
51	6.07378E-05
52	5.95822E-05
53	5.74639E-05
54	5.60919E-05
55	5.39186E-05
56	5.19434E-05
57	5.10388E-05
58	4.9338E-05
59	4.67572E-05
60	4.58749E-05
61	4.50357E-05
62	4.37901E-05
63	4.2284E-05
64	4.18536E-05
65	4.10338E-05
66	3.96262E-05
67	3.87677E-05
68	3.78156E-05
69	3.698E-05
70	3.57554E-05
71	3.36557E-05
72	3.22963E-05
73	3.08936E-05
74	2.9527E-05
75	2.72413E-05
76	2.57118E-05
77	2.4769E-05
78	2.4561E-05
79	2.27658E-05
80	2.05E-05
81	1.97798E-05
82	1.8663E-05
83	1.72204E-05
84	1.66585E-05
85	1.56162E-05
86	1.38716E-05
87	1.27523E-05
88	1.21634E-05
89	1.11872E-05
90	9.70306E-06
91	7.455E-06
92	6.92762E-06
93	6.1097E-06
94	5.4617E-06
95	5.05869E-06
96	4.86248E-06
97	4.56477E-06
98	4.12327E-06
99	3.82669E-06
100	3.45964E-06
101	2.86588E-06
102	2.57673E-06
103	2.24423E-06
104	2.04573E-06
105	1.94121E-06
106	1.7785E-06
107	1.62405E-06
108	1.35138E-06
109	1.1802E-06
110	1.12067E-06
111	1.03938E-06
112	9.38345E-07
113	8.6176E-07
114	8.21457E-07
115	8.01644E-07
116	7.68536E-07
117	7.17469E-07
118	6.86446E-07
119	6.33648E-07
120	6.01049E-07
121	5.42372E-07
122	4.83833E-07
123	4.44529E-07
124	3.74502E-07
125	3.24479E-07
126	2.88617E-07
127	2.52326E-07
128	2.26836E-07
129	1.88808E-07
130	1.65707E-07
131	1.40701E-07
132	1.29148E-07
133	1.14584E-07
134	9.47399E-08
135	8.98937E-08
136	8.24061E-08
137	7.46415E-08
138	6.1727E-08
139	5.36069E-08
140	4.88415E-08
141	4.36971E-08
142	3.68991E-08
143	3.28737E-08
144	2.90903E-08
145	2.64422E-08
146	2.42365E-08
147	2.26901E-08
148	2.16791E-08
149	2.11377E-08
150	2.02469E-08
151	1.8909E-08
152	1.79978E-08
153	1.73132E-08
154	1.6218E-08
155	1.53879E-08
156	1.49842E-08
157	1.42685E-08
158	1.33341E-08
159	1.20107E-08
160	1.18146E-08
161	1.14656E-08
162	1.0941E-08
163	1.01308E-08
164	9.43541E-09
165	8.70211E-09
166	8.3121E-09
167	7.83978E-09
168	7.09782E-09
169	6.57944E-09
170	6.19933E-09
171	5.79629E-09
172	5.402E-09
173	5.00191E-09
174	4.86804E-09
175	4.67796E-09
176	4.63822E-09
177	4.57241E-09
178	4.45412E-09
179	4.25677E-09
180	4.14835E-09
181	4.01231E-09
182	3.8174E-09
183	3.62594E-09
184	3.52959E-09
185	3.37048E-09
186	3.22726E-09
187	3.05664E-09
188	2.78602E-09
189	2.61372E-09
190	2.51554E-09
191	2.34243E-09
192	2.11257E-09
193	2.01328E-09
194	1.83811E-09
195	1.592E-09
196	1.39607E-09
197	1.16388E-09
198	1.06269E-09
199	1.00142E-09
200	9.61383E-10
201	9.01858E-10
202	8.76744E-10
203	8.39689E-10
204	8.00551E-10
205	7.55056E-10
206	7.3615E-10
207	7.10933E-10
208	6.9782E-10
209	6.92873E-10
210	6.89422E-10
211	6.84683E-10
212	6.8001E-10
213	6.71639E-10
214	6.66537E-10
215	6.57139E-10
216	6.39745E-10
217	6.15993E-10
218	6.09611E-10
219	5.80647E-10
220	5.63814E-10
221	5.44103E-10
222	5.32647E-10
223	5.12124E-10
224	4.765E-10
225	4.57554E-10
226	4.32413E-10
227	4.2308E-10
228	4.20065E-10
229	4.1354E-10
230	4.06175E-10
231	3.93514E-10
232	3.88257E-10
233	3.80654E-10
234	3.71689E-10
235	3.67509E-10
236	3.64675E-10
237	3.61243E-10
238	3.58291E-10
239	3.54009E-10
240	3.52516E-10
241	3.49902E-10
242	3.46282E-10
243	3.41171E-10
244	3.34775E-10
245	3.27396E-10
246	3.21328E-10
247	3.10523E-10
248	2.9447E-10
249	2.8753E-10
250	2.7359E-10
251	2.5951E-10
252	2.44818E-10
253	2.34706E-10
254	2.20927E-10
255	2.06161E-10
256	1.83675E-10
257	1.72225E-10
258	1.60356E-10
259	1.57676E-10
260	1.53339E-10
261	1.48653E-10
262	1.43485E-10
263	1.39706E-10
264	1.36862E-10
265	1.36348E-10
266	1.35702E-10
267	1.34966E-10
268	1.33275E-10
269	1.30697E-10
270	1.29297E-10
271	1.26772E-10
272	1.25586E-10
273	1.24431E-10
274	1.23696E-10
275	1.22436E-10
276	1.20527E-10
277	1.19907E-10
278	1.19124E-10
279	1.18051E-10
280	1.1658E-10
281	1.1552E-10
282	1.14857E-10
283	1.13744E-10
284	1.12496E-10
285	1.11211E-10
286	1.10849E-10
287	1.10023E-10
288	1.08439E-10
289	1.05827E-10
290	1.0413E-10
291	1.01142E-10
292	9.69788E-11
293	9.34501E-11
294	9.3175E-11
295	8.97521E-11
296	8.45821E-11
297	8.02738E-11
298	7.74524E-11
299	7.48351E-11
300	7.03124E-11
301	6.57059E-11
302	6.3737E-11
303	6.16322E-11
304	6.01192E-11
305	5.76719E-11
306	5.34308E-11
307	4.89331E-11
308	4.62042E-11
309	4.2314E-11
310	3.72462E-11
311	3.56322E-11
312	3.45625E-11
313	3.30875E-11
314	3.20993E-11
315	3.0143E-11
316	2.96582E-11
317	2.91676E-11
318	2.8616E-11
319	2.78911E-11
320	2.7387E-11
321	2.677E-11
322	2.64857E-11
323	2.59594E-11
324	2.53982E-11
325	2.50182E-11
326	2.49792E-11


==> Data/Example2_history_NN.dat <==
1	1
2	0.918512404
3	0.868889391
4	0.852228701
5	0.826179802
6	0.810275674
7	0.780711472
8	0.747995734
9	0.727930725
10	0.708975136
11	0.699692667
12	0.688511372
13	0.669683158
14	0.645137489
15	0.616662979
16	0.595798194
17	0.57412076
18	0.556992054
19	0.541747868
20	0.51989913
21	0.487082541
22	0.452434182
23	0.429843187
24	0.400209516
25	0.380452842
26	0.369014978
27	0.35011375
28	0.315507621
29	0.288055062
30	0.272438586
31	0.250126183
32	0.226209626
33	0.185849532
34	0.165482938
35	0.153747514
36	0.13964422
37	0.118935585
38	0.099593267
39	0.085297219
40	0.068404436
41	0.060635157
42	0.049657598
43	0.043598816
44	0.036303382
45	0.033039395
46	0.028664498
47	0.024301995
48	0.021126853
49	0.019503556
50	0.018557567
51	0.0177001
52	0.016534122
53	0.015559264
54	0.014271706
55	0.013782756
56	0.013046835
57	0.012457348
58	0.011711774
59	0.011338839
60	0.010938358
61	0.010626653
62	0.01053807
63	0.010388205
64	0.010165779
65	0.009829759
66	0.00940896
67	0.009087211
68	0.008848233
69	0.008615618
70	0.008336392
71	0.008179585
72	0.008010643
73	0.007827777
74	0.007632573
75	0.00747516
76	0.007257552
77	0.00698217
78	0.006788721
79	0.006664335
80	0.006532382
81	0.006352578
82	0.006256399
83	0.006098404
84	0.005888606
85	0.005751151
86	0.00554732
87	0.005427453
88	0.005286449
89	0.005078001
90	0.004882022
91	0.00480984
92	0.004688406
93	0.004517894
94	0.004284367
95	0.004160208
96	0.004003203
97	0.003856352
98	0.003652698
99	0.003516864
100	0.003300734
101	0.003013615
102	0.002662338
103	0.002435531
104	0.002314172
105	0.002127162
106	0.001954308
107	0.001738394
108	0.001666318
109	0.001548621
110	0.001419072
111	0.001316415
112	0.001266827
113	0.001188451
114	0.001073807
115	0.000993792
116	0.00090904
117	0.000832305
118	0.000802592
119	0.000758243
120	0.000715792
121	0.000669081
122	0.000628227
123	0.000593962
124	0.000576196
125	0.000558749
126	0.00054292
127	0.000522801
128	0.000496362
129	0.000482701
130	0.000466416
131	0.000460569
132	0.000451458
133	0.000439223
134	0.000423015
135	0.000404914
136	0.000395539
137	0.000384055
138	0.000371264
139	0.000359981
140	0.000353886
141	0.000345434
142	0.000336721
143	0.000326624
144	0.000317776
145	0.000308223
146	0.00030116
147	0.000292856
148	0.000283058
149	0.000278172
150	0.00026993
151	0.000258877
152	0.000248483
153	0.000242797
154	0.000235957
155	0.000229777
156	0.00022322
157	0.000215847
158	0.000207875
159	0.000200739
160	0.000196444
161	0.000190606
162	0.000184822
163	0.000179158
164	0.000176034
165	0.000171778
166	0.000167253
167	0.000163601
168	0.000160444
169	0.000156228
170	0.000151397
171	0.00014868
172	0.000145796
173	0.000142812
174	0.000140529
175	0.000137899
176	0.000136172
177	0.000133735
178	0.000130429
179	0.000127479
180	0.00012584
181	0.000123634
182	0.000120782
183	0.000119159
184	0.000117073
185	0.000114861
186	0.000112369
187	0.000110109
188	0.00010966
189	0.000108854
190	0.000107491
191	0.000105332
192	0.000103142
193	0.000100994
194	9.996E-05
195	9.84689E-05
196	9.67944E-05
197	9.4688E-05
198	9.35201E-05
199	9.24244E-05
200	9.10519E-05
201	8.96588E-05
202	8.84223E-05
203	8.69307E-05
204	8.59026E-05
205	8.4555E-05
206	8.32847E-05
207	8.26631E-05
208	8.17284E-05
209	8.03889E-05
210	7.89224E-05
211	7.76616E-05
212	7.70545E-05
213	7.61031E-05
214	7.4826E-05
215	7.35622E-05
216	7.27665E-05
217	7.16066E-05
218	7.02818E-05
219	6.89085E-05
220	6.80953E-05
221	6.7381E-05
222	6.64246E-05
223	6.57472E-05
224	6.50227E-05
225	6.42036E-05
226	6.345E-05
227	6.2713E-05
228	6.18001E-05
229	6.10148E-05
230	6.01145E-05
231	5.91065E-05
232	5.87481E-05
233	5.8133E-05
234	5.71436E-05
235	5.6395E-05
236	5.57388E-05
237	5.52548E-05
238	5.49789E-05
239	5.46145E-05
240	5.4101E-05
241	5.35746E-05
242	5.31165E-05
243	5.25435E-05
244	5.20153E-05
245	5.14215E-05
246	5.06809E-05
247	4.98477E-05
248	4.94867E-05
249	4.89293E-05
250	4.81891E-05
251	4.76979E-05
252	4.72649E-05
253	4.67277E-05
254	4.61442E-05
255	4.56615E-05
256	4.51718E-05
257	4.44547E-05
258	4.39619E-05
259	4.35266E-05
260	4.29438E-05
261	4.25493E-05
262	4.21079E-05
263	4.17095E-05
264	4.14544E-05
265	4.11621E-05
266	4.07954E-05
267	4.06291E-05
268	4.03832E-05
269	4.00108E-05
270	3.96217E-05
271	3.92392E-05
272	3.89459E-05
273	3.85556E-05
274	3.8133E-05
275	3.78664E-05
276	3.75296E-05
277	3.72256E-05
278	3.69234E-05
279	3.65599E-05
280	3.62864E-05
281	3.59852E-05
282	3.56768E-05
283	3.54261E-05
284	3.51576E-05
285	3.48975E-05
286	3.46711E-05
287	3.44685E-05
288	3.42341E-05
289	3.39612E-05
290	3.37254E-05
291	3.34792E-05
292	3.32069E-05
293	3.29173E-05
294	3.26479E-05
295	3.24044E-05
296	3.2128E-05
297	3.19049E-05
298	3.16198E-05
299	3.13593E-05
300	3.1053E-05
301	3.08108E-05
302	3.05536E-05
303	3.02924E-05
304	2.99715E-05
305	2.9586E-05
306	2.92803E-05
307	2.8939E-05
308	2.87563E-05
309	2.84815E-05
310	2.82031E-05
311	2.78989E-05
312	2.76718E-05
313	2.73904E-05
314	2.71167E-05
315	2.70102E-05
316	2.68615E-05
317	2.6662E-05
318	2.64624E-05
319	2.63013E-05
320	2.60984E-05
321	2.58702E-05
322	2.56696E-05
323	2.54966E-05
324	2.53638E-05
325	2.52001E-05
326	2.49801E-05
327	2.47423E-05
328	2.45194E-05
329	2.43689E-05
330	2.41948E-05
331	2.40152E-05
332	2.38244E-05
333	2.36421E-05
334	2.34131E-05
335	2.32652E-05
336	2.31112E-05
337	2.29846E-05
338	2.28342E-05
339	2.26917E-05
340	2.25587E-05
341	2.24175E-05
342	2.23136E-05
343	2.21767E-05
344	2.2035E-05
345	2.18739E-05
346	2.17494E-05
347	2.16129E-05
348	2.15338E-05
349	2.14214E-05
350	2.12886E-05
351	2.11329E-05
352	2.10086E-05
353	2.08546E-05
354	2.06999E-05
355	2.06317E-05
356	2.05269E-05
357	2.03722E-05
358	2.02132E-05
359	2.01532E-05
360	2.00498E-05
361	1.99034E-05
362	1.97478E-05
363	1.96709E-05
364	1.95836E-05
365	1.94587E-05
366	1.92757E-05
367	1.90917E-05
368	1.89739E-05
369	1.88531E-05
370	1.87024E-05
371	1.85904E-05
372	1.84526E-05
373	1.82967E-05
374	1.81427E-05
375	1.79658E-05
376	1.78927E-05
377	1.77928E-05
378	1.76801E-05
379	1.75833E-05
380	1.74717E-05
381	1.73203E-05
382	1.7174E-05
383	1.7053E-05
384	1.69562E-05
385	1.68673E-05
386	1.67512E-05
387	1.66043E-05
388	1.64323E-05
389	1.63384E-05
390	1.62103E-05
391	1.60566E-05
392	1.59328E-05
393	1.58296E-05
394	1.57162E-05
395	1.56072E-05
396	1.54933E-05
397	1.53448E-05
398	1.51826E-05
399	1.50554E-05
400	1.49457E-05
401	1.4824E-05
402	1.46899E-05
403	1.45665E-05
404	1.44411E-05
405	1.43384E-05
406	1.4266E-05
407	1.41566E-05
408	1.40155E-05
409	1.38641E-05
410	1.37608E-05
411	1.36256E-05
412	1.35105E-05
413	1.34319E-05
414	1.33337E-05
415	1.32284E-05
416	1.31698E-05
417	1.30849E-05
418	1.29641E-05
419	1.28427E-05
420	1.27135E-05
421	1.25978E-05
422	1.24827E-05
423	1.23942E-05
424	1.23105E-05
425	1.22484E-05
426	1.2181E-05
427	1.2098E-05
428	1.20591E-05
429	1.20092E-05
430	1.19509E-05
431	1.18976E-05
432	1.18349E-05
433	1.17558E-05
434	1.16594E-05
435	1.16233E-05
436	1.15659E-05
437	1.14841E-05
438	1.14147E-05
439	1.13646E-05
440	1.13016E-05
441	1.12308E-05
442	1.11576E-05
443	1.11104E-05
444	1.10608E-05
445	1.09999E-05
446	1.09458E-05
447	1.08927E-05
448	1.08399E-05
449	1.07774E-05
450	1.07117E-05
451	1.06505E-05
452	1.05768E-05
453	1.05096E-05
454	1.04522E-05
455	1.03838E-05
456	1.02908E-05
457	1.01864E-05
458	1.0099E-05
459	1.00325E-05
460	9.95506E-06
461	9.88595E-06
462	9.85067E-06
463	9.79685E-06
464	9.72884E-06
465	9.66375E-06
466	9.6109E-06
467	9.53571E-06
468	9.44768E-06
469	9.40126E-06
470	9.35321E-06
471	9.30108E-06
472	9.23965E-06
473	9.17105E-06
474	9.10742E-06
475	9.04918E-06
476	8.9981E-06
477	8.96546E-06
478	8.92204E-06
479	8.88375E-06
480	8.84142E-06
481	8.79881E-06
482	8.7552E-06
483	8.71056E-06
484	8.66461E-06
485	8.61997E-06
486	8.56738E-06
487	8.53167E-06
488	8.49001E-06
489	8.43794E-06
490	8.37735E-06
491	8.31516E-06
492	8.26783E-06
493	8.22229E-06
494	8.17852E-06
495	8.12687E-06
496	8.0643E-06
497	8.0037E-06
498	7.97047E-06
499	7.92914E-06
500	7.89056E-06
501	7.85629E-06
502	7.81588E-06
503	7.76117E-06
504	7.70372E-06
505	7.6775E-06
506	7.63699E-06
507	7.57909E-06
508	7.51637E-06
509	7.49766E-06
510	7.4662E-06
511	7.42059E-06
512	7.37361E-06
513	7.36065E-06
514	7.33729E-06
515	7.29761E-06
516	7.2421E-06
517	7.21428E-06
518	7.18162E-06
519	7.14774E-06
520	7.11419E-06
521	7.07548E-06
522	7.05146E-06
523	7.02219E-06
524	6.98779E-06
525	6.93999E-06
526	6.87536E-06
527	6.82673E-06
528	6.80108E-06
529	6.76935E-06
530	6.73711E-06
531	6.71077E-06
532	6.67438E-06
533	6.63444E-06
534	6.59176E-06
535	6.55259E-06
536	6.49821E-06
537	6.44503E-06
538	6.39781E-06
539	6.37642E-06
540	6.34365E-06
541	6.30621E-06
542	6.27824E-06
543	6.24301E-06
544	6.20114E-06
545	6.1537E-06
546	6.11821E-06
547	6.07871E-06
548	6.05682E-06
549	6.02655E-06
550	5.98745E-06
551	5.95758E-06
552	5.91951E-06
553	5.89105E-06
554	5.8589E-06
555	5.82709E-06
556	5.78814E-06
557	5.74545E-06
558	5.70359E-06
559	5.68315E-06
560	5.65322E-06
561	5.61037E-06
562	5.56447E-06
563	5.5267E-06
564	5.48221E-06
565	5.43694E-06
566	5.41902E-06
567	5.39108E-06
568	5.35771E-06
569	5.3235E-06
570	5.29594E-06
571	5.26052E-06
572	5.22106E-06
573	5.20254E-06
574	5.17574E-06
575	5.14585E-06
576	5.11824E-06
577	5.08772E-06
578	5.0506E-06
579	5.0362E-06
580	5.01599E-06
581	4.98995E-06
582	4.9684E-06
583	4.943E-06
584	4.90803E-06
585	4.86886E-06
586	4.84556E-06
587	4.81685E-06
588	4.79464E-06
589	4.76758E-06
590	4.74306E-06
591	4.71142E-06
592	4.67013E-06
593	4.63233E-06
594	4.6112E-06
595	4.5847E-06
596	4.56782E-06
597	4.54648E-06
598	4.52044E-06
599	4.48902E-06
600	4.45613E-06
601	4.44999E-06
602	4.43883E-06
603	4.42046E-06
604	4.39532E-06
605	4.38215E-06
606	4.36432E-06
607	4.34023E-06
608	4.31257E-06
609	4.29208E-06
610	4.26923E-06
611	4.2573E-06
612	4.24067E-06
613	4.21893E-06
614	4.19338E-06
615	4.16559E-06
616	4.13883E-06
617	4.11717E-06
618	4.09143E-06
619	4.06525E-06
620	4.04037E-06
621	4.01276E-06
622	3.99363E-06
623	3.97134E-06
624	3.95639E-06
625	3.93676E-06
626	3.91009E-06
627	3.88532E-06
628	3.87368E-06
629	3.85581E-06
630	3.83203E-06
631	3.80844E-06
632	3.79452E-06
633	3.7765E-06
634	3.75238E-06
635	3.72434E-06
636	3.71031E-06
637	3.68848E-06
638	3.65765E-06
639	3.62216E-06
640	3.60285E-06
641	3.58011E-06
642	3.55527E-06
643	3.5323E-06
644	3.51013E-06
645	3.49145E-06
646	3.46738E-06
647	3.44362E-06
648	3.42125E-06
649	3.40075E-06
650	3.37949E-06
651	3.35643E-06
652	3.32577E-06
653	3.29194E-06
654	3.25351E-06
655	3.22371E-06
656	3.19544E-06
657	3.17572E-06
658	3.15643E-06
659	3.14104E-06
660	3.12317E-06
661	3.10602E-06
662	3.0866E-06
663	3.06709E-06
664	3.05072E-06
665	3.0387E-06
666	3.0256E-06
667	3.0175E-06
668	3.00594E-06
669	2.98911E-06
670	2.97064E-06
671	2.95362E-06
672	2.93892E-06
673	2.92368E-06
674	2.90661E-06
675	2.8886E-06
676	2.87711E-06
677	2.86152E-06
678	2.84222E-06
679	2.82347E-06
680	2.80313E-06
681	2.78598E-06
682	2.77417E-06
683	2.76075E-06
684	2.75438E-06
685	2.74503E-06
686	2.73299E-06
687	2.72121E-06
688	2.70807E-06
689	2.691E-06
690	2.67267E-06
691	2.66367E-06
692	2.65078E-06
693	2.63748E-06
694	2.62769E-06
695	2.61682E-06
696	2.6052E-06
697	2.59521E-06
698	2.58476E-06
699	2.5742E-06
700	2.56522E-06
701	2.55458E-06
702	2.54116E-06
703	2.53237E-06
704	2.52013E-06
705	2.50723E-06
706	2.4945E-06
707	2.48057E-06
708	2.46308E-06
709	2.44741E-06
710	2.43513E-06
711	2.42068E-06
712	2.40639E-06
713	2.39359E-06
714	2.37793E-06
715	2.36251E-06
716	2.35252E-06
717	2.33966E-06
718	2.32799E-06
719	2.31792E-06
720	2.30594E-06
721	2.29119E-06
722	2.27816E-06
723	2.26776E-06
724	2.25545E-06
725	2.24573E-06
726	2.23731E-06
727	2.22803E-06
728	2.2178E-06
729	2.20673E-06
730	2.19801E-06
731	2.18826E-06
732	2.17898E-06
733	2.16752E-06
734	2.15483E-06
735	2.14728E-06
736	2.1383E-06
737	2.12912E-06
738	2.11985E-06
739	2.11092E-06
740	2.10042E-06
741	2.09066E-06
742	2.08181E-06
743	2.0744E-06
744	2.06447E-06
745	2.05229E-06
746	2.04271E-06
747	2.03266E-06
748	2.02425E-06
749	2.01626E-06
750	2.00729E-06
751	1.99846E-06
752	1.98844E-06
753	1.97681E-06
754	1.96671E-06
755	1.9544E-06
756	1.93998E-06
757	1.92776E-06
758	1.91883E-06
759	1.911E-06
760	1.902E-06
761	1.89151E-06
762	1.88304E-06
763	1.8729E-06
764	1.86199E-06
765	1.85254E-06
766	1.84334E-06
767	1.83841E-06
768	1.83118E-06
769	1.82282E-06
770	1.81706E-06
771	1.80941E-06
772	1.79989E-06
773	1.78991E-06
774	1.77993E-06
775	1.7706E-06
776	1.75923E-06
777	1.74804E-06
778	1.73835E-06
779	1.72618E-06
780	1.71221E-06
781	1.70473E-06
782	1.69469E-06
783	1.68395E-06
784	1.67551E-06
785	1.66534E-06
786	1.65864E-06
787	1.652E-06
788	1.64509E-06
789	1.6398E-06
790	1.63248E-06
791	1.62297E-06
792	1.61572E-06
793	1.60631E-06
794	1.5958E-06
795	1.5922E-06
796	1.58645E-06
797	1.57943E-06
798	1.5772E-06
799	1.57313E-06
800	1.56648E-06
801	1.55715E-06
802	1.55013E-06
803	1.54174E-06
804	1.5344E-06
805	1.52684E-06
806	1.52216E-06
807	1.51699E-06
808	1.51178E-06
809	1.50741E-06
810	1.50086E-06
811	1.49227E-06
812	1.48361E-06
813	1.47591E-06
814	1.46966E-06
815	1.46368E-06
816	1.45894E-06
817	1.45443E-06
818	1.4488E-06
819	1.44356E-06
820	1.43732E-06
821	1.43248E-06
822	1.42624E-06
823	1.42158E-06
824	1.41568E-06
825	1.40773E-06
826	1.39892E-06
827	1.39199E-06
828	1.38444E-06
829	1.37759E-06
830	1.37042E-06
831	1.36255E-06
832	1.3545E-06
833	1.34845E-06
834	1.3411E-06
835	1.3368E-06
836	1.33037E-06
837	1.32253E-06
838	1.31608E-06
839	1.31063E-06
840	1.30467E-06
841	1.29743E-06
842	1.28742E-06
843	1.27498E-06
844	1.26763E-06
845	1.25742E-06
846	1.24617E-06
847	1.24175E-06
848	1.23553E-06
849	1.23041E-06
850	1.22708E-06
851	1.22264E-06
852	1.21749E-06
853	1.21243E-06
854	1.20639E-06
855	1.20033E-06
856	1.19312E-06
857	1.18551E-06
858	1.1779E-06
859	1.17272E-06
860	1.16774E-06
861	1.16265E-06
862	1.15798E-06
863	1.15218E-06
864	1.14606E-06
865	1.14102E-06
866	1.13598E-06
867	1.13007E-06
868	1.12542E-06
869	1.12015E-06
870	1.11541E-06
871	1.11017E-06
872	1.10389E-06
873	1.09836E-06
874	1.09292E-06
875	1.088E-06
876	1.08378E-06
877	1.07936E-06
878	1.07642E-06
879	1.07249E-06
880	1.06845E-06
881	1.06539E-06
882	1.06177E-06
883	1.05754E-06
884	1.05411E-06
885	1.05056E-06
886	1.04727E-06
887	1.04469E-06
888	1.04139E-06
889	1.03789E-06
890	1.03363E-06
891	1.02856E-06
892	1.02307E-06
893	1.01767E-06
894	1.01305E-06
895	1.00962E-06
896	1.00712E-06
897	1.00416E-06
898	1.00097E-06
899	9.97912E-07
900	9.94046E-07
901	9.90918E-07
902	9.88312E-07
903	9.84632E-07
904	9.80362E-07
905	9.7662E-07
906	9.72438E-07
907	9.68721E-07
908	9.65202E-07
909	9.61438E-07
910	9.56932E-07
911	9.50858E-07
912	9.45905E-07
913	9.42109E-07
914	9.38149E-07
915	9.33613E-07
916	9.29823E-07
917	9.26238E-07
918	9.22161E-07
919	9.16948E-07
920	9.10847E-07
921	9.06132E-07
922	9.00299E-07
923	8.94045E-07
924	8.88323E-07
925	8.82747E-07
926	8.78882E-07
927	8.74607E-07
928	8.69705E-07
929	8.65476E-07
930	8.60457E-07
931	8.56174E-07
932	8.51515E-07
933	8.46175E-07
934	8.41681E-07
935	8.3772E-07
936	8.34073E-07
937	8.298E-07
938	8.25768E-07
939	8.22826E-07
940	8.20187E-07
941	8.17116E-07
942	8.14029E-07
943	8.11089E-07
944	8.07718E-07
945	8.03414E-07
946	7.98868E-07
947	7.95167E-07
948	7.91376E-07
949	7.88725E-07
950	7.85655E-07
951	7.82522E-07
952	7.78949E-07
953	7.73852E-07
954	7.68744E-07
955	7.65754E-07
956	7.625E-07
957	7.59505E-07
958	7.58195E-07
959	7.56001E-07
960	7.52747E-07
961	7.49322E-07
962	7.4613E-07
963	7.42607E-07
964	7.38805E-07
965	7.36853E-07
966	7.3445E-07
967	7.31802E-07
968	7.30293E-07
969	7.28147E-07
970	7.25037E-07
971	7.22104E-07
972	7.19205E-07
973	7.16202E-07
974	7.13324E-07
975	7.10381E-07
976	7.07052E-07
977	7.03802E-07
978	7.00826E-07
979	6.97243E-07
980	6.94275E-07
981	6.91626E-07
982	6.8926E-07
983	6.86785E-07
984	6.84482E-07
985	6.82096E-07
986	6.79757E-07
987	6.76691E-07
988	6.73056E-07
989	6.69334E-07
990	6.65258E-07
991	6.62538E-07
992	6.5936E-07
993	6.56867E-07
994	6.54001E-07
995	6.51782E-07
996	6.49954E-07
997	6.48501E-07
998	6.46677E-07
999	6.44365E-07
1000	6.41691E-07


==> Data/Example2_history_NN_4.dat <==
1	0.949730694
2	0.902678311
3	0.879197299
4	0.843830109
5	0.795517623
6	0.780719459
7	0.766544819
8	0.743305862
9	0.734778166
10	0.721173823
11	0.697621822
12	0.675172806
13	0.66225332
14	0.643957257
15	0.62877059
16	0.619608164
17	0.607214272
18	0.588416696
19	0.568916738
20	0.550511718
21	0.536935866
22	0.519553602
23	0.50478822
24	0.497264475
25	0.48720482
26	0.473974288
27	0.457263798
28	0.447125942
29	0.435625315
30	0.415104508
31	0.38768968
32	0.36834085
33	0.348619401
34	0.336168468
35	0.318149596
36	0.290216058
37	0.268820107
38	0.256711066
39	0.239360571
40	0.222871378
41	0.211487696
42	0.201693654
43	0.195955232
44	0.188487455
45	0.175096378
46	0.155216619
47	0.130163312
48	0.119756497
49	0.113735773
50	0.107540503
51	0.099841803
52	0.09185598
53	0.087239832
54	0.080524877
55	0.069693044
56	0.058241934
57	0.05231281
58	0.046266027
59	0.043847445
60	0.04042666
61	0.037265353
62	0.034896724
63	0.031507734
64	0.029845646
65	0.02813058
66	0.026203314
67	0.025084415
68	0.024227466
69	0.023014551
70	0.022603314
71	0.022013806
72	0.021411274
73	0.020662706
74	0.019904969
75	0.019345915
76	0.01882674
77	0.018214213
78	0.017768558
79	0.017187299
80	0.016869497
81	0.016496003
82	0.016129937
83	0.01594732
84	0.015745377
85	0.015450624
86	0.015202016
87	0.015022968
88	0.014698856
89	0.014193433
90	0.013898374
91	0.013643065
92	0.013382134
93	0.013087239
94	0.012699087
95	0.012250537
96	0.012022724
97	0.011844129
98	0.011698327
99	0.011557745
100	0.011333143
101	0.011242141
102	0.011094872
103	0.010896258
104	0.010796604
105	0.010671511
106	0.010494934
107	0.010397487
108	0.010305238
109	0.010153876
110	0.009972524
111	0.009793937
112	0.009712706
113	0.009594134
114	0.009471018
115	0.009344319
116	0.009268185
117	0.009160462
118	0.009107161
119	0.009028709
120	0.008925969
121	0.00881641
122	0.008725322
123	0.008683929
124	0.008627612
125	0.008574149
126	0.008504357
127	0.008427794
128	0.00835649
129	0.008317569
130	0.008280922
131	0.008228139
132	0.008152437
133	0.008104108
134	0.008052751
135	0.007988834
136	0.007911433
137	0.00787251
138	0.007830391
139	0.007780557
140	0.007760594
141	0.00773167
142	0.007718104
143	0.007694989
144	0.007654854
145	0.007618863
146	0.007605395
147	0.007583741
148	0.007550503
149	0.007495294
150	0.007461431
151	0.007428487
152	0.007405838
153	0.007375824
154	0.007332649
155	0.007293842
156	0.007253721
157	0.007206915
158	0.007182177
159	0.007158296
160	0.007116122
161	0.007077811
162	0.00702861
163	0.006992181
164	0.006967452
165	0.006941513
166	0.006916445
167	0.006885785
168	0.006848451
169	0.006825041
170	0.006805054
171	0.006781383
172	0.006751811
173	0.006700623
174	0.006672466
175	0.006641072
176	0.006598348
177	0.006573153
178	0.00654467
179	0.00652828
180	0.00650291
181	0.006485767
182	0.006465934
183	0.006444366
184	0.006419267
185	0.006394174
186	0.006361295
187	0.006331045
188	0.006303681
189	0.00627236
190	0.006262338
191	0.006246384
192	0.006223298
193	0.006188679
194	0.006147639
195	0.006093513
196	0.006076397
197	0.006052431
198	0.006023882
199	0.005998428
200	0.00597452
201	0.00593818
202	0.005894417
203	0.005873753
204	0.00584569
205	0.005814322
206	0.005764459
207	0.00573433
208	0.005702796
209	0.005686627
210	0.005670301
211	0.005649374
212	0.00562409
213	0.005597527
214	0.005562435
215	0.005523293
216	0.005505139
217	0.005498705
218	0.005487642
219	0.005474013
220	0.005456993
221	0.00543303
222	0.005422692
223	0.005406168
224	0.005382498
225	0.005371647
226	0.005353977
227	0.005332057
228	0.005300557
229	0.005285254
230	0.005263943
231	0.005245371
232	0.005212356
233	0.005191587
234	0.00517652
235	0.005164533
236	0.005145044
237	0.005129021
238	0.005111604
239	0.005096896
240	0.005075295
241	0.005045266
242	0.005027734
243	0.005013793
244	0.00499775
245	0.004988205
246	0.004973118
247	0.004950617
248	0.004913416
249	0.004889829
250	0.004860037
251	0.004843615
252	0.004818046
253	0.004781526
254	0.004760993
255	0.004732535
256	0.004702646
257	0.004677976
258	0.004666532
259	0.004653467
260	0.00463319
261	0.004605113
262	0.004577195
263	0.00454482
264	0.00450803
265	0.004460432
266	0.004442444
267	0.004415726
268	0.004378585
269	0.004331679
270	0.00430086
271	0.004276461
272	0.004247576
273	0.004216578
274	0.004179453
275	0.004153371
276	0.004132655
277	0.004104825
278	0.004090169
279	0.004067654
280	0.004033416
281	0.003999569
282	0.00394431
283	0.003872985
284	0.003835402
285	0.003814079
286	0.003785212
287	0.003772758
288	0.003750773
289	0.003714972
290	0.003663322
291	0.003633393
292	0.003606896
293	0.003592148
294	0.003575363
295	0.003558443
296	0.003542575
297	0.003522362
298	0.003509038
299	0.00349044
300	0.003461591
301	0.003434123
302	0.003404158
303	0.003374093
304	0.00336461
305	0.003350506
306	0.00332934
307	0.003304727
308	0.003278627
309	0.003262575
310	0.00323855
311	0.003213221
312	0.003190727
313	0.003162523
314	0.003136988
315	0.003107566
316	0.003082023
317	0.003064325
318	0.003047158
319	0.00302822
320	0.003001596
321	0.002968953
322	0.002948581
323	0.002936161
324	0.002916589
325	0.002893767
326	0.002874112
327	0.002853744
328	0.002832609
329	0.002808993
330	0.002800662
331	0.002786659
332	0.002767779
333	0.002739963
334	0.002707654
335	0.00267171
336	0.002650546
337	0.002627255
338	0.002615296
339	0.002599265
340	0.002577361
341	0.002561047
342	0.002538336
343	0.002510738
344	0.002480835
345	0.002463704
346	0.002445024
347	0.002430588
348	0.002413279
349	0.002387986
350	0.00235067
351	0.002310364
352	0.002288652
353	0.002260951
354	0.002241863
355	0.002220952
356	0.002197261
357	0.002177906
358	0.002155702
359	0.002131187
360	0.002122273
361	0.002109813
362	0.002089266
363	0.002068071
364	0.002050504
365	0.002031035
366	0.002006832
367	0.001988577
368	0.001966407
369	0.001940489
370	0.001924626
371	0.001900781
372	0.001865936
373	0.00183012
374	0.001801397
375	0.001786424
376	0.001766004
377	0.001743058
378	0.001730214
379	0.001711319
380	0.001694679
381	0.001678357
382	0.001661226
383	0.001637879
384	0.001617355
385	0.001595971
386	0.001569274
387	0.001548207
388	0.001523174
389	0.001513464
390	0.001498724
391	0.001488764
392	0.001472078
393	0.001455487
394	0.001438855
395	0.001419481
396	0.001399035
397	0.001384634
398	0.00136825
399	0.001357003
400	0.001339908
401	0.001321932
402	0.001309902
403	0.001296517
404	0.001279017
405	0.001259327
406	0.001244759
407	0.00122957
408	0.001212097
409	0.001203321
410	0.001191598
411	0.001177498
412	0.001160492
413	0.00113832
414	0.001125085
415	0.001110523
416	0.001095158
417	0.001081036
418	0.001063533
419	0.001042121
420	0.001034769
421	0.001022972
422	0.00101083
423	0.00099492
424	0.000974692
425	0.00096541
426	0.000951712
427	0.000941905
428	0.000928726
429	0.000909842
430	0.000899313
431	0.000890799
432	0.000881496
433	0.000870513
434	0.000856465
435	0.000835841
436	0.000815197
437	0.000804978
438	0.000790482
439	0.000774994
440	0.000765472
441	0.000752034
442	0.00074451
443	0.000733074
444	0.000717367
445	0.000708435
446	0.000697464
447	0.000683241
448	0.000678416
449	0.000670113
450	0.000661005
451	0.000646687
452	0.000629054
453	0.000618476
454	0.000611339
455	0.000603482
456	0.000593052
457	0.000581264
458	0.000575529
459	0.000566895
460	0.000557839
461	0.00054994
462	0.000538768
463	0.000525818
464	0.000519252
465	0.000510045
466	0.000507118
467	0.00050259
468	0.00049696
469	0.000490043
470	0.00048326
471	0.000475105
472	0.000470154
473	0.000463499
474	0.000455689
475	0.00045227
476	0.000446853
477	0.000439519
478	0.000431298
479	0.000422896
480	0.000415399
481	0.000409972
482	0.000403708
483	0.000395647
484	0.000387523
485	0.000380233
486	0.000374862
487	0.000369806
488	0.000362042
489	0.000355075
490	0.000346685
491	0.000339112
492	0.000332005
493	0.000328399
494	0.000322392
495	0.000313487
496	0.000309888
497	0.000305378
498	0.000300158
499	0.000293133
500	0.000289346
501	0.0002848
502	0.000279367
503	0.000274961
504	0.000269044
505	0.000261929
506	0.000256889
507	0.000253144
508	0.00025121
509	0.000248897
510	0.000245837
511	0.000240951
512	0.000236468
513	0.000235594
514	0.00023408
515	0.000231267
516	0.000226847
517	0.000220644
518	0.000214637
519	0.000210914
520	0.000207713
521	0.000205216
522	0.000202678
523	0.000199023
524	0.000195484
525	0.000192701
526	0.000189643
527	0.000187549
528	0.000185063
529	0.000183041
530	0.000180639
531	0.000177317
532	0.000173724
533	0.000170444
534	0.000169239
535	0.000167474
536	0.000165111
537	0.000162268
538	0.000159859
539	0.000158546
540	0.000157032
541	0.000155695
542	0.000154262
543	0.000152224
544	0.000149702
545	0.00014735
546	0.000145922
547	0.000144147
548	0.000142048
549	0.000139554
550	0.000138398
551	0.000137009
552	0.000135093
553	0.000133444
554	0.000131537
555	0.000129468
556	0.000127524
557	0.00012561
558	0.000124026
559	0.000122363
560	0.000120217
561	0.000117687
562	0.000115248
563	0.000113963
564	0.000112343
565	0.00011125
566	0.000109888
567	0.000108625
568	0.000107478
569	0.000106318
570	0.000104804
571	0.000102945
572	0.000102333
573	0.000101431
574	0.000100377
575	9.91783E-05
576	9.77717E-05
577	9.6462E-05
578	9.5099E-05
579	9.42965E-05
580	9.3381E-05
581	9.23845E-05
582	9.13976E-05
583	9.06027E-05
584	8.9673E-05
585	8.84974E-05
586	8.72943E-05
587	8.5611E-05
588	8.39981E-05
589	8.29363E-05
590	8.18015E-05
591	8.15043E-05
592	8.10147E-05
593	8.02132E-05
594	7.91398E-05
595	7.80839E-05
596	7.66185E-05
597	7.58478E-05
598	7.48627E-05
599	7.43456E-05
600	7.34581E-05
601	7.23936E-05
602	7.12068E-05
603	6.99771E-05
604	6.86085E-05
605	6.77391E-05
606	6.66246E-05
607	6.54043E-05
608	6.48822E-05
609	6.42427E-05
610	6.32985E-05
611	6.24191E-05
612	6.14692E-05
613	6.05679E-05
614	5.95714E-05
615	5.86204E-05
616	5.77549E-05
617	5.66085E-05
618	5.5965E-05
619	5.51935E-05
620	5.41888E-05
621	5.37253E-05
622	5.30366E-05
623	5.23117E-05
624	5.15059E-05
625	5.05343E-05
626	4.96054E-05
627	4.90701E-05
628	4.84597E-05
629	4.76721E-05
630	4.70259E-05
631	4.6413E-05
632	4.57984E-05
633	4.52279E-05
634	4.46595E-05
635	4.39724E-05
636	4.33796E-05
637	4.26443E-05
638	4.18848E-05
639	4.13652E-05
640	4.07987E-05
641	4.03567E-05
642	3.97776E-05
643	3.90986E-05
644	3.8484E-05
645	3.79323E-05
646	3.74268E-05
647	3.69227E-05
648	3.65511E-05
649	3.61284E-05
650	3.55668E-05
651	3.52952E-05
652	3.48969E-05
653	3.44411E-05
654	3.39876E-05
655	3.34423E-05
656	3.29396E-05
657	3.25701E-05
658	3.24253E-05
659	3.21813E-05
660	3.19051E-05
661	3.1467E-05
662	3.0898E-05
663	3.05189E-05
664	3.01257E-05
665	2.98835E-05
666	2.96278E-05
667	2.93004E-05
668	2.89615E-05
669	2.86702E-05
670	2.83511E-05
671	2.79241E-05
672	2.75429E-05
673	2.71993E-05
674	2.6918E-05
675	2.66928E-05
676	2.63487E-05
677	2.604E-05
678	2.575E-05
679	2.54711E-05
680	2.52345E-05
681	2.49205E-05
682	2.46869E-05
683	2.44881E-05
684	2.42091E-05
685	2.39541E-05
686	2.36801E-05
687	2.34404E-05
688	2.31259E-05
689	2.28497E-05
690	2.26853E-05
691	2.25563E-05
692	2.23564E-05
693	2.21505E-05
694	2.1897E-05
695	2.16063E-05
696	2.14238E-05
697	2.12481E-05
698	2.09988E-05
699	2.07184E-05
700	2.04583E-05
701	2.0274E-05
702	2.00744E-05
703	1.98923E-05
704	1.97054E-05
705	1.95006E-05
706	1.93239E-05
707	1.91282E-05
708	1.90333E-05
709	1.88843E-05
710	1.87075E-05
711	1.84747E-05
712	1.81998E-05
713	1.79678E-05
714	1.7745E-05
715	1.75473E-05
716	1.73257E-05
717	1.70536E-05
718	1.68004E-05
719	1.65107E-05
720	1.62322E-05
721	1.60227E-05
722	1.58631E-05
723	1.57157E-05
724	1.55074E-05
725	1.53E-05
726	1.5092E-05
727	1.49267E-05
728	1.48121E-05
729	1.46583E-05
730	1.44909E-05
731	1.43646E-05
732	1.42225E-05
733	1.40718E-05
734	1.39099E-05
735	1.37428E-05
736	1.35958E-05
737	1.34535E-05
738	1.33349E-05
739	1.32091E-05
740	1.30436E-05
741	1.29152E-05
742	1.27578E-05
743	1.25638E-05
744	1.23772E-05
745	1.2323E-05
746	1.22292E-05
747	1.20977E-05
748	1.18991E-05
749	1.16954E-05
750	1.16362E-05
751	1.15513E-05
752	1.14083E-05
753	1.12194E-05
754	1.10601E-05
755	1.09597E-05
756	1.08288E-05
757	1.07143E-05
758	1.05685E-05
759	1.04441E-05
760	1.02905E-05
761	1.0162E-05
762	1.006E-05
763	9.9536E-06
764	9.82506E-06
765	9.67843E-06
766	9.60166E-06
767	9.50718E-06
768	9.40061E-06
769	9.31937E-06
770	9.24582E-06
771	9.14362E-06
772	9.05396E-06
773	8.96384E-06
774	8.87239E-06
775	8.81577E-06
776	8.72209E-06
777	8.65298E-06
778	8.56877E-06
779	8.47627E-06
780	8.40236E-06
781	8.32066E-06
782	8.24089E-06
783	8.15795E-06
784	8.07553E-06
785	7.98268E-06
786	7.85918E-06
787	7.76348E-06
788	7.65728E-06
789	7.61791E-06
790	7.55124E-06
791	7.46234E-06
792	7.39137E-06
793	7.33467E-06
794	7.30226E-06
795	7.26312E-06
796	7.2149E-06
797	7.15612E-06
798	7.08775E-06
799	7.03621E-06
800	6.97318E-06
801	6.88783E-06
802	6.7982E-06
803	6.70004E-06
804	6.62909E-06
805	6.57879E-06
806	6.52135E-06
807	6.4731E-06
808	6.41949E-06
809	6.38589E-06
810	6.33798E-06
811	6.27635E-06
812	6.21451E-06
813	6.1615E-06
814	6.10537E-06
815	6.06139E-06
816	6.0308E-06
817	5.98377E-06
818	5.93116E-06
819	5.87897E-06
820	5.84303E-06
821	5.80257E-06
822	5.74766E-06
823	5.72973E-06
824	5.7017E-06
825	5.65614E-06
826	5.61865E-06
827	5.5788E-06
828	5.56834E-06
829	5.5519E-06
830	5.52293E-06
831	5.48051E-06
832	5.4379E-06
833	5.39748E-06
834	5.35811E-06
835	5.31104E-06
836	5.24767E-06
837	5.20498E-06
838	5.16389E-06
839	5.12043E-06
840	5.07297E-06
841	5.03099E-06
842	4.98929E-06
843	4.95131E-06
844	4.92687E-06
845	4.89299E-06
846	4.84299E-06
847	4.80469E-06
848	4.7597E-06
849	4.71392E-06
850	4.67626E-06
851	4.64278E-06
852	4.59385E-06
853	4.53674E-06
854	4.51253E-06
855	4.47523E-06
856	4.44547E-06
857	4.41305E-06
858	4.38701E-06
859	4.35024E-06
860	4.31647E-06
861	4.308E-06
862	4.29023E-06
863	4.25877E-06
864	4.21388E-06
865	4.17705E-06
866	4.14107E-06
867	4.12911E-06
868	4.10722E-06
869	4.07386E-06
870	4.04547E-06
871	4.01733E-06
872	3.9832E-06
873	3.96603E-06
874	3.94244E-06
875	3.9117E-06
876	3.87435E-06
877	3.86809E-06
878	3.85525E-06
879	3.83798E-06
880	3.81338E-06
881	3.77952E-06
882	3.7686E-06
883	3.74778E-06
884	3.72128E-06
885	3.68657E-06
886	3.65973E-06
887	3.63918E-06
888	3.60793E-06
889	3.5775E-06
890	3.54403E-06
891	3.51513E-06
892	3.5025E-06
893	3.48361E-06
894	3.45693E-06
895	3.42931E-06
896	3.40409E-06
897	3.38531E-06
898	3.3683E-06
899	3.34631E-06
900	3.31981E-06
901	3.29214E-06
902	3.27865E-06
903	3.25763E-06
904	3.23039E-06
905	3.21872E-06
906	3.20735E-06
907	3.19183E-06
908	3.17173E-06
909	3.14964E-06
910	3.14296E-06
911	3.12788E-06
912	3.10737E-06
913	3.07921E-06
914	3.06282E-06
915	3.04134E-06
916	3.0205E-06
917	3.00406E-06
918	2.98716E-06
919	2.96552E-06
920	2.94924E-06
921	2.92833E-06
922	2.92084E-06
923	2.91077E-06
924	2.89665E-06
925	2.88192E-06
926	2.86571E-06
927	2.84897E-06
928	2.83184E-06
929	2.81291E-06
930	2.79732E-06
931	2.78017E-06
932	2.76496E-06
933	2.74567E-06
934	2.73259E-06
935	2.71145E-06
936	2.69082E-06
937	2.67023E-06
938	2.65186E-06
939	2.64051E-06
940	2.62829E-06
941	2.61098E-06
942	2.58818E-06
943	2.56995E-06
944	2.55115E-06
945	2.52837E-06
946	2.51018E-06
947	2.48811E-06
948	2.46874E-06
949	2.45392E-06
950	2.43979E-06
951	2.42929E-06
952	2.41448E-06
953	2.40834E-06
954	2.39922E-06
955	2.3853E-06
956	2.3664E-06
957	2.35301E-06
958	2.34023E-06
959	2.32682E-06
960	2.31326E-06
961	2.29906E-06
962	2.28375E-06
963	2.26591E-06
964	2.25025E-06
965	2.24091E-06
966	2.22691E-06
967	2.21781E-06
968	2.20267E-06
969	2.1909E-06
970	2.17636E-06
971	2.16387E-06
972	2.14931E-06
973	2.13571E-06
974	2.12853E-06
975	2.11865E-06
976	2.10632E-06
977	2.09138E-06
978	2.07976E-06
979	2.07018E-06
980	2.05932E-06
981	2.04291E-06
982	2.02904E-06
983	2.01655E-06
984	2.00891E-06
985	1.99646E-06
986	1.98494E-06
987	1.97206E-06
988	1.95878E-06
989	1.94513E-06
990	1.93026E-06
991	1.91484E-06
992	1.90332E-06
993	1.88633E-06
994	1.8718E-06
995	1.85705E-06
996	1.84856E-06
997	1.83624E-06
998	1.82308E-06
999	1.81397E-06


==> Data/Example2_history_time.dat <==
0.98	1
1.96	0.650093734
2.94	0.270135581
3.92	0.108329058
4.9	0.072359785
5.88	0.020287132
6.86	0.011057926
7.84	0.00517447
8.82	0.003312187
9.8	0.001489451
10.78	0.00127639
11.76	0.000960779
12.74	0.000814629
13.72	0.000599791
14.7	0.000352892
15.68	0.000289769
16.66	0.000240692
17.64	0.000210298
18.62	0.000173289
19.6	0.00014673
20.58	0.00014039
21.56	0.000133121
22.54	0.000129574
23.52	0.000128266
24.5	0.000116954
25.48	0.000106244
26.46	0.000100738
27.44	9.85E-05
28.42	9.59E-05
29.4	9.19E-05
30.38	8.79E-05
31.36	8.64E-05
32.34	8.39E-05
33.32	8.27E-05
34.3	8.09E-05
35.28	7.92E-05
36.26	7.79E-05
37.24	7.74E-05
38.22	7.68E-05
39.2	7.58E-05
40.18	7.44E-05
41.16	7.28E-05
42.14	7.16E-05
43.12	7.09E-05
44.1	6.97E-05
45.08	6.85E-05
46.06	6.73E-05
47.04	6.68E-05
48.02	6.27E-05
49	6.14E-05
49.98	6.07E-05
50.96	5.96E-05
51.94	5.75E-05
52.92	5.61E-05
53.9	5.39E-05
54.88	5.19E-05
55.86	5.10E-05
56.84	4.93E-05
57.82	4.68E-05
58.8	4.59E-05
59.78	4.50E-05
60.76	4.38E-05
61.74	4.23E-05
62.72	4.19E-05
63.7	4.10E-05
64.68	3.96E-05
65.66	3.88E-05
66.64	3.78E-05
67.62	3.70E-05
68.6	3.58E-05
69.58	3.37E-05
70.56	3.23E-05
71.54	3.09E-05
72.52	2.95E-05
73.5	2.72E-05
74.48	2.57E-05
75.46	2.48E-05
76.44	2.46E-05
77.42	2.28E-05
78.4	2.05E-05
79.38	1.98E-05
80.36	1.87E-05
81.34	1.72E-05
82.32	1.67E-05
83.3	1.56E-05
84.28	1.39E-05
85.26	1.28E-05
86.24	1.22E-05
87.22	1.12E-05
88.2	9.70E-06
89.18	7.46E-06
90.16	6.93E-06
91.14	6.11E-06
92.12	5.46E-06
93.1	5.06E-06
94.08	4.86E-06
95.06	4.56E-06
96.04	4.12E-06
97.02	3.83E-06
98	3.46E-06
98.98	2.87E-06
99.96	2.58E-06
100.94	2.24E-06
101.92	2.05E-06
102.9	1.94E-06
103.88	1.78E-06
104.86	1.62E-06
105.84	1.35E-06
106.82	1.18E-06
107.8	1.12E-06
108.78	1.04E-06
109.76	9.38E-07
110.74	8.62E-07
111.72	8.21E-07
112.7	8.02E-07
113.68	7.69E-07
114.66	7.17E-07
115.64	6.86E-07
116.62	6.34E-07
117.6	6.01E-07
118.58	5.42E-07
119.56	4.84E-07
120.54	4.45E-07
121.52	3.75E-07
122.5	3.24E-07
123.48	2.89E-07
124.46	2.52E-07
125.44	2.27E-07
126.42	1.89E-07
127.4	1.66E-07
128.38	1.41E-07
129.36	1.29E-07
130.34	1.15E-07
131.32	9.47E-08
132.3	8.99E-08
133.28	8.24E-08
134.26	7.46E-08
135.24	6.17E-08
136.22	5.36E-08
137.2	4.88E-08
138.18	4.37E-08
139.16	3.69E-08
140.14	3.29E-08
141.12	2.91E-08
142.1	2.64E-08
143.08	2.42E-08
144.06	2.27E-08
145.04	2.17E-08
146.02	2.11E-08
147	2.02E-08
147.98	1.89E-08
148.96	1.80E-08
149.94	1.73E-08
150.92	1.62E-08
151.9	1.54E-08
152.88	1.50E-08
153.86	1.43E-08
154.84	1.33E-08
155.82	1.20E-08
156.8	1.18E-08
157.78	1.15E-08
158.76	1.09E-08
159.74	1.01E-08
160.72	9.44E-09
161.7	8.70E-09
162.68	8.31E-09
163.66	7.84E-09
164.64	7.10E-09
165.62	6.58E-09
166.6	6.20E-09
167.58	5.80E-09
168.56	5.40E-09
169.54	5.00E-09
170.52	4.87E-09
171.5	4.68E-09
172.48	4.64E-09
173.46	4.57E-09
174.44	4.45E-09
175.42	4.26E-09
176.4	4.15E-09
177.38	4.01E-09
178.36	3.82E-09
179.34	3.63E-09
180.32	3.53E-09
181.3	3.37E-09
182.28	3.23E-09
183.26	3.06E-09
184.24	2.79E-09
185.22	2.61E-09
186.2	2.52E-09
187.18	2.34E-09
188.16	2.11E-09
189.14	2.01E-09
190.12	1.84E-09
191.1	1.59E-09
192.08	1.40E-09
193.06	1.16E-09
194.04	1.06E-09
195.02	1.00E-09
196	9.61E-10
196.98	9.02E-10
197.96	8.77E-10
198.94	8.40E-10
199.92	8.01E-10
200.9	7.55E-10
201.88	7.36E-10
202.86	7.11E-10
203.84	6.98E-10
204.82	6.93E-10
205.8	6.89E-10
206.78	6.85E-10
207.76	6.80E-10
208.74	6.72E-10
209.72	6.67E-10
210.7	6.57E-10
211.68	6.40E-10
212.66	6.16E-10
213.64	6.10E-10
214.62	5.81E-10
215.6	5.64E-10
216.58	5.44E-10
217.56	5.33E-10
218.54	5.12E-10
219.52	4.77E-10
220.5	4.58E-10
221.48	4.32E-10
222.46	4.23E-10
223.44	4.20E-10
224.42	4.14E-10
225.4	4.06E-10
226.38	3.94E-10
227.36	3.88E-10
228.34	3.81E-10
229.32	3.72E-10
230.3	3.68E-10
231.28	3.65E-10
232.26	3.61E-10
233.24	3.58E-10
234.22	3.54E-10
235.2	3.53E-10
236.18	3.50E-10
237.16	3.46E-10
238.14	3.41E-10
239.12	3.35E-10
240.1	3.27E-10
241.08	3.21E-10
242.06	3.11E-10
243.04	2.94E-10
244.02	2.88E-10
245	2.74E-10
245.98	2.60E-10
246.96	2.45E-10
247.94	2.35E-10
248.92	2.21E-10
249.9	2.06E-10
250.88	1.84E-10
251.86	1.72E-10
252.84	1.60E-10
253.82	1.58E-10
254.8	1.53E-10
255.78	1.49E-10
256.76	1.43E-10
257.74	1.40E-10
258.72	1.37E-10
259.7	1.36E-10
260.68	1.36E-10
261.66	1.35E-10
262.64	1.33E-10
263.62	1.31E-10
264.6	1.29E-10
265.58	1.27E-10
266.56	1.26E-10
267.54	1.24E-10
268.52	1.24E-10
269.5	1.22E-10
270.48	1.21E-10
271.46	1.20E-10
272.44	1.19E-10
273.42	1.18E-10
274.4	1.17E-10
275.38	1.16E-10
276.36	1.15E-10
277.34	1.14E-10
278.32	1.12E-10
279.3	1.11E-10
280.28	1.11E-10
281.26	1.10E-10
282.24	1.08E-10
283.22	1.06E-10
284.2	1.04E-10
285.18	1.01E-10
286.16	9.70E-11
287.14	9.35E-11
288.12	9.32E-11
289.1	8.98E-11
290.08	8.46E-11
291.06	8.03E-11
292.04	7.75E-11
293.02	7.48E-11
294	7.03E-11
294.98	6.57E-11
295.96	6.37E-11
296.94	6.16E-11
297.92	6.01E-11
298.9	5.77E-11
299.88	5.34E-11
300.86	4.89E-11
301.84	4.62E-11
302.82	4.23E-11
303.8	3.72E-11
304.78	3.56E-11
305.76	3.46E-11
306.74	3.31E-11
307.72	3.21E-11
308.7	3.01E-11
309.68	2.97E-11
310.66	2.92E-11
311.64	2.86E-11
312.62	2.79E-11
313.6	2.74E-11
314.58	2.68E-11
315.56	2.65E-11
316.54	2.60E-11
317.52	2.54E-11
318.5	2.50E-11
319.48	2.50E-11


==> Data/Example2_history_time_NN.dat <==
2	1
4.05	0.918512404
6.1	0.868889391
8.15	0.852228701
10.2	0.826179802
12.25	0.810275674
14.3	0.780711472
16.35	0.747995734
18.4	0.727930725
20.45	0.708975136
22.5	0.699692667
24.55	0.688511372
26.6	0.669683158
28.65	0.645137489
30.7	0.616662979
32.75	0.595798194
34.8	0.57412076
36.85	0.556992054
38.9	0.541747868
40.95	0.51989913
43	0.487082541
45.05	0.452434182
47.1	0.429843187
49.15	0.400209516
51.2	0.380452842
53.25	0.369014978
55.3	0.35011375
57.35	3.16E-01
59.4	2.88E-01
61.45	2.72E-01
63.5	2.50E-01
65.55	2.26E-01
67.6	1.86E-01
69.65	1.65E-01
71.7	1.54E-01
73.75	1.40E-01
75.8	1.19E-01
77.85	9.96E-02
79.9	8.53E-02
81.95	6.84E-02
84	6.06E-02
86.05	4.97E-02
88.1	4.36E-02
90.15	3.63E-02
92.2	3.30E-02
94.25	2.87E-02
96.3	2.43E-02
98.35	2.11E-02
100.4	1.95E-02
102.45	1.86E-02
104.5	1.77E-02
106.55	1.65E-02
108.6	1.56E-02
110.65	1.43E-02
112.7	1.38E-02
114.75	1.30E-02
116.8	1.25E-02
118.85	1.17E-02
120.9	1.13E-02
122.95	1.09E-02
125	1.06E-02
127.05	1.05E-02
129.1	1.04E-02
131.15	1.02E-02
133.2	9.83E-03
135.25	9.41E-03
137.3	9.09E-03
139.35	8.85E-03
141.4	8.62E-03
143.45	8.34E-03
145.5	8.18E-03
147.55	8.01E-03
149.6	7.83E-03
151.65	7.63E-03
153.7	7.48E-03
155.75	7.26E-03
157.8	6.98E-03
159.85	6.79E-03
161.9	6.66E-03
163.95	6.53E-03
166	6.35E-03
168.05	6.26E-03
170.1	6.10E-03
172.15	5.89E-03
174.2	5.75E-03
176.25	5.55E-03
178.3	5.43E-03
180.35	5.29E-03
182.4	5.08E-03
184.45	4.88E-03
186.5	4.81E-03
188.55	4.69E-03
190.6	4.52E-03
192.65	4.28E-03
194.7	4.16E-03
196.75	4.00E-03
198.8	3.86E-03
200.85	3.65E-03
202.9	3.52E-03
204.95	3.30E-03
207	3.01E-03
209.05	2.66E-03
211.1	2.44E-03
213.15	2.31E-03
215.2	2.13E-03
217.25	1.95E-03
219.3	1.74E-03
221.35	1.67E-03
223.4	1.55E-03
225.45	1.42E-03
227.5	1.32E-03
229.55	1.27E-03
231.6	1.19E-03
233.65	1.07E-03
235.7	9.94E-04
237.75	9.09E-04
239.8	8.32E-04
241.85	8.03E-04
243.9	7.58E-04
245.95	7.16E-04
248	6.69E-04
250.05	6.28E-04
252.1	5.94E-04
254.15	5.76E-04
256.2	5.59E-04
258.25	5.43E-04
260.3	5.23E-04
262.35	4.96E-04
264.4	4.83E-04
266.45	4.66E-04
268.5	4.61E-04
270.55	4.51E-04
272.6	4.39E-04
274.65	4.23E-04
276.7	4.05E-04
278.75	3.96E-04
280.8	3.84E-04
282.85	3.71E-04
284.9	3.60E-04
286.95	3.54E-04
289	3.45E-04
291.05	3.37E-04
293.1	3.27E-04
295.15	3.18E-04
297.2	3.08E-04
299.25	3.01E-04
301.3	2.93E-04
303.35	2.83E-04
305.4	2.78E-04
307.45	2.70E-04
309.5	2.59E-04
311.55	2.48E-04
313.6	2.43E-04
315.65	2.36E-04
317.7	2.30E-04
319.75	2.23E-04
321.8	2.16E-04
323.85	2.08E-04
325.9	2.01E-04
327.95	1.96E-04
330	1.91E-04
332.05	1.85E-04
334.1	1.79E-04
336.15	1.76E-04
338.2	1.72E-04
340.25	1.67E-04
342.3	1.64E-04
344.35	1.60E-04
346.4	1.56E-04
348.45	1.51E-04
350.5	1.49E-04
352.55	1.46E-04
354.6	1.43E-04
356.65	1.41E-04
358.7	1.38E-04
360.75	1.36E-04
362.8	1.34E-04
364.85	1.30E-04
366.9	1.27E-04
368.95	1.26E-04
371	1.24E-04
373.05	1.21E-04
375.1	1.19E-04
377.15	1.17E-04
379.2	1.15E-04
381.25	1.12E-04
383.3	1.10E-04
385.35	1.10E-04
387.4	1.09E-04
389.45	1.07E-04
391.5	1.05E-04
393.55	1.03E-04
395.6	1.01E-04
397.65	1.00E-04
399.7	9.85E-05
401.75	9.68E-05
403.8	9.47E-05
405.85	9.35E-05
407.9	9.24E-05
409.95	9.11E-05
412	8.97E-05
414.05	8.84E-05
416.1	8.69E-05
418.15	8.59E-05
420.2	8.46E-05
422.25	8.33E-05
424.3	8.27E-05
426.35	8.17E-05
428.4	8.04E-05
430.45	7.89E-05
432.5	7.77E-05
434.55	7.71E-05
436.6	7.61E-05
438.65	7.48E-05
440.7	7.36E-05
442.75	7.28E-05
444.8	7.16E-05
446.85	7.03E-05
448.9	6.89E-05
450.95	6.81E-05
453	6.74E-05
455.05	6.64E-05
457.1	6.57E-05
459.15	6.50E-05
461.2	6.42E-05
463.25	6.35E-05
465.3	6.27E-05
467.35	6.18E-05
469.4	6.10E-05
471.45	6.01E-05
473.5	5.91E-05
475.55	5.87E-05
477.6	5.81E-05
479.65	5.71E-05
481.7	5.64E-05
483.75	5.57E-05
485.8	5.53E-05
487.85	5.50E-05
489.9	5.46E-05
491.95	5.41E-05
494	5.36E-05
496.05	5.31E-05
498.1	5.25E-05
500.15	5.20E-05
502.2	5.14E-05
504.25	5.07E-05
506.3	4.98E-05
508.35	4.95E-05
510.4	4.89E-05
512.45	4.82E-05
514.5	4.77E-05
516.55	4.73E-05
518.6	4.67E-05
520.65	4.61E-05
522.7	4.57E-05
524.75	4.52E-05
526.8	4.45E-05
528.85	4.40E-05
530.9	4.35E-05
532.95	4.29E-05
535	4.25E-05
537.05	4.21E-05
539.1	4.17E-05
541.15	4.15E-05
543.2	4.12E-05
545.25	4.08E-05
547.3	4.06E-05
549.35	4.04E-05
551.4	4.00E-05
553.45	3.96E-05
555.5	3.92E-05
557.55	3.89E-05
559.6	3.86E-05
561.65	3.81E-05
563.7	3.79E-05
565.75	3.75E-05
567.8	3.72E-05
569.85	3.69E-05
571.9	3.66E-05
573.95	3.63E-05
576	3.60E-05
578.05	3.57E-05
580.1	3.54E-05
582.15	3.52E-05
584.2	3.49E-05
586.25	3.47E-05
588.3	3.45E-05
590.35	3.42E-05
592.4	3.40E-05
594.45	3.37E-05
596.5	3.35E-05
598.55	3.32E-05
600.6	3.29E-05
602.65	3.26E-05
604.7	3.24E-05
606.75	3.21E-05
608.8	3.19E-05
610.85	3.16E-05
612.9	3.14E-05
614.95	3.11E-05
617	3.08E-05
619.05	3.06E-05
621.1	3.03E-05
623.15	3.00E-05
625.2	2.96E-05
627.25	2.93E-05
629.3	2.89E-05
631.35	2.88E-05
633.4	2.85E-05
635.45	2.82E-05
637.5	2.79E-05
639.55	2.77E-05
641.6	2.74E-05
643.65	2.71E-05
645.7	2.70E-05
647.75	2.69E-05
649.8	2.67E-05
651.85	2.65E-05
653.9	2.63E-05
655.95	2.61E-05
658	2.59E-05
660.05	2.57E-05
662.1	2.55E-05
664.15	2.54E-05
666.2	2.52E-05
668.25	2.50E-05
670.3	2.47E-05
672.35	2.45E-05
674.4	2.44E-05
676.45	2.42E-05
678.5	2.40E-05
680.55	2.38E-05
682.6	2.36E-05
684.65	2.34E-05
686.7	2.33E-05
688.75	2.31E-05
690.8	2.30E-05
692.85	2.28E-05
694.9	2.27E-05
696.95	2.26E-05
699	2.24E-05
701.05	2.23E-05
703.1	2.22E-05
705.15	2.20E-05
707.2	2.19E-05
709.25	2.17E-05
711.3	2.16E-05
713.35	2.15E-05
715.4	2.14E-05
717.45	2.13E-05
719.5	2.11E-05
721.55	2.10E-05
723.6	2.09E-05
725.65	2.07E-05
727.7	2.06E-05
729.75	2.05E-05
731.8	2.04E-05
733.85	2.02E-05
735.9	2.02E-05
737.95	2.00E-05
740	1.99E-05
742.05	1.97E-05
744.1	1.97E-05
746.15	1.96E-05
748.2	1.95E-05
750.25	1.93E-05
752.3	1.91E-05
754.35	1.90E-05
756.4	1.89E-05
758.45	1.87E-05
760.5	1.86E-05
762.55	1.85E-05
764.6	1.83E-05
766.65	1.81E-05
768.7	1.80E-05
770.75	1.79E-05
772.8	1.78E-05
774.85	1.77E-05
776.9	1.76E-05
778.95	1.75E-05
781	1.73E-05
783.05	1.72E-05
785.1	1.71E-05
787.15	1.70E-05
789.2	1.69E-05
791.25	1.68E-05
793.3	1.66E-05
795.35	1.64E-05
797.4	1.63E-05
799.45	1.62E-05
801.5	1.61E-05
803.55	1.59E-05
805.6	1.58E-05
807.65	1.57E-05
809.7	1.56E-05
811.75	1.55E-05
813.8	1.53E-05
815.85	1.52E-05
817.9	1.51E-05
819.95	1.49E-05
822	1.48E-05
824.05	1.47E-05
826.1	1.46E-05
828.15	1.44E-05
830.2	1.43E-05
832.25	1.43E-05
834.3	1.42E-05
836.35	1.40E-05
838.4	1.39E-05
840.45	1.38E-05
842.5	1.36E-05
844.55	1.35E-05
846.6	1.34E-05
848.65	1.33E-05
850.7	1.32E-05
852.75	1.32E-05
854.8	1.31E-05
856.85	1.30E-05
858.9	1.28E-05
860.95	1.27E-05
863	1.26E-05
865.05	1.25E-05
867.1	1.24E-05
869.15	1.23E-05
871.2	1.22E-05
873.25	1.22E-05
875.3	1.21E-05
877.35	1.21E-05
879.4	1.20E-05
881.45	1.20E-05
883.5	1.19E-05
885.55	1.18E-05
887.6	1.18E-05
889.65	1.17E-05
891.7	1.16E-05
893.75	1.16E-05
895.8	1.15E-05
897.85	1.14E-05
899.9	1.14E-05
901.95	1.13E-05
904	1.12E-05
906.05	1.12E-05
908.1	1.11E-05
910.15	1.11E-05
912.2	1.10E-05
914.25	1.09E-05
916.3	1.09E-05
918.35	1.08E-05
920.4	1.08E-05
922.45	1.07E-05
924.5	1.07E-05
926.55	1.06E-05
928.6	1.05E-05
930.65	1.05E-05
932.7	1.04E-05
934.75	1.03E-05
936.8	1.02E-05
938.85	1.01E-05
940.9	1.00E-05
942.95	9.96E-06
945	9.89E-06
947.05	9.85E-06
949.1	9.80E-06
951.15	9.73E-06
953.2	9.66E-06
955.25	9.61E-06
957.3	9.54E-06
959.35	9.45E-06
961.4	9.40E-06
963.45	9.35E-06
965.5	9.30E-06
967.55	9.24E-06
969.6	9.17E-06
971.65	9.11E-06
973.7	9.05E-06
975.75	9.00E-06
977.8	8.97E-06
979.85	8.92E-06
981.9	8.88E-06
983.95	8.84E-06
986	8.80E-06
988.05	8.76E-06
990.1	8.71E-06
992.15	8.66E-06
994.2	8.62E-06
996.25	8.57E-06
998.3	8.53E-06
1000.35	8.49E-06
1002.4	8.44E-06
1004.45	8.38E-06
1006.5	8.32E-06
1008.55	8.27E-06
1010.6	8.22E-06
1012.65	8.18E-06
1014.7	8.13E-06
1016.75	8.06E-06
1018.8	8.00E-06
1020.85	7.97E-06
1022.9	7.93E-06
1024.95	7.89E-06
1027	7.86E-06
1029.05	7.82E-06
1031.1	7.76E-06
1033.15	7.70E-06
1035.2	7.68E-06
1037.25	7.64E-06
1039.3	7.58E-06
1041.35	7.52E-06
1043.4	7.50E-06
1045.45	7.47E-06
1047.5	7.42E-06
1049.55	7.37E-06
1051.6	7.36E-06
1053.65	7.34E-06
1055.7	7.30E-06
1057.75	7.24E-06
1059.8	7.21E-06
1061.85	7.18E-06
1063.9	7.15E-06
1065.95	7.11E-06
1068	7.08E-06
1070.05	7.05E-06
1072.1	7.02E-06
1074.15	6.99E-06
1076.2	6.94E-06
1078.25	6.88E-06
1080.3	6.83E-06
1082.35	6.80E-06
1084.4	6.77E-06
1086.45	6.74E-06
1088.5	6.71E-06
1090.55	6.67E-06
1092.6	6.63E-06
1094.65	6.59E-06
1096.7	6.55E-06
1098.75	6.50E-06
1100.8	6.45E-06
1102.85	6.40E-06
1104.9	6.38E-06
1106.95	6.34E-06
1109	6.31E-06
1111.05	6.28E-06
1113.1	6.24E-06
1115.15	6.20E-06
1117.2	6.15E-06
1119.25	6.12E-06
1121.3	6.08E-06
1123.35	6.06E-06
1125.4	6.03E-06
1127.45	5.99E-06
1129.5	5.96E-06
1131.55	5.92E-06
1133.6	5.89E-06
1135.65	5.86E-06
1137.7	5.83E-06
1139.75	5.79E-06
1141.8	5.75E-06
1143.85	5.70E-06
1145.9	5.68E-06
1147.95	5.65E-06
1150	5.61E-06
1152.05	5.56E-06
1154.1	5.53E-06
1156.15	5.48E-06
1158.2	5.44E-06
1160.25	5.42E-06
1162.3	5.39E-06
1164.35	5.36E-06
1166.4	5.32E-06
1168.45	5.30E-06
1170.5	5.26E-06
1172.55	5.22E-06
1174.6	5.20E-06
1176.65	5.18E-06
1178.7	5.15E-06
1180.75	5.12E-06
1182.8	5.09E-06
1184.85	5.05E-06
1186.9	5.04E-06
1188.95	5.02E-06
1191	4.99E-06
1193.05	4.97E-06
1195.1	4.94E-06
1197.15	4.91E-06
1199.2	4.87E-06
1201.25	4.85E-06
1203.3	4.82E-06
1205.35	4.79E-06
1207.4	4.77E-06
1209.45	4.74E-06
1211.5	4.71E-06
1213.55	4.67E-06
1215.6	4.63E-06
1217.65	4.61E-06
1219.7	4.58E-06
1221.75	4.57E-06
1223.8	4.55E-06
1225.85	4.52E-06
1227.9	4.49E-06
1229.95	4.46E-06
1232	4.45E-06
1234.05	4.44E-06
1236.1	4.42E-06
1238.15	4.40E-06
1240.2	4.38E-06
1242.25	4.36E-06
1244.3	4.34E-06
1246.35	4.31E-06
1248.4	4.29E-06
1250.45	4.27E-06
1252.5	4.26E-06
1254.55	4.24E-06
1256.6	4.22E-06
1258.65	4.19E-06
1260.7	4.17E-06
1262.75	4.14E-06
1264.8	4.12E-06
1266.85	4.09E-06
1268.9	4.07E-06
1270.95	4.04E-06
1273	4.01E-06
1275.05	3.99E-06
1277.1	3.97E-06
1279.15	3.96E-06
1281.2	3.94E-06
1283.25	3.91E-06
1285.3	3.89E-06
1287.35	3.87E-06
1289.4	3.86E-06
1291.45	3.83E-06
1293.5	3.81E-06
1295.55	3.79E-06
1297.6	3.78E-06
1299.65	3.75E-06
1301.7	3.72E-06
1303.75	3.71E-06
1305.8	3.69E-06
1307.85	3.66E-06
1309.9	3.62E-06
1311.95	3.60E-06
1314	3.58E-06
1316.05	3.56E-06
1318.1	3.53E-06
1320.15	3.51E-06
1322.2	3.49E-06
1324.25	3.47E-06
1326.3	3.44E-06
1328.35	3.42E-06
1330.4	3.40E-06
1332.45	3.38E-06
1334.5	3.36E-06
1336.55	3.33E-06
1338.6	3.29E-06
1340.65	3.25E-06
1342.7	3.22E-06
1344.75	3.20E-06
1346.8	3.18E-06
1348.85	3.16E-06
1350.9	3.14E-06
1352.95	3.12E-06
1355	3.11E-06
1357.05	3.09E-06
1359.1	3.07E-06
1361.15	3.05E-06
1363.2	3.04E-06
1365.25	3.03E-06
1367.3	3.02E-06
1369.35	3.01E-06
1371.4	2.99E-06
1373.45	2.97E-06
1375.5	2.95E-06
1377.55	2.94E-06
1379.6	2.92E-06
1381.65	2.91E-06
1383.7	2.89E-06
1385.75	2.88E-06
1387.8	2.86E-06
1389.85	2.84E-06
1391.9	2.82E-06
1393.95	2.80E-06
1396	2.79E-06
1398.05	2.77E-06
1400.1	2.76E-06
1402.15	2.75E-06
1404.2	2.75E-06
1406.25	2.73E-06
1408.3	2.72E-06
1410.35	2.71E-06
1412.4	2.69E-06
1414.45	2.67E-06
1416.5	2.66E-06
1418.55	2.65E-06
1420.6	2.64E-06
1422.65	2.63E-06
1424.7	2.62E-06
1426.75	2.61E-06
1428.8	2.60E-06
1430.85	2.58E-06
1432.9	2.57E-06
1434.95	2.57E-06
1437	2.55E-06
1439.05	2.54E-06
1441.1	2.53E-06
1443.15	2.52E-06
1445.2	2.51E-06
1447.25	2.49E-06
1449.3	2.48E-06
1451.35	2.46E-06
1453.4	2.45E-06
1455.45	2.44E-06
1457.5	2.42E-06
1459.55	2.41E-06
1461.6	2.39E-06
1463.65	2.38E-06
1465.7	2.36E-06
1467.75	2.35E-06
1469.8	2.34E-06
1471.85	2.33E-06
1473.9	2.32E-06
1475.95	2.31E-06
1478	2.29E-06
1480.05	2.28E-06
1482.1	2.27E-06
1484.15	2.26E-06
1486.2	2.25E-06
1488.25	2.24E-06
1490.3	2.23E-06
1492.35	2.22E-06
1494.4	2.21E-06
1496.45	2.20E-06
1498.5	2.19E-06
1500.55	2.18E-06
1502.6	2.17E-06
1504.65	2.15E-06
1506.7	2.15E-06
1508.75	2.14E-06
1510.8	2.13E-06
1512.85	2.12E-06
1514.9	2.11E-06
1516.95	2.10E-06
1519	2.09E-06
1521.05	2.08E-06
1523.1	2.07E-06
1525.15	2.06E-06
1527.2	2.05E-06
1529.25	2.04E-06
1531.3	2.03E-06
1533.35	2.02E-06
1535.4	2.02E-06
1537.45	2.01E-06
1539.5	2.00E-06
1541.55	1.99E-06
1543.6	1.98E-06
1545.65	1.97E-06
1547.7	1.95E-06
1549.75	1.94E-06
1551.8	1.93E-06
1553.85	1.92E-06
1555.9	1.91E-06
1557.95	1.90E-06
1560	1.89E-06
1562.05	1.88E-06
1564.1	1.87E-06
1566.15	1.86E-06
1568.2	1.85E-06
1570.25	1.84E-06
1572.3	1.84E-06
1574.35	1.83E-06
1576.4	1.82E-06
1578.45	1.82E-06
1580.5	1.81E-06
1582.55	1.80E-06
1584.6	1.79E-06
1586.65	1.78E-06
1588.7	1.77E-06
1590.75	1.76E-06
1592.8	1.75E-06
1594.85	1.74E-06
1596.9	1.73E-06
1598.95	1.71E-06
1601	1.70E-06
1603.05	1.69E-06
1605.1	1.68E-06
1607.15	1.68E-06
1609.2	1.67E-06
1611.25	1.66E-06
1613.3	1.65E-06
1615.35	1.65E-06
1617.4	1.64E-06
1619.45	1.63E-06
1621.5	1.62E-06
1623.55	1.62E-06
1625.6	1.61E-06
1627.65	1.60E-06
1629.7	1.59E-06
1631.75	1.59E-06
1633.8	1.58E-06
1635.85	1.58E-06
1637.9	1.57E-06
1639.95	1.57E-06
1642	1.56E-06
1644.05	1.55E-06
1646.1	1.54E-06
1648.15	1.53E-06
1650.2	1.53E-06
1652.25	1.52E-06
1654.3	1.52E-06
1656.35	1.51E-06
1658.4	1.51E-06
1660.45	1.50E-06
1662.5	1.49E-06
1664.55	1.48E-06
1666.6	1.48E-06
1668.65	1.47E-06
1670.7	1.46E-06
1672.75	1.46E-06
1674.8	1.45E-06
1676.85	1.45E-06
1678.9	1.44E-06
1680.95	1.44E-06
1683	1.43E-06
1685.05	1.43E-06
1687.1	1.42E-06
1689.15	1.42E-06
1691.2	1.41E-06
1693.25	1.40E-06
1695.3	1.39E-06
1697.35	1.38E-06
1699.4	1.38E-06
1701.45	1.37E-06
1703.5	1.36E-06
1705.55	1.35E-06
1707.6	1.35E-06
1709.65	1.34E-06
1711.7	1.34E-06
1713.75	1.33E-06
1715.8	1.32E-06
1717.85	1.32E-06
1719.9	1.31E-06
1721.95	1.30E-06
1724	1.30E-06
1726.05	1.29E-06
1728.1	1.27E-06
1730.15	1.27E-06
1732.2	1.26E-06
1734.25	1.25E-06
1736.3	1.24E-06
1738.35	1.24E-06
1740.4	1.23E-06
1742.45	1.23E-06
1744.5	1.22E-06
1746.55	1.22E-06
1748.6	1.21E-06
1750.65	1.21E-06
1752.7	1.20E-06
1754.75	1.19E-06
1756.8	1.19E-06
1758.85	1.18E-06
1760.9	1.17E-06
1762.95	1.17E-06
1765	1.16E-06
1767.05	1.16E-06
1769.1	1.15E-06
1771.15	1.15E-06
1773.2	1.14E-06
1775.25	1.14E-06
1777.3	1.13E-06
1779.35	1.13E-06
1781.4	1.12E-06
1783.45	1.12E-06
1785.5	1.11E-06
1787.55	1.10E-06
1789.6	1.10E-06
1791.65	1.09E-06
1793.7	1.09E-06
1795.75	1.08E-06
1797.8	1.08E-06
1799.85	1.08E-06
1801.9	1.07E-06
1803.95	1.07E-06
1806	1.07E-06
1808.05	1.06E-06
1810.1	1.06E-06
1812.15	1.05E-06
1814.2	1.05E-06
1816.25	1.05E-06
1818.3	1.04E-06
1820.35	1.04E-06
1822.4	1.04E-06
1824.45	1.03E-06
1826.5	1.03E-06
1828.55	1.02E-06
1830.6	1.02E-06
1832.65	1.01E-06
1834.7	1.01E-06
1836.75	1.01E-06
1838.8	1.00E-06
1840.85	1.00E-06
1842.9	9.98E-07
1844.95	9.94E-07
1847	9.91E-07
1849.05	9.88E-07
1851.1	9.85E-07
1853.15	9.80E-07
1855.2	9.77E-07
1857.25	9.72E-07
1859.3	9.69E-07
1861.35	9.65E-07
1863.4	9.61E-07
1865.45	9.57E-07
1867.5	9.51E-07
1869.55	9.46E-07
1871.6	9.42E-07
1873.65	9.38E-07
1875.7	9.34E-07
1877.75	9.30E-07
1879.8	9.26E-07
1881.85	9.22E-07
1883.9	9.17E-07
1885.95	9.11E-07
1888	9.06E-07
1890.05	9.00E-07
1892.1	8.94E-07
1894.15	8.88E-07
1896.2	8.83E-07
1898.25	8.79E-07
1900.3	8.75E-07
1902.35	8.70E-07
1904.4	8.65E-07
1906.45	8.60E-07
1908.5	8.56E-07
1910.55	8.52E-07
1912.6	8.46E-07
1914.65	8.42E-07
1916.7	8.38E-07
1918.75	8.34E-07
1920.8	8.30E-07
1922.85	8.26E-07
1924.9	8.23E-07
1926.95	8.20E-07
1929	8.17E-07
1931.05	8.14E-07
1933.1	8.11E-07
1935.15	8.08E-07
1937.2	8.03E-07
1939.25	7.99E-07
1941.3	7.95E-07
1943.35	7.91E-07
1945.4	7.89E-07
1947.45	7.86E-07
1949.5	7.83E-07
1951.55	7.79E-07
1953.6	7.74E-07
1955.65	7.69E-07
1957.7	7.66E-07
1959.75	7.63E-07
1961.8	7.60E-07
1963.85	7.58E-07
1965.9	7.56E-07
1967.95	7.53E-07
1970	7.49E-07
1972.05	7.46E-07
1974.1	7.43E-07
1976.15	7.39E-07
1978.2	7.37E-07
1980.25	7.34E-07
1982.3	7.32E-07
1984.35	7.30E-07
1986.4	7.28E-07
1988.45	7.25E-07
1990.5	7.22E-07
1992.55	7.19E-07
1994.6	7.16E-07
1996.65	7.13E-07
1998.7	7.10E-07
2000.75	7.07E-07
2002.8	7.04E-07
2004.85	7.01E-07
2006.9	6.97E-07
2008.95	6.94E-07
2011	6.92E-07
2013.05	6.89E-07
2015.1	6.87E-07
2017.15	6.84E-07
2019.2	6.82E-07
2021.25	6.80E-07
2023.3	6.77E-07
2025.35	6.73E-07
2027.4	6.69E-07
2029.45	6.65E-07
2031.5	6.63E-07
2033.55	6.59E-07
2035.6	6.57E-07
2037.65	6.54E-07
2039.7	6.52E-07
2041.75	6.50E-07
2043.8	6.49E-07
2045.85	6.47E-07
2047.9	6.44E-07
2049.95	6.42E-07


==> Data/Example2_history_time_NN_4.dat <==
1.8	0.949730694
3.6	0.902678311
5.4	0.879197299
7.2	0.843830109
9	0.795517623
10.8	0.780719459
12.6	0.766544819
14.4	0.743305862
16.2	0.734778166
18	0.721173823
19.8	0.697621822
21.6	0.675172806
23.4	0.66225332
25.2	0.643957257
27	0.62877059
28.8	0.619608164
30.6	0.607214272
32.4	0.588416696
34.2	0.568916738
36	0.550511718
37.8	0.536935866
39.6	0.519553602
41.4	0.50478822
43.2	0.497264475
45	0.48720482
46.8	0.473974288
48.6	0.457263798
50.4	0.447125942
52.2	0.435625315
54	0.415104508
55.8	0.38768968
57.6	0.36834085
59.4	0.348619401
61.2	0.336168468
63	0.318149596
64.8	0.290216058
66.6	0.268820107
68.4	0.256711066
70.2	0.239360571
72	0.222871378
73.8	0.211487696
75.6	0.201693654
77.4	0.195955232
79.2	0.188487455
81	0.175096378
82.8	0.155216619
84.6	0.130163312
86.4	0.119756497
88.2	0.113735773
90	0.107540503
91.8	0.099841803
93.6	0.09185598
95.4	0.087239832
97.2	0.080524877
99	0.069693044
100.8	0.058241934
102.6	0.05231281
104.4	0.046266027
106.2	0.043847445
108	0.04042666
109.8	0.037265353
111.6	0.034896724
113.4	0.031507734
115.2	0.029845646
117	0.02813058
118.8	0.026203314
120.6	0.025084415
122.4	0.024227466
124.2	0.023014551
126	0.022603314
127.8	0.022013806
129.6	0.021411274
131.4	0.020662706
133.2	0.019904969
135	0.019345915
136.8	0.01882674
138.6	0.018214213
140.4	0.017768558
142.2	0.017187299
144	0.016869497
145.8	0.016496003
147.6	0.016129937
149.4	0.01594732
151.2	0.015745377
153	0.015450624
154.8	0.015202016
156.6	0.015022968
158.4	0.014698856
160.2	0.014193433
162	0.013898374
163.8	0.013643065
165.6	0.013382134
167.4	0.013087239
169.2	0.012699087
171	0.012250537
172.8	0.012022724
174.6	0.011844129
176.4	0.011698327
178.2	0.011557745
180	0.011333143
181.8	0.011242141
183.6	0.011094872
185.4	0.010896258
187.2	0.010796604
189	0.010671511
190.8	0.010494934
192.6	0.010397487
194.4	0.010305238
196.2	0.010153876
198	0.009972524
199.8	0.009793937
201.6	0.009712706
203.4	0.009594134
205.2	0.009471018
207	0.009344319
208.8	0.009268185
210.6	0.009160462
212.4	0.009107161
214.2	0.009028709
216	0.008925969
217.8	0.00881641
219.6	0.008725322
221.4	0.008683929
223.2	0.008627612
225	0.008574149
226.8	0.008504357
228.6	0.008427794
230.4	0.00835649
232.2	0.008317569
234	0.008280922
235.8	0.008228139
237.6	0.008152437
239.4	0.008104108
241.2	0.008052751
243	0.007988834
244.8	0.007911433
246.6	0.00787251
248.4	0.007830391
250.2	0.007780557
252	0.007760594
253.8	0.00773167
255.6	0.007718104
257.4	0.007694989
259.2	0.007654854
261	0.007618863
262.8	0.007605395
264.6	0.007583741
266.4	0.007550503
268.2	0.007495294
270	0.007461431
271.8	0.007428487
273.6	0.007405838
275.4	0.007375824
277.2	0.007332649
279	0.007293842
280.8	0.007253721
282.6	0.007206915
284.4	0.007182177
286.2	0.007158296
288	0.007116122
289.8	0.007077811
291.6	0.00702861
293.4	0.006992181
295.2	0.006967452
297	0.006941513
298.8	0.006916445
300.6	0.006885785
302.4	0.006848451
304.2	0.006825041
306	0.006805054
307.8	0.006781383
309.6	0.006751811
311.4	0.006700623
313.2	0.006672466
315	0.006641072
316.8	0.006598348
318.6	0.006573153
320.4	0.00654467
322.2	0.00652828
324	0.00650291
325.8	0.006485767
327.6	0.006465934
329.4	0.006444366
331.2	0.006419267
333	0.006394174
334.8	0.006361295
336.6	0.006331045
338.4	0.006303681
340.2	0.00627236
342	0.006262338
343.8	0.006246384
345.6	0.006223298
347.4	0.006188679
349.2	0.006147639
351	0.006093513
352.8	0.006076397
354.6	0.006052431
356.4	0.006023882
358.2	0.005998428
360	0.00597452
361.8	0.00593818
363.6	0.005894417
365.4	0.005873753
367.2	0.00584569
369	0.005814322
370.8	0.005764459
372.6	0.00573433
374.4	0.005702796
376.2	0.005686627
378	0.005670301
379.8	0.005649374
381.6	0.00562409
383.4	0.005597527
385.2	0.005562435
387	0.005523293
388.8	0.005505139
390.6	0.005498705
392.4	0.005487642
394.2	0.005474013
396	0.005456993
397.8	0.00543303
399.6	0.005422692
401.4	0.005406168
403.2	0.005382498
405	0.005371647
406.8	0.005353977
408.6	0.005332057
410.4	0.005300557
412.2	0.005285254
414	0.005263943
415.8	0.005245371
417.6	0.005212356
419.4	0.005191587
421.2	0.00517652
423	0.005164533
424.8	0.005145044
426.6	0.005129021
428.4	0.005111604
430.2	0.005096896
432	0.005075295
433.8	0.005045266
435.6	0.005027734
437.4	0.005013793
439.2	0.00499775
441	0.004988205
442.8	0.004973118
444.6	0.004950617
446.4	0.004913416
448.2	0.004889829
450	0.004860037
451.8	0.004843615
453.6	0.004818046
455.4	0.004781526
457.2	0.004760993
459	0.004732535
460.8	0.004702646
462.6	0.004677976
464.4	0.004666532
466.2	0.004653467
468	0.00463319
469.8	0.004605113
471.6	0.004577195
473.4	0.00454482
475.2	0.00450803
477	0.004460432
478.8	0.004442444
480.6	0.004415726
482.4	0.004378585
484.2	0.004331679
486	0.00430086
487.8	0.004276461
489.6	0.004247576
491.4	0.004216578
493.2	0.004179453
495	0.004153371
496.8	0.004132655
498.6	0.004104825
500.4	0.004090169
502.2	0.004067654
504	0.004033416
505.8	0.003999569
507.6	0.00394431
509.4	0.003872985
511.2	0.003835402
513	0.003814079
514.8	0.003785212
516.6	0.003772758
518.4	0.003750773
520.2	0.003714972
522	0.003663322
523.8	0.003633393
525.6	0.003606896
527.4	0.003592148
529.2	0.003575363
531	0.003558443
532.8	0.003542575
534.6	0.003522362
536.4	0.003509038
538.2	0.00349044
540	0.003461591
541.8	0.003434123
543.6	0.003404158
545.4	0.003374093
547.2	0.00336461
549	0.003350506
550.8	0.00332934
552.6	0.003304727
554.4	0.003278627
556.2	0.003262575
558	0.00323855
559.8	0.003213221
561.6	0.003190727
563.4	0.003162523
565.2	0.003136988
567	0.003107566
568.8	0.003082023
570.6	0.003064325
572.4	0.003047158
574.2	0.00302822
576	0.003001596
577.8	0.002968953
579.6	0.002948581
581.4	0.002936161
583.2	0.002916589
585	0.002893767
586.8	0.002874112
588.6	0.002853744
590.4	0.002832609
592.2	0.002808993
594	0.002800662
595.8	0.002786659
597.6	0.002767779
599.4	0.002739963
601.2	0.002707654
603	0.00267171
604.8	0.002650546
606.6	0.002627255
608.4	0.002615296
610.2	0.002599265
612	0.002577361
613.8	0.002561047
615.6	0.002538336
617.4	0.002510738
619.2	0.002480835
621	0.002463704
622.8	0.002445024
624.6	0.002430588
626.4	0.002413279
628.2	0.002387986
630	0.00235067
631.8	0.002310364
633.6	0.002288652
635.4	0.002260951
637.2	0.002241863
639	0.002220952
640.8	0.002197261
642.6	0.002177906
644.4	0.002155702
646.2	0.002131187
648	0.002122273
649.8	0.002109813
651.6	0.002089266
653.4	0.002068071
655.2	0.002050504
657	0.002031035
658.8	0.002006832
660.6	0.001988577
662.4	0.001966407
664.2	0.001940489
666	0.001924626
667.8	0.001900781
669.6	0.001865936
671.4	0.00183012
673.2	0.001801397
675	0.001786424
676.8	0.001766004
678.6	0.001743058
680.4	0.001730214
682.2	0.001711319
684	0.001694679
685.8	0.001678357
687.6	0.001661226
689.4	0.001637879
691.2	0.001617355
693	0.001595971
694.8	0.001569274
696.6	0.001548207
698.4	0.001523174
700.2	0.001513464
702	0.001498724
703.8	0.001488764
705.6	0.001472078
707.4	0.001455487
709.2	0.001438855
711	0.001419481
712.8	0.001399035
714.6	0.001384634
716.4	0.00136825
718.2	0.001357003
720	0.001339908
721.8	0.001321932
723.6	0.001309902
725.4	0.001296517
727.2	0.001279017
729	0.001259327
730.8	0.001244759
732.6	0.00122957
734.4	0.001212097
736.2	0.001203321
738	0.001191598
739.8	0.001177498
741.6	0.001160492
743.4	0.00113832
745.2	0.001125085
747	0.001110523
748.8	0.001095158
750.6	0.001081036
752.4	0.001063533
754.2	0.001042121
756	0.001034769
757.8	0.001022972
759.6	0.00101083
761.4	0.00099492
763.2	0.000974692
765	0.00096541
766.8	0.000951712
768.6	0.000941905
770.4	0.000928726
772.2	0.000909842
774	0.000899313
775.8	0.000890799
777.6	0.000881496
779.4	0.000870513
781.2	0.000856465
783	0.000835841
784.8	0.000815197
786.6	0.000804978
788.4	0.000790482
790.2	0.000774994
792	0.000765472
793.8	0.000752034
795.6	0.00074451
797.4	0.000733074
799.2	0.000717367
801	0.000708435
802.8	0.000697464
804.6	0.000683241
806.4	0.000678416
808.2	0.000670113
810	0.000661005
811.8	0.000646687
813.6	0.000629054
815.4	0.000618476
817.2	0.000611339
819	0.000603482
820.8	0.000593052
822.6	0.000581264
824.4	0.000575529
826.2	0.000566895
828	0.000557839
829.8	0.00054994
831.6	0.000538768
833.4	0.000525818
835.2	0.000519252
837	0.000510045
838.8	0.000507118
840.6	0.00050259
842.4	0.00049696
844.2	0.000490043
846	0.00048326
847.8	0.000475105
849.6	0.000470154
851.4	0.000463499
853.2	0.000455689
855	0.00045227
856.8	0.000446853
858.6	0.000439519
860.4	0.000431298
862.2	0.000422896
864	0.000415399
865.8	0.000409972
867.6	0.000403708
869.4	0.000395647
871.2	0.000387523
873	0.000380233
874.8	0.000374862
876.6	0.000369806
878.4	0.000362042
880.2	0.000355075
882	0.000346685
883.8	0.000339112
885.6	0.000332005
887.4	0.000328399
889.2	0.000322392
891	0.000313487
892.8	0.000309888
894.6	0.000305378
896.4	0.000300158
898.2	0.000293133
900	0.000289346
901.8	0.0002848
903.6	0.000279367
905.4	0.000274961
907.2	0.000269044
909	0.000261929
910.8	0.000256889
912.6	0.000253144
914.4	0.00025121
916.2	0.000248897
918	0.000245837
919.8	0.000240951
921.6	0.000236468
923.4	0.000235594
925.2	0.00023408
927	0.000231267
928.8	0.000226847
930.6	0.000220644
932.4	0.000214637
934.2	0.000210914
936	0.000207713
937.8	0.000205216
939.6	0.000202678
941.4	0.000199023
943.2	0.000195484
945	0.000192701
946.8	0.000189643
948.6	0.000187549
950.4	0.000185063
952.2	0.000183041
954	0.000180639
955.8	0.000177317
957.6	0.000173724
959.4	0.000170444
961.2	0.000169239
963	0.000167474
964.8	0.000165111
966.6	0.000162268
968.4	0.000159859
970.2	0.000158546
972	0.000157032
973.8	0.000155695
975.6	0.000154262
977.4	0.000152224
979.2	0.000149702
981	0.00014735
982.8	0.000145922
984.6	0.000144147
986.4	0.000142048
988.2	0.000139554
990	0.000138398
991.8	0.000137009
993.6	0.000135093
995.4	0.000133444
997.2	0.000131537
999	0.000129468
1000.8	0.000127524
1002.6	0.00012561
1004.4	0.000124026
1006.2	0.000122363
1008	0.000120217
1009.8	0.000117687
1011.6	0.000115248
1013.4	0.000113963
1015.2	0.000112343
1017	0.00011125
1018.8	0.000109888
1020.6	0.000108625
1022.4	0.000107478
1024.2	0.000106318
1026	0.000104804
1027.8	0.000102945
1029.6	0.000102333
1031.4	0.000101431
1033.2	0.000100377
1035	9.91783E-05
1036.8	9.77717E-05
1038.6	9.6462E-05
1040.4	9.5099E-05
1042.2	9.42965E-05
1044	9.3381E-05
1045.8	9.23845E-05
1047.6	9.13976E-05
1049.4	9.06027E-05
1051.2	8.9673E-05
1053	8.84974E-05
1054.8	8.72943E-05
1056.6	8.5611E-05
1058.4	8.39981E-05
1060.2	8.29363E-05
1062	8.18015E-05
1063.8	8.15043E-05
1065.6	8.10147E-05
1067.4	8.02132E-05
1069.2	7.91398E-05
1071	7.80839E-05
1072.8	7.66185E-05
1074.6	7.58478E-05
1076.4	7.48627E-05
1078.2	7.43456E-05
1080	7.34581E-05
1081.8	7.23936E-05
1083.6	7.12068E-05
1085.4	6.99771E-05
1087.2	6.86085E-05
1089	6.77391E-05
1090.8	6.66246E-05
1092.6	6.54043E-05
1094.4	6.48822E-05
1096.2	6.42427E-05
1098	6.32985E-05
1099.8	6.24191E-05
1101.6	6.14692E-05
1103.4	6.05679E-05
1105.2	5.95714E-05
1107	5.86204E-05
1108.8	5.77549E-05
1110.6	5.66085E-05
1112.4	5.5965E-05
1114.2	5.51935E-05
1116	5.41888E-05
1117.8	5.37253E-05
1119.6	5.30366E-05
1121.4	5.23117E-05
1123.2	5.15059E-05
1125	5.05343E-05
1126.8	4.96054E-05
1128.6	4.90701E-05
1130.4	4.84597E-05
1132.2	4.76721E-05
1134	4.70259E-05
1135.8	4.6413E-05
1137.6	4.57984E-05
1139.4	4.52279E-05
1141.2	4.46595E-05
1143	4.39724E-05
1144.8	4.33796E-05
1146.6	4.26443E-05
1148.4	4.18848E-05
1150.2	4.13652E-05
1152	4.07987E-05
1153.8	4.03567E-05
1155.6	3.97776E-05
1157.4	3.90986E-05
1159.2	3.8484E-05
1161	3.79323E-05
1162.8	3.74268E-05
1164.6	3.69227E-05
1166.4	3.65511E-05
1168.2	3.61284E-05
1170	3.55668E-05
1171.8	3.52952E-05
1173.6	3.48969E-05
1175.4	3.44411E-05
1177.2	3.39876E-05
1179	3.34423E-05
1180.8	3.29396E-05
1182.6	3.25701E-05
1184.4	3.24253E-05
1186.2	3.21813E-05
1188	3.19051E-05
1189.8	3.1467E-05
1191.6	3.0898E-05
1193.4	3.05189E-05
1195.2	3.01257E-05
1197	2.98835E-05
1198.8	2.96278E-05
1200.6	2.93004E-05
1202.4	2.89615E-05
1204.2	2.86702E-05
1206	2.83511E-05
1207.8	2.79241E-05
1209.6	2.75429E-05
1211.4	2.71993E-05
1213.2	2.6918E-05
1215	2.66928E-05
1216.8	2.63487E-05
1218.6	2.604E-05
1220.4	2.575E-05
1222.2	2.54711E-05
1224	2.52345E-05
1225.8	2.49205E-05
1227.6	2.46869E-05
1229.4	2.44881E-05
1231.2	2.42091E-05
1233	2.39541E-05
1234.8	2.36801E-05
1236.6	2.34404E-05
1238.4	2.31259E-05
1240.2	2.28497E-05
1242	2.26853E-05
1243.8	2.25563E-05
1245.6	2.23564E-05
1247.4	2.21505E-05
1249.2	2.1897E-05
1251	2.16063E-05
1252.8	2.14238E-05
1254.6	2.12481E-05
1256.4	2.09988E-05
1258.2	2.07184E-05
1260	2.04583E-05
1261.8	2.0274E-05
1263.6	2.00744E-05
1265.4	1.98923E-05
1267.2	1.97054E-05
1269	1.95006E-05
1270.8	1.93239E-05
1272.6	1.91282E-05
1274.4	1.90333E-05
1276.2	1.88843E-05
1278	1.87075E-05
1279.8	1.84747E-05
1281.6	1.81998E-05
1283.4	1.79678E-05
1285.2	1.7745E-05
1287	1.75473E-05
1288.8	1.73257E-05
1290.6	1.70536E-05
1292.4	1.68004E-05
1294.2	1.65107E-05
1296	1.62322E-05
1297.8	1.60227E-05
1299.6	1.58631E-05
1301.4	1.57157E-05
1303.2	1.55074E-05
1305	1.53E-05
1306.8	1.5092E-05
1308.6	1.49267E-05
1310.4	1.48121E-05
1312.2	1.46583E-05
1314	1.44909E-05
1315.8	1.43646E-05
1317.6	1.42225E-05
1319.4	1.40718E-05
1321.2	1.39099E-05
1323	1.37428E-05
1324.8	1.35958E-05
1326.6	1.34535E-05
1328.4	1.33349E-05
1330.2	1.32091E-05
1332	1.30436E-05
1333.8	1.29152E-05
1335.6	1.27578E-05
1337.4	1.25638E-05
1339.2	1.23772E-05
1341	1.2323E-05
1342.8	1.22292E-05
1344.6	1.20977E-05
1346.4	1.18991E-05
1348.2	1.16954E-05
1350	1.16362E-05
1351.8	1.15513E-05
1353.6	1.14083E-05
1355.4	1.12194E-05
1357.2	1.10601E-05
1359	1.09597E-05
1360.8	1.08288E-05
1362.6	1.07143E-05
1364.4	1.05685E-05
1366.2	1.04441E-05
1368	1.02905E-05
1369.8	1.0162E-05
1371.6	1.006E-05
1373.4	9.9536E-06
1375.2	9.82506E-06
1377	9.67843E-06
1378.8	9.60166E-06
1380.6	9.50718E-06
1382.4	9.40061E-06
1384.2	9.31937E-06
1386	9.24582E-06
1387.8	9.14362E-06
1389.6	9.05396E-06
1391.4	8.96384E-06
1393.2	8.87239E-06
1395	8.81577E-06
1396.8	8.72209E-06
1398.6	8.65298E-06
1400.4	8.56877E-06
1402.2	8.47627E-06
1404	8.40236E-06
1405.8	8.32066E-06
1407.6	8.24089E-06
1409.4	8.15795E-06
1411.2	8.07553E-06
1413	7.98268E-06
1414.8	7.85918E-06
1416.6	7.76348E-06
1418.4	7.65728E-06
1420.2	7.61791E-06
1422	7.55124E-06
1423.8	7.46234E-06
1425.6	7.39137E-06
1427.4	7.33467E-06
1429.2	7.30226E-06
1431	7.26312E-06
1432.8	7.2149E-06
1434.6	7.15612E-06
1436.4	7.08775E-06
1438.2	7.03621E-06
1440	6.97318E-06
1441.8	6.88783E-06
1443.6	6.7982E-06
1445.4	6.70004E-06
1447.2	6.62909E-06
1449	6.57879E-06
1450.8	6.52135E-06
1452.6	6.4731E-06
1454.4	6.41949E-06
1456.2	6.38589E-06
1458	6.33798E-06
1459.8	6.27635E-06
1461.6	6.21451E-06
1463.4	6.1615E-06
1465.2	6.10537E-06
1467	6.06139E-06
1468.8	6.0308E-06
1470.6	5.98377E-06
1472.4	5.93116E-06
1474.2	5.87897E-06
1476	5.84303E-06
1477.8	5.80257E-06
1479.6	5.74766E-06
1481.4	5.72973E-06
1483.2	5.7017E-06
1485	5.65614E-06
1486.8	5.61865E-06
1488.6	5.5788E-06
1490.4	5.56834E-06
1492.2	5.5519E-06
1494	5.52293E-06
1495.8	5.48051E-06
1497.6	5.4379E-06
1499.4	5.39748E-06
1501.2	5.35811E-06
1503	5.31104E-06
1504.8	5.24767E-06
1506.6	5.20498E-06
1508.4	5.16389E-06
1510.2	5.12043E-06
1512	5.07297E-06
1513.8	5.03099E-06
1515.6	4.98929E-06
1517.4	4.95131E-06
1519.2	4.92687E-06
1521	4.89299E-06
1522.8	4.84299E-06
1524.6	4.80469E-06
1526.4	4.7597E-06
1528.2	4.71392E-06
1530	4.67626E-06
1531.8	4.64278E-06
1533.6	4.59385E-06
1535.4	4.53674E-06
1537.2	4.51253E-06
1539	4.47523E-06
1540.8	4.44547E-06
1542.6	4.41305E-06
1544.4	4.38701E-06
1546.2	4.35024E-06
1548	4.31647E-06
1549.8	4.308E-06
1551.6	4.29023E-06
1553.4	4.25877E-06
1555.2	4.21388E-06
1557	4.17705E-06
1558.8	4.14107E-06
1560.6	4.12911E-06
1562.4	4.10722E-06
1564.2	4.07386E-06
1566	4.04547E-06
1567.8	4.01733E-06
1569.6	3.9832E-06
1571.4	3.96603E-06
1573.2	3.94244E-06
1575	3.9117E-06
1576.8	3.87435E-06
1578.6	3.86809E-06
1580.4	3.85525E-06
1582.2	3.83798E-06
1584	3.81338E-06
1585.8	3.77952E-06
1587.6	3.7686E-06
1589.4	3.74778E-06
1591.2	3.72128E-06
1593	3.68657E-06
1594.8	3.65973E-06
1596.6	3.63918E-06
1598.4	3.60793E-06
1600.2	3.5775E-06
1602	3.54403E-06
1603.8	3.51513E-06
1605.6	3.5025E-06
1607.4	3.48361E-06
1609.2	3.45693E-06
1611	3.42931E-06
1612.8	3.40409E-06
1614.6	3.38531E-06
1616.4	3.3683E-06
1618.2	3.34631E-06
1620	3.31981E-06
1621.8	3.29214E-06
1623.6	3.27865E-06
1625.4	3.25763E-06
1627.2	3.23039E-06
1629	3.21872E-06
1630.8	3.20735E-06
1632.6	3.19183E-06
1634.4	3.17173E-06
1636.2	3.14964E-06
1638	3.14296E-06
1639.8	3.12788E-06
1641.6	3.10737E-06
1643.4	3.07921E-06
1645.2	3.06282E-06
1647	3.04134E-06
1648.8	3.0205E-06
1650.6	3.00406E-06
1652.4	2.98716E-06
1654.2	2.96552E-06
1656	2.94924E-06
1657.8	2.92833E-06
1659.6	2.92084E-06
1661.4	2.91077E-06
1663.2	2.89665E-06
1665	2.88192E-06
1666.8	2.86571E-06
1668.6	2.84897E-06
1670.4	2.83184E-06
1672.2	2.81291E-06
1674	2.79732E-06
1675.8	2.78017E-06
1677.6	2.76496E-06
1679.4	2.74567E-06
1681.2	2.73259E-06
1683	2.71145E-06
1684.8	2.69082E-06
1686.6	2.67023E-06
1688.4	2.65186E-06
1690.2	2.64051E-06
1692	2.62829E-06
1693.8	2.61098E-06
1695.6	2.58818E-06
1697.4	2.56995E-06
1699.2	2.55115E-06
1701	2.52837E-06
1702.8	2.51018E-06
1704.6	2.48811E-06
1706.4	2.46874E-06
1708.2	2.45392E-06
1710	2.43979E-06
1711.8	2.42929E-06
1713.6	2.41448E-06
1715.4	2.40834E-06
1717.2	2.39922E-06
1719	2.3853E-06
1720.8	2.3664E-06
1722.6	2.35301E-06
1724.4	2.34023E-06
1726.2	2.32682E-06
1728	2.31326E-06
1729.8	2.29906E-06
1731.6	2.28375E-06
1733.4	2.26591E-06
1735.2	2.25025E-06
1737	2.24091E-06
1738.8	2.22691E-06
1740.6	2.21781E-06
1742.4	2.20267E-06
1744.2	2.1909E-06
1746	2.17636E-06
1747.8	2.16387E-06
1749.6	2.14931E-06
1751.4	2.13571E-06
1753.2	2.12853E-06
1755	2.11865E-06
1756.8	2.10632E-06
1758.6	2.09138E-06
1760.4	2.07976E-06
1762.2	2.07018E-06
1764	2.05932E-06
1765.8	2.04291E-06
1767.6	2.02904E-06
1769.4	2.01655E-06
1771.2	2.00891E-06
1773	1.99646E-06
1774.8	1.98494E-06
1776.6	1.97206E-06
1778.4	1.95878E-06
1780.2	1.94513E-06
1782	1.93026E-06
1783.8	1.91484E-06
1785.6	1.90332E-06
1787.4	1.88633E-06
1789.2	1.8718E-06
1791	1.85705E-06
1792.8	1.84856E-06
1794.6	1.83624E-06
1796.4	1.82308E-06
1798.2	1.81397E-06


==> Data/deflection_exact.dat <==
0	        8.69E-01
0.010101	8.69E-01
0.020202	8.67E-01
0.030303	8.66E-01
0.040404	8.64E-01
0.0505051	8.61E-01
0.0606061	8.58E-01
0.0707071	8.55E-01
0.0808081	8.51E-01
0.0909091	8.47E-01
0.10101	        8.42E-01
0.111111	8.38E-01
0.121212	8.33E-01
0.131313	8.28E-01
0.141414	8.22E-01
0.151515	8.16E-01
0.161616	8.10E-01
0.171717	8.04E-01
0.181818	7.98E-01
0.191919	7.91E-01
0.20202 	7.84E-01
0.212121	7.77E-01
0.222222	7.70E-01
0.232323	7.63E-01
0.242424	7.55E-01
0.252525	7.47E-01
0.262626	7.39E-01
0.272727	7.31E-01
0.282828	7.23E-01
0.292929	7.15E-01
0.30303	        7.06E-01
0.313131	6.98E-01
0.323232	6.89E-01
0.333333	6.80E-01
0.343434	6.71E-01
0.353535	6.62E-01
0.363636	6.53E-01
0.373737	6.44E-01
0.383838	6.34E-01
0.393939	6.25E-01
0.40404	        6.15E-01
0.414141	6.06E-01
0.424242	5.96E-01
0.434343	5.86E-01
0.444444	5.76E-01
0.454545	5.66E-01
0.464646	5.56E-01
0.474747	5.46E-01
0.484848	5.36E-01
0.494949	5.26E-01
0.505051	5.16E-01
0.515152	5.06E-01
0.525253	4.95E-01
0.535354	4.85E-01
0.545455	4.74E-01
0.555556	4.64E-01
0.565657	4.53E-01
0.575758	4.43E-01
0.585859	4.32E-01
0.59596	        4.22E-01
0.606061	4.11E-01
0.616162	4.00E-01
0.626263	3.90E-01
0.636364	3.79E-01
0.646465	3.68E-01
0.656566	3.57E-01
0.666667	3.47E-01
0.676768	3.36E-01
0.686869	3.25E-01
0.69697	        3.14E-01
0.707071	3.04E-01
0.717172	2.93E-01
0.727273	2.82E-01
0.737374	2.71E-01
0.747475	2.61E-01
0.757576	2.50E-01
0.767677	2.39E-01
0.777778	2.29E-01
0.787879	2.18E-01
0.79798	        2.07E-01
0.808081	1.97E-01
0.818182	1.86E-01
0.828283	1.75E-01
0.838384	1.65E-01
0.848485	1.54E-01
0.858586	1.44E-01
0.868687	1.33E-01
0.878788	1.23E-01
0.888889	1.12E-01
0.89899	        1.02E-01
0.909091	9.14E-02
0.919192	8.10E-02
0.929293	7.07E-02
0.939394	6.05E-02
0.949495	5.03E-02
0.959596	4.01E-02
0.969697	3.00E-02
0.979798	2.00E-02
0.989899	9.96E-03
1	        0.00E+00


==> Data/deflection_simulate.dat <==
0	        8.74E-01
0.010101	8.73E-01
0.020202	8.70E-01
0.030303	8.66E-01
0.040404	8.62E-01
0.0505051	8.57E-01
0.0606061	8.52E-01
0.0707071	8.46E-01
0.0808081	8.39E-01
0.0909091	8.32E-01
0.10101 	8.24E-01
0.111111	8.16E-01
0.121212	8.07E-01
0.131313	7.98E-01
0.141414	7.88E-01
0.151515	7.78E-01
0.161616	7.68E-01
0.171717	7.58E-01
0.181818	7.47E-01
0.191919	7.36E-01
0.20202 	7.25E-01
0.212121	7.13E-01
0.222222	7.02E-01
0.232323	6.90E-01
0.242424	6.78E-01
0.252525	6.66E-01
0.262626	6.54E-01
0.272727	6.41E-01
0.282828	6.29E-01
0.292929	6.16E-01
0.30303 	6.03E-01
0.313131	5.91E-01
0.323232	5.78E-01
0.333333	5.65E-01
0.343434	5.52E-01
0.353535	5.39E-01
0.363636	5.26E-01
0.373737	5.13E-01
0.383838	5.00E-01
0.393939	4.87E-01
0.40404 	4.75E-01
0.414141	4.62E-01
0.424242	4.49E-01
0.434343	4.36E-01
0.444444	4.23E-01
0.454545	4.11E-01
0.464646	3.98E-01
0.474747	3.86E-01
0.484848	3.73E-01
0.494949	3.61E-01
0.505051	3.49E-01
0.515152	3.37E-01
0.525253	3.25E-01
0.535354	3.13E-01
0.545455	3.01E-01
0.555556	2.90E-01
0.565657	2.78E-01
0.575758	2.67E-01
0.585859	2.56E-01
0.59596 	2.45E-01
0.606061	2.34E-01
0.616162	2.24E-01
0.626263	2.13E-01
0.636364	2.03E-01
0.646465	1.93E-01
0.656566	1.83E-01
0.666667	1.74E-01
0.676768	1.64E-01
0.686869	1.55E-01
0.69697 	1.46E-01
0.707071	1.37E-01
0.717172	1.29E-01
0.727273	1.20E-01
0.737374	1.12E-01
0.747475	1.05E-01
0.757576	9.71E-02
0.767677	8.98E-02
0.777778	8.28E-02
0.787879	7.60E-02
0.79798	        6.96E-02
0.808081	6.34E-02
0.818182	5.74E-02
0.828283	5.18E-02
0.838384	4.64E-02
0.848485	4.14E-02
0.858586	3.66E-02
0.868687	3.22E-02
0.878788	2.80E-02
0.888889	2.41E-02
0.89899	        2.06E-02
0.909091	1.74E-02
0.919192	1.45E-02
0.929293	1.19E-02
0.939394	9.67E-03
0.949495	7.76E-03
0.959596	6.19E-03
0.969697	4.95E-03
0.979798	4.07E-03
0.989899	3.53E-03
1	        3.33E-03


==> Data/history.loss.dat <==
1		1
2		0.775412
3		0.56327
4		0.370995
5		0.382278
6		0.249627
7		0.272454
8		0.315943
9		0.260436
10		0.236996
11		0.233042
12		0.228798
13		0.219366
14		0.230664
15		0.226618
16		0.209686
17		0.205944
18		0.2067
19		0.205363
20		0.206998
21		0.196626
22		0.188845
23		0.187338
24		0.18121
25		0.178435
26		0.172561
27		0.166422
28		0.168036
29		0.255866
30		0.413234
31		0.250589
32		0.265539
33		0.195463
34		0.169625
35		0.197595
36		0.151929
37		0.141771
38		0.141632
39		0.119958
40		0.119797
41		0.124812
42		0.192755
43		0.270762
44		0.153162
45		0.13543
46		0.117486
47		0.117013
48		0.120093
49		0.0903545
50		0.112211
51		0.156081
52		0.105998
53		0.0898818
54		0.0732744
55		0.0825487
56		0.0793748
57		0.0575827
58		0.0548247
59		0.0570293
60		0.0568263
61		0.0551694
62		0.0491978
63		0.045642
64		0.0472279
65		0.0434031
66		0.0424306
67		0.0399642
68		0.0390215
69		0.0379856
70		0.0376619
71		0.0354035
72		0.0353069
73		0.0520689
74		0.0400348
75		0.065596
76		0.0375118
77		0.0424087
78		0.0460109
79		0.0285233
80		0.0460954
81		0.0314099
82		0.0321418
83		0.0319311
84		0.0340486
85		0.0313361
86		0.0317057
87		0.0269056
88		0.0280739
89		0.0263914
90		0.0256228
91		0.0253848
92		0.0250771
93		0.0262839
94		0.0262341
95		0.0234479
96		0.0306531
97		0.0280518
98		0.0227208
99		0.026567
100		0.0234535
101		0.0234529
102		0.0230486
103		0.0224404
104		0.0226265
105		0.0225253
106		0.0228866
107		0.0213317
108		0.0213126
109		0.0211605
110		0.0205487
111		0.0205503
112		0.0224129
113		0.0199062
114		0.0250389
115		0.0217394
116		0.0199253
117		0.022807
118		0.0224573
119		0.0194611
120		0.0217785
121		0.0217401
122		0.0199243
123		0.0208671
124		0.0189803
125		0.0304041
126		0.023135
127		0.0198869
128		0.039257
129		0.0210507
130		0.0190452
131		0.024423
132		0.0251499
133		0.0174391
134		0.0189985
135		0.0195772
136		0.0158052
137		0.0164151
138		0.0161047
139		0.0151825
140		0.0178454
141		0.0157792
142		0.0217592
143		0.0159789
144		0.0172075
145		0.0162362
146		0.0163966
147		0.0146731
148		0.0153648
149		0.0138934
150		0.0146928
151		0.0148333
152		0.0164847
153		0.0225431
154		0.0222853
155		0.0208963
156		0.0226255
157		0.0188226
158		0.0136189
159		0.0138075
160		0.0140669
161		0.0125541
162		0.0124597
163		0.0119643
164		0.0125897
165		0.0121783
166		0.0111916
167		0.0121918
168		0.011617
169		0.0115982
170		0.0121806
171		0.0105061
172		0.0106879
173		0.0120505
174		0.0149659
175		0.0134416
176		0.0116389
177		0.0138858
178		0.106076
179		1.25604
180		0.285542
181		0.659485
182		0.329585
183		0.172149
184		0.188186
185		0.162748
186		0.132726
187		0.135463
188		0.132099
189		0.121899
190		0.107118
191		0.0979955
192		0.0900759
193		0.184626
194		0.158555
195		0.0753029
196		0.0688521
197		0.0715161
198		0.0442022
199		0.038786
200		0.0373162
201		0.0335894
202		0.0360191
203		0.0332778
204		0.0446711
205		0.0327781
206		0.0314394
207		0.0310534
208		0.0330599
209		0.049816
210		0.0298745
211		0.0337756
212		0.0313719
213		0.0233241
214		0.0260905
215		0.0242165
216		0.0261911
217		0.0282456
218		0.045006
219		0.0287094
220		0.0293686
221		0.035759
222		0.0333733
223		0.0271164
224		0.0246691
225		0.0232586
226		0.0217671
227		0.0222814
228		0.0217126
229		0.021671
230		0.0208115
231		0.0198667
232		0.0192982
233		0.0192834
234		0.0192235
235		0.0184894
236		0.0188997
237		0.0185271
238		0.0183619
239		0.0180535
240		0.0173615
241		0.0174825
242		0.0170248
243		0.0174683
244		0.0173052
245		0.0323162
246		0.0374724
247		0.0187898
248		0.0302799
249		0.0336757
250		0.0815437
251		0.0208808
252		0.0563157
253		0.0240978
254		0.0234715
255		0.0229373
256		0.0186146
257		0.0229599
258		0.0280736
259		0.0545266
260		0.0202982
261		0.0248027
262		0.0305514
263		0.0333633
264		0.0268144
265		0.0217764
266		0.0166379
267		0.0154173
268		0.0154623
269		0.015005
270		0.0279396
271		0.031878
272		0.0182828
273		0.0261728
274		0.0163871
275		0.0175329
276		0.0151866
277		0.0184229
278		0.0159778
279		0.0146648
280		0.0136594
281		0.0172507
282		0.0218318
283		0.0268749
284		0.0232815
285		0.0231058
286		0.0183169
287		0.0152318
288		0.0277522
289		0.0241856
290		0.0803079
291		0.0461539
292		0.050644
293		0.0321762
294		0.0269779
295		0.0297541
296		0.070707
297		0.0240517
298		0.0408647
299		0.0231241
300		0.0280872
301		0.0140502
302		0.0217828
303		0.0166885
304		0.0148289
305		0.0242448
306		0.0192148
307		0.0207273
308		0.0188413
309		0.0164453
310		0.0179548
311		0.0130145
312		0.0159558
313		0.012259
314		0.0130441
315		0.0127835
316		0.0126287
317		0.012098
318		0.0113946
319		0.011726
320		0.0118292
321		0.0132915
322		0.0118097
323		0.0109565
324		0.0112062
325		0.0108074
326		0.0105795
327		0.010358
328		0.0105577
329		0.0103775
330		0.0104127
331		0.0102823
332		0.0105144
333		0.00996573
334		0.0102506
335		0.0103365
336		0.00985345
337		0.00935836
338		0.00931408
339		0.00979261
340		0.00907809
341		0.009181
342		0.00898614
343		0.0097985
344		0.0109399
345		0.00987171
346		0.0106429
347		0.00917472
348		0.00921302
349		0.00781893
350		0.0100959
351		0.00771671
352		0.00788916
353		0.00735661
354		0.00760049
355		0.00813957
356		0.00754211
357		0.00731847
358		0.00706814
359		0.00871603
360		0.00745425
361		0.00728063
362		0.00646619
363		0.00639048
364		0.0066222
365		0.00817261
366		0.0516818
367		0.0291285
368		0.0224352
369		0.0176896
370		0.0148631
371		0.0101853
372		0.0117769
373		0.00715184
374		0.00797115
375		0.00528485
376		0.0068908
377		0.00664043
378		0.00568502
379		0.00539083
380		0.00507917
381		0.00529702
382		0.00462447
383		0.00520674
384		0.00544745
385		0.00493937
386		0.0175796
387		0.0119879
388		0.0197379
389		0.00600782
390		0.0119846
391		0.00870854
392		0.0430786
393		0.0338409
394		0.0416746
395		0.0117806
396		0.0243536
397		0.00739742
398		0.0163745
399		0.00427245
400		0.00920434
401		0.00385331
402		0.0086952
403		0.00358531
404		0.00410555
405		0.00385681
406		0.00398037
407		0.00353828
408		0.00352751
409		0.00331951
410		0.003843
411		0.00326407
412		0.00336079
413		0.00301957
414		0.00311112
415		0.00302428
416		0.00286114
417		0.00281743
418		0.00279448
419		0.00258748
420		0.00249262
421		0.00243149
422		0.00243639
423		0.00234751
424		0.00227801
425		0.0115817
426		0.00746176
427		0.0129087
428		0.00435918
429		0.00856734
430		0.0025651
431		0.00474924
432		0.003152
433		0.00271912
434		0.00302849
435		0.00187463
436		0.00190978
437		0.00242944
438		0.00147035
439		0.00166665
440		0.00139142
441		0.00188378
442		0.00136452
443		0.00157811
444		0.00136261
445		0.00152875
446		0.00122876
447		0.0013398
448		0.00165148
449		0.00133022
450		0.00137396
451		0.0011592
452		0.00110582
453		0.00123287
454		0.00113861
455		0.00124659
456		0.00152331
457		0.00922681
458		0.00365614
459		0.00843687
460		0.00351483
461		0.00272153
462		0.00328547
463		0.0018339
464		0.00227908
465		0.00217065
466		0.00143093
467		0.00109009
468		0.000931371
469		0.00105892
470		0.00102323
471		0.000808687
472		0.00101395
473		0.000797808
474		0.000817664
475		0.000870365
476		0.000825623
477		0.000849976
478		0.000812557
479		0.00090778
480		0.000921036
481		0.000733203
482		0.000847839
483		0.000792713
484		0.000807942
485		0.000808792
486		0.000792885
487		0.000799462
488		0.000759807
489		0.000807636
490		0.000857455
491		0.000695459
492		0.00103167
493		0.000809077
494		0.00081981
495		0.000788912
496		0.000768438
497		0.000766246
498		0.000919721
499		0.000764807
500		0.000737134
501		0.000999936
502		0.00102207
503		0.000708508
504		0.000969731
505		0.000735221
506		0.00080364
507		0.000856596
508		0.000963864
509		0.00123965
510		0.00102557
511		0.000866428
512		0.00157134
513		0.00106879
514		0.00106259
515		0.00131558
516		0.000653755
517		0.0038906
518		0.0018836
519		0.00233848
520		0.00201984
521		0.000793333
522		0.00187168
523		0.00115587
524		0.0015958
525		0.000856941
526		0.00101548
527		0.00217997
528		0.00135202
529		0.00152874
530		0.00318365
531		0.00142047
532		0.00108369
533		0.00155732
534		0.00110692
535		0.000891134
536		0.000986618
537		0.000762512
538		0.000825489
539		0.000751883
540		0.000876539
541		0.000729159
542		0.000735562
543		0.000751954
544		0.00133858
545		0.00113845
546		0.000772025
547		0.00101405
548		0.0010315
549		0.000820119
550		0.000747615
551		0.000760367
552		0.00193224
553		0.0014576
554		0.000827781
555		0.000842612
556		0.00118247
557		0.000761454
558		0.00071235
559		0.00085641
560		0.000774704
561		0.000764387
562		0.000741107
563		0.000717467
564		0.000739124
565		0.000779846
566		0.00437977
567		0.00172545
568		0.00738272
569		0.00605045
570		0.00395132
571		0.00265171
572		0.00255134
573		0.00419653
574		0.00123827
575		0.00102247
576		0.00161515
577		0.000788828
578		0.00107466
579		0.00104854
580		0.0008663
581		0.00184888
582		0.0010767
583		0.00093958
584		0.000800915
585		0.0010044
586		0.000653026
587		0.000763466
588		0.000750023
589		0.000837507
590		0.000667106
591		0.000883736
592		0.000733081
593		0.00071873
594		0.000757193
595		0.000729157
596		0.000691472
597		0.000842459
598		0.000823739
599		0.000643897
600		0.000976713
601		0.000853705
602		0.000813894
603		0.000871816
604		0.000832323
605		0.000624733
606		0.000909816
607		0.000670071
608		0.000726018
609		0.000704006
610		0.00082581
611		0.000776018
612		0.00082961
613		0.000804537
614		0.0011099
615		0.000878506
616		0.000988892
617		0.000801472
618		0.000907844
619		0.000765632
620		0.000727311
621		0.000768687
622		0.000881801
623		0.000912871
624		0.000844933
625		0.000853085
626		0.000729607
627		0.00104341
628		0.000827462
629		0.000883535
630		0.000901437
631		0.00074157
632		0.000784721
633		0.000763918
634		0.000744926
635		0.00726751
636		0.00156715
637		0.00598422
638		0.00356009
639		0.00279202
640		0.0017241
641		0.00342097
642		0.00318268
643		0.00186782
644		0.00178132
645		0.0105986
646		0.00317968
647		0.0315262
648		0.0202205
649		0.0159079
650		0.0148974
651		0.00483425
652		0.00721752
653		0.00544465
654		0.00393229
655		0.00239784
656		0.00201971
657		0.00208895
658		0.00123612
659		0.00101887
660		0.00102339
661		0.00120781
662		0.000749266
663		0.00101382
664		0.000851929
665		0.00079146
666		0.000785804
667		0.000877747
668		0.000860667
669		0.000676815
670		0.000745729
671		0.000784405
672		0.000682065
673		0.00070381
674		0.000883911
675		0.00069528
676		0.000694953
677		0.00080102
678		0.000732423
679		0.000905494
680		0.000834301
681		0.00097795
682		0.00877505
683		0.00464144
684		0.0070966
685		0.00448542
686		0.00209601
687		0.00484984
688		0.00224866
689		0.00255764
690		0.00311861
691		0.00280181
692		0.002103
693		0.0249019
694		0.00621663
695		0.00920641
696		0.0090557
697		0.0021158
698		0.0026979
699		0.00195611
700		0.000834683
701		0.00114121
702		0.000936405
703		0.000774695
704		0.000769778
705		0.000667825
706		0.000683213
707		0.000746415
708		0.000707606
709		0.000662048
710		0.000750968
711		0.00105046
712		0.000748871
713		0.00112295
714		0.000565728
715		0.000825356
716		0.000703378
717		0.000612599
718		0.000653691
719		0.000767458
720		0.000638729
721		0.000790764
722		0.000765754
723		0.000644637
724		0.000758664
725		0.000727396
726		0.000700491
727		0.000663653
728		0.0006014
729		0.000647116
730		0.000616159
731		0.000606632
732		0.000609773
733		0.000619096
734		0.000613269
735		0.000639158
736		0.000621114
737		0.00067388
738		0.000602678
739		0.00090476
740		0.000802411
741		0.000696824
742		0.000800833
743		0.000595507
744		0.000602065
745		0.000724162
746		0.000630143
747		0.000677555
748		0.000691281
749		0.00060014
750		0.000653697
751		0.000639135
752		0.000752369
753		0.000975126
754		0.000630084
755		0.000893114
756		0.00111271
757		0.0351467
758		0.0137006
759		0.0291229
760		0.0291505
761		0.007079
762		0.00568811
763		0.00636697
764		0.00884687
765		0.0166508
766		0.109296
767		0.0320743
768		0.00334145
769		0.0106454
770		0.0137282
771		0.00419881
772		0.00345937
773		0.0033081
774		0.003031
775		0.00157114
776		0.00137171
777		0.00230744
778		0.00571199
779		0.00447894
780		0.00152193
781		0.00244747
782		0.00878382
783		0.0261244
784		0.0143018
785		0.00203583
786		0.00426161
787		0.00538659
788		0.00236894
789		0.00213792
790		0.0023257
791		0.00151097
792		0.00112745
793		0.00107376
794		0.00138964
795		0.000818145
796		0.000889242
797		0.000983274
798		0.000818043
799		0.000787067
800		0.000732334
801		0.000687995
802		0.000618591
803		0.000770468
804		0.000640931
805		0.000678695
806		0.000598141
807		0.000858179
808		0.000613443
809		0.000840658
810		0.00376944
811		0.00168837
812		0.00627683
813		0.00233206
814		0.00265813
815		0.00312069
816		0.000771759
817		0.0011857
818		0.000759379
819		0.00143856
820		0.00123994
821		0.000742696
822		0.000989303
823		0.000513313
824		0.000679345
825		0.000617255
826		0.00553191
827		0.0016854
828		0.0040552
829		0.00101045
830		0.000930911
831		0.00112565
832		0.00073028
833		0.000770592
834		0.000941451
835		0.000619702
836		0.000659265
837		0.00052383
838		0.000763679
839		0.000548543
840		0.000520106
841		0.000673029
842		0.00063935
843		0.000592017
844		0.000876807
845		0.000556581
846		0.000617573
847		0.000659593
848		0.000606503
849		0.000594018
850		0.000594265
851		0.000551633
852		0.000580786
853		0.000683885
854		0.00391791
855		0.0025107
856		0.00432731
857		0.0012266
858		0.00132398
859		0.00161085
860		0.000507489
861		0.000698164
862		0.000784649
863		0.000956735
864		0.000901804
865		0.000552541
866		0.000856484
867		0.000521026
868		0.000577796
869		0.000668488
870		0.0005796
871		0.000518683
872		0.000517928
873		0.000507431
874		0.000497075
875		0.000478438
876		0.000509788
877		0.000512511
878		0.000627341
879		0.000535497
880		0.000698797
881		0.000561809
882		0.000731081
883		0.000538742
884		0.000634481
885		0.000597705
886		0.000577844
887		0.000538992
888		0.000544233
889		0.000491871
890		0.000702436
891		0.00713906
892		0.00279661
893		0.00601633
894		0.00255831
895		0.00122667
896		0.00137769
897		0.000574345
898		0.000701231
899		0.00070653
900		0.000462786
901		0.00174278
902		0.000790359
903		0.00156734
904		0.00103999
905		0.000689166
906		0.00119856
907		0.000520707
908		0.000567154
909		0.000583994
910		0.000613732
911		0.000434877
912		0.000560655
913		0.000547148
914		0.000498488
915		0.000568806
916		0.000532325
917		0.000618042
918		0.000483476
919		0.000512418
920		0.000495544
921		0.000532634
922		0.000464029
923		0.000476961
924		0.00048801
925		0.000555638
926		0.00302207
927		0.0020333
928		0.00814686
929		0.0170349
930		0.0038874
931		0.0106846
932		0.0409809
933		0.382593
934		0.257329
935		0.0585072
936		0.0712887
937		0.0774982
938		0.0526043
939		0.0182351
940		0.00998347
941		0.0177587
942		0.0179223
943		0.0119718
944		0.00776274
945		0.00579526
946		0.00801727
947		0.00733319
948		0.00522439
949		0.00473904
950		0.00486398
951		0.00435066
952		0.00434068
953		0.00397978
954		0.0038383
955		0.00328291
956		0.00315868
957		0.0029978
958		0.00272702
959		0.00282384
960		0.00253706
961		0.00239946
962		0.00218529
963		0.00233736
964		0.00220809
965		0.00212938
966		0.00187434
967		0.00179442
968		0.00153443
969		0.00137906
970		0.00143991
971		0.00139819
972		0.00118938
973		0.00120059
974		0.00109537
975		0.00113376
976		0.000997156
977		0.000964789
978		0.000865253
979		0.000841919
980		0.000948397
981		0.000728587
982		0.000772922
983		0.00074057
984		0.000842042
985		0.000679954
986		0.0012224
987		0.000735486
988		0.000787705
989		0.000628827
990		0.000598137
991		0.000558204
992		0.000552984
993		0.000536039
994		0.000533335
995		0.00051036
996		0.000546654
997		0.000522526
998		0.000529563
999		0.000550057
1000		0.000464807
1001		0.000492504
1002		0.000446368
1003		0.000470074
1004		0.000445222
1005		0.00051714
1006		0.00044402
1007		0.00045215
1008		0.000471012
1009		0.000533877
1010		0.000522
1011		0.000495734
1012		0.00119376
1013		0.00128989
1014		0.000787798
1015		0.000803181
1016		0.000530652
1017		0.000470024
1018		0.00057869
1019		0.000405207
1020		0.00135345
1021		0.000903886
1022		0.000852014
1023		0.000614616
1024		0.000619849
1025		0.000466735
1026		0.000533159
1027		0.000465619
1028		0.00041909
1029		0.000427781
1030		0.00041418
1031		0.000415953
1032		0.000437154
1033		0.000415274
1034		0.000512063
1035		0.00039897
1036		0.000455493
1037		0.000460956
1038		0.000463372
1039		0.000438768
1040		0.000395566
1041		0.000468141
1042		0.000426503
1043		0.000491759
1044		0.000473628
1045		0.000431943
1046		0.000468293
1047		0.000474095
1048		0.000693464
1049		0.00256851
1050		0.000702083
1051		0.00108936
1052		0.000547975
1053		0.000466834
1054		0.000542432
1055		0.000510811
1056		0.000413029
1057		0.000416455
1058		0.000576835
1059		0.000448826
1060		0.000479326
1061		0.000478687
1062		0.00042272
1063		0.000460951
1064		0.000429002
1065		0.000418094
1066		0.000457024
1067		0.000519734
1068		0.00042264
1069		0.000429595
1070		0.000402489
1071		0.000454186
1072		0.000421745
1073		0.000410176
1074		0.000405544
1075		0.000489618
1076		0.000412748
1077		0.00045749
1078		0.000456604
1079		0.000436025
1080		0.000464321
1081		0.000429908
1082		0.000443704
1083		0.000415502
1084		0.000397287
1085		0.000397064
1086		0.000418017
1087		0.000403442
1088		0.000424705
1089		0.00243993
1090		0.00115707
1091		0.00203117
1092		0.000904059
1093		0.00109543
1094		0.00145645
1095		0.0432585
1096		0.450596
1097		0.623134
1098		0.339487
1099		0.136189
1100		0.14343
1101		0.120929
1102		0.0785586
1103		0.0427714
1104		0.0385363
1105		0.0331828
1106		0.0230854
1107		0.015291
1108		0.0147076
1109		0.0138645
1110		0.012255
1111		0.0104633
1112		0.00901861
1113		0.00822051
1114		0.00855846
1115		0.00786834
1116		0.00728018
1117		0.00723509
1118		0.00656382
1119		0.00591897
1120		0.0060227
1121		0.00571887
1122		0.00639233
1123		0.00597885
1124		0.00507868
1125		0.00530336
1126		0.00519863
1127		0.00453008
1128		0.00391679
1129		0.00487931
1130		0.00585396
1131		0.00471637
1132		0.00385351
1133		0.00385737
1134		0.00390353
1135		0.00328604
1136		0.00291471
1137		0.00265817
1138		0.00269281
1139		0.00250316
1140		0.00232972
1141		0.00210607
1142		0.0019915
1143		0.00187334
1144		0.00182206
1145		0.00173612
1146		0.001626
1147		0.00155797
1148		0.00157449
1149		0.0015334
1150		0.0020536
1151		0.00247234
1152		0.00270419
1153		0.00412377
1154		0.00348328
1155		0.00179086
1156		0.00136201
1157		0.00133773
1158		0.00105205
1159		0.000929119
1160		0.000929224
1161		0.000845104
1162		0.000794491
1163		0.000754304
1164		0.000676538
1165		0.000645526
1166		0.000615679
1167		0.000595518
1168		0.000578649
1169		0.00061208
1170		0.000597001
1171		0.00056397
1172		0.000523033
1173		0.000497309
1174		0.000490795
1175		0.000479762
1176		0.000495011
1177		0.000461642
1178		0.000464283
1179		0.000452267
1180		0.000445862
1181		0.000425834
1182		0.000426719
1183		0.000424522
1184		0.000477428
1185		0.000430156
1186		0.000415575
1187		0.000420765
1188		0.000420043
1189		0.000406413
1190		0.000403833
1191		0.000394133
1192		0.000397031
1193		0.000570181
1194		0.000911466
1195		0.000605058
1196		0.000554634
1197		0.000498239
1198		0.000423202
1199		0.000394225
1200		0.000371344
1201		0.000330053
1202		0.000363947
1203		0.000373098
1204		0.000355378
1205		0.000341204
1206		0.000366941
1207		0.000357111
1208		0.000468955
1209		0.000864276
1210		0.000473086
1211		0.000432798
1212		0.000547384
1213		0.000401413
1214		0.000343057
1215		0.000339399
1216		0.000336351
1217		0.000320804
1218		0.000334848
1219		0.000338138
1220		0.000330339
1221		0.000323435
1222		0.000319847
1223		0.000324611
1224		0.000334858
1225		0.000318262
1226		0.000321138
1227		0.000327767
1228		0.000323917
1229		0.000333034
1230		0.000316663
1231		0.000334134
1232		0.00032698
1233		0.000319855
1234		0.000327685
1235		0.000321508
1236		0.00033256
1237		0.000318306
1238		0.000319333
1239		0.000325108
1240		0.000360266
1241		0.000376411
1242		0.000338483
1243		0.000327527
1244		0.000334367
1245		0.000326052
1246		0.00032318
1247		0.000313724
1248		0.000303464
1249		0.0003231
1250		0.000392431
1251		0.000812345
1252		0.000517081
1253		0.00130304
1254		0.00121983
1255		0.000438206
1256		0.000827492
1257		0.00299908
1258		0.00162938
1259		0.00130644
1260		0.00123445
1261		0.000576277
1262		0.000501988
1263		0.000412383
1264		0.000408727
1265		0.000444423
1266		0.000394761
1267		0.00030815
1268		0.000582942
1269		0.000972019
1270		0.000460566
1271		0.000594709
1272		0.000646059
1273		0.000345397
1274		0.000449273
1275		0.000374493
1276		0.000329564
1277		0.000382592
1278		0.000264754
1279		0.000908346
1280		0.00147077
1281		0.000398435
1282		0.000520607
1283		0.00071427
1284		0.000323166
1285		0.000426085
1286		0.00038141
1287		0.000303728
1288		0.000352722
1289		0.000365209
1290		0.000299741
1291		0.000307413
1292		0.000303123
1293		0.000304645
1294		0.000298764
1295		0.000285661
1296		0.000357391
1297		0.000351873
1298		0.000294262
1299		0.000302356
1300		0.000292338
1301		0.000299301
1302		0.000285721
1303		0.000276018
1304		0.000284129
1305		0.000337863
1306		0.000346785
1307		0.000353331
1308		0.000285721
1309		0.00029078
1310		0.000292849
1311		0.00028691
1312		0.000283718
1313		0.000282199
1314		0.000270737
1315		0.000289551
1316		0.0002927
1317		0.00027638
1318		0.000303144
1319		0.000300006
1320		0.000311175
1321		0.000418969
1322		0.000945792
1323		0.000527116
1324		0.000334183
1325		0.000428674
1326		0.000427368
1327		0.000334243
1328		0.000320931
1329		0.000288981
1330		0.000294301
1331		0.000297534
1332		0.0002851
1333		0.000279521
1334		0.000316667
1335		0.000304805
1336		0.000289963
1337		0.000295111
1338		0.000297238
1339		0.000275194
1340		0.000275215
1341		0.000285636
1342		0.000281877
1343		0.000301341
1344		0.000473918
1345		0.0010533
1346		0.000519616
1347		0.00048211
1348		0.000658911
1349		0.000379794
1350		0.000373107
1351		0.000369329
1352		0.0002492
1353		0.000345776
1354		0.000336428
1355		0.00026677
1356		0.000270301
1357		0.000281156
1358		0.000264698
1359		0.000290103
1360		0.000281746
1361		0.000270424
1362		0.000265885
1363		0.000266037
1364		0.00027383
1365		0.000271732
1366		0.000280786
1367		0.000269252
1368		0.000275151
1369		0.000265402
1370		0.000270583
1371		0.000293033
1372		0.000272937
1373		0.000259456
1374		0.000283917
1375		0.000282026
1376		0.000447467
1377		0.000565684
1378		0.000345273
1379		0.000552053
1380		0.000382405
1381		0.000275138
1382		0.00030979
1383		0.000282536
1384		0.000269734
1385		0.000277361
1386		0.000271207
1387		0.000262254
1388		0.000273736
1389		0.000261857
1390		0.000272532
1391		0.000254963
1392		0.000257319
1393		0.000255997
1394		0.000263726
1395		0.000270859
1396		0.000265648
1397		0.000263363
1398		0.000260676
1399		0.000269226
1400		0.000253824
1401		0.000255146
1402		0.000247193
1403		0.000257698
1404		0.000254069
1405		0.000257901
1406		0.00025895
1407		0.000260914
1408		0.000243661
1409		0.000251073
1410		0.000248379
1411		0.000248558
1412		0.00028576
1413		0.000298208
1414		0.00025643
1415		0.000295948
1416		0.000261096
1417		0.000249165
1418		0.000288693
1419		0.000256289
1420		0.000266059
1421		0.000250276
1422		0.000272708
1423		0.000260688
1424		0.000253107
1425		0.000276582
1426		0.000271961
1427		0.000259415
1428		0.000246936
1429		0.00024807
1430		0.000245376
1431		0.00025066
1432		0.000244942
1433		0.000252618
1434		0.000255291
1435		0.000243433
1436		0.000265131
1437		0.000253686
1438		0.000250783
1439		0.000248868
1440		0.00023682
1441		0.000246876
1442		0.000247775
1443		0.000245375
1444		0.000250046
1445		0.000245776
1446		0.000247924
1447		0.000256843
1448		0.000274517
1449		0.000287492
1450		0.000281116
1451		0.000249249
1452		0.000235553
1453		0.000279589
1454		0.000279295
1455		0.000257774
1456		0.00027224
1457		0.00026246
1458		0.000296281
1459		0.000268212
1460		0.000277184
1461		0.000252612
1462		0.000239254
1463		0.000248053
1464		0.000255046
1465		0.000233287
1466		0.00023256
1467		0.000250437
1468		0.000298429
1469		0.000291884
1470		0.00028101
1471		0.000246675
1472		0.000261551
1473		0.000265416
1474		0.000257303
1475		0.000254865
1476		0.000228701
1477		0.000259753
1478		0.000255729
1479		0.000264656
1480		0.000275193
1481		0.00024722
1482		0.000611341
1483		0.000942253
1484		0.00034123
1485		0.000558145
1486		0.000419525
1487		0.000273694
1488		0.00030438
1489		0.000236274
1490		0.000348692
1491		0.00025768
1492		0.00024255
1493		0.000245639
1494		0.000235899
1495		0.000243837
1496		0.000231571
1497		0.000228555
1498		0.000222822
1499		0.000265309
1500		0.000253617
1501		0.000230658
1502		0.000226779
1503		0.000221996
1504		0.000227676
1505		0.000223527
1506		0.000227624
1507		0.000217162
1508		0.000226046
1509		0.000235581
1510		0.000235188
1511		0.00023301
1512		0.000218379
1513		0.000231727
1514		0.00023909
1515		0.000234893
1516		0.000218223
1517		0.000236817
1518		0.000226384
1519		0.000221402
1520		0.000221105
1521		0.000225553
1522		0.000238059
1523		0.000220374
1524		0.000233837
1525		0.000224845
1526		0.000219372
1527		0.000238891
1528		0.000220074
1529		0.000243346
1530		0.000230262
1531		0.000236265
1532		0.000266822
1533		0.000237056
1534		0.000226731
1535		0.000218499
1536		0.0002308
1537		0.000255917
1538		0.000230486
1539		0.000230515
1540		0.000247852
1541		0.000219815
1542		0.000225432
1543		0.000222446
1544		0.000219504
1545		0.000217159
1546		0.000216231
1547		0.000213415
1548		0.000246455
1549		0.000265086
1550		0.000489873
1551		0.000614879
1552		0.000309368
1553		0.000809313
1554		0.000229647
1555		0.000403542
1556		0.00031618
1557		0.00047296
1558		0.000343403
1559		0.000262338
1560		0.00023027
1561		0.000261791
1562		0.000288828
1563		0.000212732
1564		0.000245108
1565		0.000252113
1566		0.000256216
1567		0.000210403
1568		0.000219793
1569		0.000219563
1570		0.000250685
1571		0.000209955
1572		0.000215115
1573		0.000208614
1574		0.000221228
1575		0.000228772
1576		0.000208715
1577		0.000220663
1578		0.000217196
1579		0.000215463
1580		0.000228753
1581		0.000202588
1582		0.000224766
1583		0.000220955
1584		0.000220355
1585		0.000207892
1586		0.00021845
1587		0.00023127
1588		0.000214532
1589		0.00020982
1590		0.000241746
1591		0.000261256
1592		0.00021293
1593		0.000229493
1594		0.000246656
1595		0.000242231
1596		0.000210443
1597		0.000219894
1598		0.000204561
1599		0.000208421
1600		0.00024821
1601		0.000214691
1602		0.000276551
1603		0.00022885
1604		0.000223984
1605		0.000214541
1606		0.000225951
1607		0.000224863
1608		0.000231992
1609		0.00021084
1610		0.000227644
1611		0.000219027
1612		0.000224466
1613		0.000204321
1614		0.0002074
1615		0.000213887
1616		0.000223833
1617		0.000211961
1618		0.0002331
1619		0.000192553
1620		0.000212152
1621		0.00020976
1622		0.000197837
1623		0.000200023
1624		0.00022611
1625		0.000213479
1626		0.000213194
1627		0.000225997
1628		0.000257523
1629		0.000301663
1630		0.000192528
1631		0.000206025
1632		0.000197405
1633		0.000236675
1634		0.000224082
1635		0.000214871
1636		0.000207971
1637		0.000203926
1638		0.000201061
1639		0.000191497
1640		0.000194266
1641		0.000197585
1642		0.00019255
1643		0.000190743
1644		0.000213038
1645		0.000240067
1646		0.000274915
1647		0.000234009
1648		0.000223254
1649		0.000223917
1650		0.000248736
1651		0.000208258
1652		0.000216265
1653		0.000188368
1654		0.000222565
1655		0.000192441
1656		0.000193675
1657		0.000200703
1658		0.000198513
1659		0.000192241
1660		0.000192221
1661		0.000201791
1662		0.000197766
1663		0.000186483
1664		0.000217523
1665		0.000189074
1666		0.000193018
1667		0.000198896
1668		0.000216186
1669		0.000222769
1670		0.00023924
1671		0.000200031
1672		0.00021064
1673		0.000206673
1674		0.000190788
1675		0.000193726
1676		0.00020152
1677		0.000200067
1678		0.000194129
1679		0.00022528
1680		0.000197524
1681		0.000192085
1682		0.000201373
1683		0.000194375
1684		0.000224988
1685		0.000228891
1686		0.000212679
1687		0.000216196
1688		0.00023477
1689		0.000192373
1690		0.000209598
1691		0.000590227
1692		0.000675535
1693		0.000520486
1694		0.000433995
1695		0.00026253
1696		0.000346702
1697		0.000182853
1698		0.000261924
1699		0.000228982
1700		0.000293122
1701		0.000216792
1702		0.000258454
1703		0.00021773
1704		0.000204957
1705		0.000191862
1706		0.000191869
1707		0.00019125
1708		0.000181317
1709		0.000178795
1710		0.000186871
1711		0.000187664
1712		0.000731206
1713		0.000407135
1714		0.000743597
1715		0.000270143
1716		0.000492645
1717		0.00018017
1718		0.000354586
1719		0.000239432
1720		0.000223
1721		0.000288078
1722		0.000471036
1723		0.000280414
1724		0.000398259
1725		0.000230148
1726		0.000217856
1727		0.000238246
1728		0.000199715
1729		0.000196056
1730		0.000185667
1731		0.00019144
1732		0.0005775
1733		0.000404157
1734		0.000486243
1735		0.000268869
1736		0.000267508
1737		0.000229226
1738		0.000235514
1739		0.000222975
1740		0.000212119
1741		0.000206813
1742		0.000233542
1743		0.00021294
1744		0.000177837
1745		0.000193664
1746		0.000217323
1747		0.000179005
1748		0.000219561
1749		0.000182944
1750		0.000196422
1751		0.000192861
1752		0.00017299
1753		0.000175084
1754		0.000179373
1755		0.000180729
1756		0.000178724
1757		0.000169093
1758		0.000174589
1759		0.000211644
1760		0.000181443
1761		0.000206237
1762		0.0001864
1763		0.000214557
1764		0.000201724
1765		0.000196982
1766		0.000193065
1767		0.000210134
1768		0.000169626
1769		0.000186905
1770		0.000207406
1771		0.000168272
1772		0.000191252
1773		0.000388421
1774		0.000386838
1775		0.000216232
1776		0.00021823
1777		0.000213955
1778		0.000172757
1779		0.000175019
1780		0.000186898
1781		0.000178008
1782		0.000211554
1783		0.000168106
1784		0.000173634
1785		0.000201927
1786		0.000184266
1787		0.000184557
1788		0.000175749
1789		0.00014427
1790		0.000224653
1791		0.000179063
1792		0.000186342
1793		0.000165553
1794		0.000184855
1795		0.000174311
1796		0.000169417
1797		0.000176453
1798		0.000168957
1799		0.000157858
1800		0.000159751
1801		0.00016069
1802		0.000171661
1803		0.00017282
1804		0.000181881
1805		0.000181753
1806		0.000839552
1807		0.000552828
1808		0.000794088
1809		0.000336899
1810		0.000569049
1811		0.000184437
1812		0.000393252
1813		0.000234726
1814		0.000270337
1815		0.000188357
1816		0.000505161
1817		0.000411303
1818		0.000446012
1819		0.000307436
1820		0.00032492
1821		0.00250902
1822		0.000573744
1823		0.000348802
1824		0.00051613
1825		0.000312298
1826		0.000257017
1827		0.000322732
1828		0.000246848
1829		0.000222515
1830		0.000269345
1831		0.000229612
1832		0.000166114
1833		0.000232945
1834		0.000193852
1835		0.000181693
1836		0.000239983
1837		0.000198453
1838		0.000345245
1839		0.000560989
1840		0.000190089
1841		0.000229264
1842		0.000221453
1843		0.00018504
1844		0.000174083
1845		0.000169981
1846		0.000163668
1847		0.000165564
1848		0.000161826
1849		0.000161018
1850		0.000166179
1851		0.000170753
1852		0.000175698
1853		0.000224411
1854		0.000234653
1855		0.000187308
1856		0.00021617
1857		0.000179374
1858		0.000159079
1859		0.000164133
1860		0.0001841
1861		0.000193228
1862		0.000205321
1863		0.000222252
1864		0.000289064
1865		0.000174553
1866		0.000181863
1867		0.000167951
1868		0.000190843
1869		0.00018918
1870		0.000150591
1871		0.000166538
1872		0.000167565
1873		0.000186397
1874		0.000155403
1875		0.00015282
1876		0.00016824
1877		0.000160473
1878		0.000150489
1879		0.000149104
1880		0.00014795
1881		0.000140755
1882		0.000137442
1883		0.000139618
1884		0.000145205
1885		0.000145739
1886		0.000399145
1887		0.000229286
1888		0.000613693
1889		0.000237429
1890		0.000311264
1891		0.000161942
1892		0.000206367
1893		0.000147627
1894		0.000156764
1895		0.000150708
1896		0.000195074
1897		0.000759937
1898		0.000220935
1899		0.000390374
1900		0.000246139
1901		0.000225506
1902		0.000163494
1903		0.000175789
1904		0.000215855
1905		0.000151505
1906		0.000152256
1907		0.000149705
1908		0.000172359
1909		0.000841588
1910		0.000479211
1911		0.000824153
1912		0.000174369
1913		0.000610689
1914		0.000227862
1915		0.00073511
1916		0.000368339
1917		0.000364093
1918		0.000582899
1919		0.000161626
1920		0.000992418
1921		0.000535107
1922		0.000725984
1923		0.00177171
1924		0.000973116
1925		0.00179778
1926		0.000180552
1927		0.00126067
1928		0.000362303
1929		0.000778777
1930		0.00126241
1931		0.00177776
1932		0.00159787
1933		0.000606588
1934		0.000941394
1935		0.000332497
1936		0.000683773
1937		0.000180541
1938		0.00025428
1939		0.000157483
1940		0.000258201
1941		0.000194365
1942		0.000169596
1943		0.000176626
1944		0.000171969
1945		0.000140317
1946		0.000146756
1947		0.000139269
1948		0.000143106
1949		0.000126795
1950		0.000151522
1951		0.000180403
1952		0.000264343
1953		0.000216543
1954		0.000184956
1955		0.000186691
1956		0.000159617
1957		0.000151777
1958		0.00014811
1959		0.000157803
1960		0.000144308
1961		0.000122486
1962		0.000127455
1963		0.000161024
1964		0.000133386
1965		0.000152971
1966		0.000137366
1967		0.000150485
1968		0.000126585
1969		0.000130512
1970		0.000138572
1971		0.000129582
1972		0.000143999
1973		0.000183402
1974		0.000178143
1975		0.000182888
1976		0.000130586
1977		0.000187567
1978		0.00018648
1979		0.000115448
1980		0.000209698
1981		0.000140676
1982		0.000145929
1983		0.000138577
1984		0.000134374
1985		0.000124498
1986		0.000124565
1987		0.000130062
1988		0.000137562
1989		0.000169323
1990		0.000135569
1991		0.000163508
1992		0.00025894
1993		0.000212831
1994		0.000244114
1995		0.00025145
1996		0.000216471
1997		0.000282457
1998		0.000233711
1999		0.000247578
2000		0.000196925
2001		0.000822339
2002		0.000324599
2003		0.000944123
2004		0.000380879
2005		0.000401504
2006		0.000346938
2007		0.000447894
2008		0.000343004
2009		0.000343792
2010		0.000320847
2011		0.000166183
2012		0.000180541
2013		0.000124576
2014		0.000180645
2015		0.000137085
2016		0.000150116
2017		0.000135958
2018		0.000137539
2019		0.000136349
2020		0.000112018
2021		0.000125128
2022		0.000144482
2023		0.000138247
2024		0.000116191
2025		0.000132636
2026		0.000117599
2027		0.00014055
2028		0.000127506
2029		0.000171734
2030		0.000153555
2031		0.000144194
2032		0.000125962
2033		0.000118789
2034		0.000121527
2035		0.000110573
2036		0.0001896
2037		0.00013412
2038		0.000283496
2039		0.00022199
2040		0.000225746
2041		0.000347696
2042		0.000208372
2043		0.000162537
2044		0.000207366
2045		0.000130407
2046		0.000156475
2047		0.000160103
2048		0.000122048
2049		0.000166608
2050		0.000165967
2051		0.000242575
2052		0.00123837
2053		0.00107524
2054		0.0022428
2055		0.0016849
2056		0.000252017
2057		0.000854222
2058		0.000256517
2059		0.000640485
2060		0.000605918
2061		0.00161494
2062		0.00197036
2063		0.00376551
2064		0.00338467
2065		0.00357614
2066		0.00148341
2067		0.00135316
2068		0.00191339
2069		0.00114585
2070		0.00101407
2071		0.00360741
2072		0.0352422
2073		0.018096
2074		0.00850057
2075		0.0123907
2076		0.00733613
2077		0.00344967
2078		0.00703973
2079		0.0587725
2080		0.188255
2081		0.411108
2082		0.214316
2083		0.113451
2084		0.0476071
2085		0.0528985
2086		0.035584
2087		0.012665
2088		0.00897883
2089		0.00691026
2090		0.00478092
2091		0.00374462
2092		0.00314846
2093		0.00240464
2094		0.00199308
2095		0.00182706
2096		0.00168839
2097		0.00143683
2098		0.00127801
2099		0.00106994
2100		0.000996507
2101		0.000916754
2102		0.000882189
2103		0.000907866
2104		0.000873483
2105		0.000922294
2106		0.000863024
2107		0.00098573
2108		0.000921262
2109		0.000841347
2110		0.000844382
2111		0.000848512
2112		0.000964477
2113		0.000781858
2114		0.00074894
2115		0.000678288
2116		0.000666365
2117		0.000780578
2118		0.000625996
2119		0.000804745
2120		0.000799566
2121		0.000761693
2122		0.000715232
2123		0.000711422
2124		0.000656318
2125		0.000643596
2126		0.000592397
2127		0.000676705
2128		0.000571518
2129		0.000589489
2130		0.000556184
2131		0.000552897
2132		0.000547191
2133		0.000531031
2134		0.000551077
2135		0.00051161
2136		0.000504644
2137		0.000505247
2138		0.000567986
2139		0.000486964
2140		0.000507012
2141		0.000575016
2142		0.000500873
2143		0.000530009
2144		0.000516819
2145		0.00045619
2146		0.000477371
2147		0.000492794
2148		0.000448814
2149		0.000440318
2150		0.000467753
2151		0.000458575
2152		0.000428373
2153		0.000423913
2154		0.000421217
2155		0.000406758
2156		0.000403031
2157		0.00044193
2158		0.000447152
2159		0.000399151
2160		0.000392521
2161		0.000373192
2162		0.000377876
2163		0.000366747
2164		0.000365541
2165		0.0003594
2166		0.000352812
2167		0.000344875
2168		0.000340744
2169		0.000341923
2170		0.000364507
2171		0.000356439
2172		0.000358974
2173		0.000334525
2174		0.000345876
2175		0.000337715
2176		0.000321873
2177		0.000309528
2178		0.000308823
2179		0.000306084
2180		0.000308433
2181		0.000306464
2182		0.000403628
2183		0.000484989
2184		0.000486454
2185		0.000381482
2186		0.000349885
2187		0.000363411
2188		0.000337892
2189		0.000325094
2190		0.000484345
2191		0.000543605
2192		0.000392407
2193		0.000330707
2194		0.000324604
2195		0.000337654
2196		0.000328553
2197		0.000295546
2198		0.000291304
2199		0.000285112
2200		0.00029199
2201		0.000284781
2202		0.000235686
2203		0.000256781
2204		0.000258454
2205		0.000239859
2206		0.000228876
2207		0.000227878
2208		0.000227177
2209		0.000225609
2210		0.000223852
2211		0.00022089
2212		0.000218006
2213		0.000217113
2214		0.000216172
2215		0.000212598
2216		0.000208088
2217		0.000210865
2218		0.000204976
2219		0.000205545
2220		0.000205096
2221		0.000203
2222		0.00020296
2223		0.000199412
2224		0.000196637
2225		0.000196801
2226		0.000197184
2227		0.000199113
2228		0.000197748
2229		0.000200431
2230		0.000194854
2231		0.000192918
2232		0.0001955
2233		0.000192638
2234		0.000187344
2235		0.000187249
2236		0.000188415
2237		0.000186739
2238		0.000186742
2239		0.000184564
2240		0.000184916
2241		0.0001899
2242		0.00018377
2243		0.000184854
2244		0.000180373
2245		0.000178419
2246		0.000178849
2247		0.000180182
2248		0.000178705
2249		0.000180712
2250		0.000179107
2251		0.00017758
2252		0.000177344
2253		0.00017161
2254		0.00017081
2255		0.000171552
2256		0.000171188
2257		0.000170011
2258		0.000178906
2259		0.0001748
2260		0.000175197
2261		0.000171027
2262		0.000167402
2263		0.000168455
2264		0.00016256
2265		0.000159071
2266		0.000168854
2267		0.000238298
2268		0.000226027
2269		0.000198359
2270		0.000174027
2271		0.000168381
2272		0.000171922
2273		0.000165567
2274		0.000158286
2275		0.000163428
2276		0.000160616
2277		0.000157721
2278		0.000159441
2279		0.000159133
2280		0.000155281
2281		0.000151263
2282		0.00015344
2283		0.000160649
2284		0.000158375
2285		0.000192507
2286		0.000243631
2287		0.000201343
2288		0.000161342
2289		0.00016817
2290		0.00016892
2291		0.000165022
2292		0.000146368
2293		0.000151802
2294		0.000155082
2295		0.000201951
2296		0.000255875
2297		0.000256459
2298		0.000219027
2299		0.000175326
2300		0.000164264
2301		0.000144766
2302		0.000141567
2303		0.00014269
2304		0.000142471
2305		0.000149424
2306		0.000195686
2307		0.000184755
2308		0.000386245
2309		0.000297699
2310		0.000237003
2311		0.000204756
2312		0.000206475
2313		0.000199418
2314		0.000166511
2315		0.00014433
2316		0.00013794
2317		0.000139847
2318		0.000131676
2319		0.000132143
2320		0.000140415
2321		0.000136737
2322		0.000133486
2323		0.000149563
2324		0.000225291
2325		0.000210376
2326		0.00041133
2327		0.000390248
2328		0.000248472
2329		0.000162082
2330		0.000162781
2331		0.000265926
2332		0.000375953
2333		0.00035298
2334		0.000209687
2335		0.00017112
2336		0.000149569
2337		0.000141149
2338		0.000130607
2339		0.000144082
2340		0.000196215
2341		0.000175283
2342		0.000141304
2343		0.000139728
2344		0.000149307
2345		0.000131814
2346		0.000124114
2347		0.000123469
2348		0.000129427
2349		0.000135211
2350		0.000199724
2351		0.00020986
2352		0.000184777
2353		0.000149659
2354		0.000140772
2355		0.000128998
2356		0.00012355
2357		0.000131616
2358		0.000148297
2359		0.000218186
2360		0.0002349
2361		0.000197303
2362		0.000175537
2363		0.000149699
2364		0.000127233
2365		0.000147646
2366		0.000127585
2367		0.000123957
2368		0.000118247
2369		0.000126302
2370		0.000134616
2371		0.000146963
2372		0.000114837
2373		0.000119391
2374		0.000126053
2375		0.000114488
2376		0.000111776
2377		0.00011197
2378		0.000112086
2379		0.000119202
2380		0.000115937
2381		0.000127413
2382		0.000113814
2383		0.000134209
2384		0.000113582
2385		0.000110348
2386		0.000111051
2387		0.000107596
2388		0.000107142
2389		0.000106605
2390		0.000108649
2391		0.000105456
2392		0.000114515
2393		0.000125238
2394		0.000193408
2395		0.000178239
2396		0.000134408
2397		0.000136762
2398		0.000136575
2399		0.000122486
2400		0.000103783
2401		0.000117427
2402		0.000111015
2403		0.000105349
2404		0.000145564
2405		0.000131002
2406		0.000126132
2407		0.000124736
2408		0.000114721
2409		0.000108515
2410		0.000106147
2411		0.000116273
2412		0.000109879
2413		0.000107103
2414		0.000109703
2415		0.000107704
2416		0.000102667
2417		9.94E-05
2418		0.000104035
2419		0.000103369
2420		0.000100281
2421		0.000102886
2422		0.000100929
2423		0.000101447
2424		0.000102056
2425		0.000101679
2426		9.67E-05
2427		0.000113308
2428		9.87E-05
2429		9.79E-05
2430		0.000102778
2431		0.000106647
2432		0.000100599
2433		9.75E-05
2434		9.68E-05
2435		0.000100132
2436		9.42E-05
2437		0.00010779
2438		9.85E-05
2439		9.98E-05
2440		0.000104365
2441		9.83E-05
2442		0.000116904
2443		0.000224279
2444		0.00017006
2445		0.000264505
2446		0.00103003
2447		0.000680535
2448		0.000367535
2449		0.000271586
2450		0.000344795
2451		0.000170431
2452		0.000131986
2453		0.000158721
2454		0.000148964
2455		0.000112632
2456		0.000100053
2457		0.000123544
2458		0.000106137
2459		0.000108479
2460		0.000108297
2461		9.44E-05
2462		9.20E-05
2463		9.69E-05
2464		9.13E-05
2465		9.51E-05
2466		0.000110378
2467		0.00013724
2468		0.000224958
2469		0.000187022
2470		0.000116038
2471		0.000111472
2472		0.000118269
2473		9.38E-05
2474		9.42E-05
2475		0.000101967
2476		8.86E-05
2477		9.38E-05
2478		8.64E-05
2479		8.32E-05
2480		8.62E-05
2481		9.34E-05
2482		8.80E-05
2483		8.83E-05
2484		0.000130895
2485		0.00017397
2486		0.000206673
2487		0.000266122
2488		0.000157802
2489		0.000117839
2490		0.000133698
2491		0.00015838
2492		0.000104825
2493		0.00121492
2494		0.00135758
2495		0.000261615
2496		0.00136199
2497		0.00251007
2498		0.00173527
2499		0.000517269
2500		0.000369732
2501		0.00037082
2502		0.000223081
2503		0.000162938
2504		0.000157066
2505		0.000161264
2506		0.000194064
2507		0.000115603
2508		0.000118867
2509		0.000148201
2510		0.000258093
2511		0.000186828
2512		0.000229324
2513		0.000186649
2514		0.000167299
2515		0.000174127
2516		0.00014584
2517		0.000123826
2518		8.71E-05
2519		8.87E-05
2520		9.21E-05
2521		9.82E-05
2522		0.000116666
2523		0.000143286
2524		0.000115603
2525		0.00011966
2526		0.000108776
2527		0.000113469
2528		0.000104064
2529		8.72E-05
2530		8.75E-05
2531		8.62E-05
2532		7.99E-05
2533		9.44E-05
2534		8.16E-05
2535		8.76E-05
2536		8.03E-05
2537		8.37E-05
2538		7.81E-05
2539		7.89E-05
2540		8.92E-05
2541		0.000118839
2542		0.000128534
2543		0.000100127
2544		0.000205886
2545		0.000254568
2546		0.000341893
2547		0.000399343
2548		0.000793585
2549		0.000451759
2550		0.000305128
2551		0.000220337
2552		0.0001703
2553		0.000128507
2554		0.000125848
2555		0.000145156
2556		0.000113381
2557		0.000156089
2558		0.000156503
2559		0.00011125
2560		0.000101762
2561		9.40E-05
2562		9.01E-05
2563		7.34E-05
2564		7.30E-05
2565		7.44E-05
2566		0.000121327
2567		0.000223444
2568		0.000174761
2569		0.000196033
2570		0.000201592
2571		0.000251013
2572		0.000212636
2573		0.000179606
2574		0.000115123
2575		0.000106132
2576		9.14E-05
2577		8.30E-05
2578		8.56E-05
2579		8.16E-05
2580		7.83E-05
2581		7.72E-05
2582		7.06E-05
2583		6.76E-05
2584		6.81E-05
2585		6.82E-05
2586		7.54E-05
2587		6.89E-05
2588		7.23E-05
2589		7.17E-05
2590		7.94E-05
2591		0.000109183
2592		0.000122604
2593		0.000103139
2594		0.000180719
2595		0.000168992
2596		0.000111484
2597		9.43E-05
2598		0.000144406
2599		0.000192093
2600		0.000191538
2601		0.000162524
2602		0.000185566
2603		0.000137863
2604		0.000117534
2605		0.000143051
2606		0.000164149
2607		0.000171591
2608		0.000171519
2609		0.000180402
2610		0.000138136
2611		0.000125182
2612		0.000107039
2613		0.000120804
2614		0.000140191
2615		0.000245372
2616		0.000346712
2617		0.000306966
2618		0.000194391
2619		0.000207272
2620		0.00030339
2621		0.000339507
2622		0.000202161
2623		0.000157436
2624		0.000152318
2625		0.000160702
2626		0.000241381
2627		0.000215543
2628		0.000149176
2629		0.000105516
2630		0.000115938
2631		0.000128761
2632		0.000124186
2633		8.40E-05
2634		0.000105772
2635		8.64E-05
2636		7.28E-05
2637		6.59E-05
2638		6.50E-05
2639		6.19E-05
2640		6.60E-05
2641		6.43E-05
2642		6.26E-05
2643		6.44E-05
2644		6.62E-05
2645		7.19E-05
2646		6.62E-05
2647		6.87E-05
2648		6.38E-05
2649		6.43E-05
2650		0.000115929
2651		9.08E-05
2652		0.000178025
2653		0.000329409
2654		0.000160651
2655		9.05E-05
2656		0.000144291
2657		0.000119324
2658		9.68E-05
2659		9.52E-05
2660		8.28E-05
2661		7.11E-05
2662		6.79E-05
2663		6.43E-05
2664		6.61E-05
2665		6.35E-05
2666		6.34E-05
2667		6.31E-05
2668		6.30E-05
2669		7.21E-05
2670		7.72E-05
2671		8.62E-05
2672		7.43E-05
2673		7.43E-05
2674		7.82E-05
2675		7.01E-05
2676		6.84E-05
2677		7.65E-05
2678		7.76E-05
2679		7.66E-05
2680		7.34E-05
2681		6.05E-05
2682		5.76E-05
2683		5.53E-05
2684		6.39E-05
2685		5.87E-05
2686		5.83E-05
2687		6.24E-05
2688		5.86E-05
2689		6.45E-05
2690		7.24E-05
2691		7.35E-05
2692		7.83E-05
2693		6.25E-05
2694		8.16E-05
2695		5.82E-05
2696		6.82E-05
2697		6.91E-05
2698		6.95E-05
2699		6.37E-05
2700		5.91E-05
2701		5.67E-05
2702		5.75E-05
2703		5.63E-05
2704		6.20E-05
2705		6.32E-05
2706		5.73E-05
2707		6.19E-05
2708		6.17E-05
2709		6.06E-05
2710		7.13E-05
2711		6.77E-05
2712		7.02E-05
2713		6.18E-05
2714		7.50E-05
2715		6.16E-05
2716		5.81E-05
2717		7.18E-05
2718		8.41E-05
2719		7.50E-05
2720		6.67E-05
2721		6.02E-05
2722		8.71E-05
2723		7.57E-05
2724		6.99E-05
2725		6.16E-05
2726		6.72E-05
2727		6.06E-05
2728		6.77E-05
2729		5.77E-05
2730		5.67E-05
2731		5.26E-05
2732		5.31E-05
2733		5.48E-05
2734		5.64E-05
2735		5.72E-05
2736		5.82E-05
2737		5.73E-05
2738		9.27E-05
2739		8.32E-05
2740		5.95E-05
2741		6.44E-05
2742		5.63E-05
2743		5.34E-05
2744		5.20E-05
2745		6.07E-05
2746		5.45E-05
2747		5.10E-05
2748		5.24E-05
2749		5.20E-05
2750		6.96E-05
2751		9.38E-05
2752		7.86E-05
2753		5.95E-05
2754		5.47E-05
2755		5.82E-05
2756		4.89E-05
2757		5.95E-05
2758		7.19E-05
2759		6.49E-05
2760		5.46E-05
2761		5.07E-05
2762		5.97E-05
2763		6.21E-05
2764		7.01E-05
2765		0.000211546
2766		0.000508979
2767		0.000204359
2768		0.000131006
2769		0.000181089
2770		0.000134893
2771		0.000166351
2772		0.000101754
2773		9.68E-05
2774		8.95E-05
2775		9.97E-05
2776		7.87E-05
2777		5.98E-05
2778		0.000175392
2779		0.000274026
2780		0.000150862
2781		0.000113536
2782		8.45E-05
2783		8.73E-05
2784		7.36E-05
2785		5.67E-05
2786		8.37E-05
2787		7.19E-05
2788		4.82E-05
2789		6.05E-05
2790		5.49E-05
2791		8.07E-05
2792		8.13E-05
2793		5.84E-05
2794		0.000121915
2795		0.000116173
2796		7.98E-05
2797		9.87E-05
2798		9.58E-05
2799		6.33E-05
2800		5.47E-05
2801		5.17E-05
2802		5.10E-05
2803		4.99E-05
2804		4.72E-05
2805		4.82E-05
2806		4.90E-05
2807		4.91E-05
2808		6.28E-05
2809		0.000239558
2810		0.00045242
2811		0.000119707
2812		0.000173488
2813		0.000272043
2814		0.000265311
2815		0.0002583
2816		0.000145973
2817		0.000114811
2818		7.47E-05
2819		5.23E-05
2820		6.28E-05
2821		6.26E-05
2822		6.91E-05
2823		7.68E-05
2824		8.02E-05
2825		5.74E-05
2826		6.15E-05
2827		4.19E-05
2828		6.20E-05
2829		6.00E-05
2830		5.14E-05
2831		5.54E-05
2832		6.11E-05
2833		6.60E-05
2834		5.27E-05
2835		5.29E-05
2836		5.60E-05
2837		0.000130729
2838		0.000227597
2839		0.000405813
2840		0.000361624
2841		0.000405276
2842		0.000632296
2843		0.000389626
2844		0.000622559
2845		0.000714331
2846		0.000765763
2847		0.00072657
2848		0.00151978
2849		0.00212808
2850		0.000755131
2851		0.000978702
2852		0.000571957
2853		0.00110989
2854		0.000635046
2855		0.000549296
2856		0.000667058
2857		0.00059982
2858		0.000646536
2859		0.00118194
2860		0.000447483
2861		0.000383526
2862		0.000404922
2863		0.000274847
2864		0.000191636
2865		0.000168471
2866		0.000242689
2867		0.00038863
2868		0.000259313
2869		0.000308701
2870		0.000401804
2871		0.000446296
2872		0.000315239
2873		0.000255813
2874		0.000157075
2875		6.85E-05
2876		5.54E-05
2877		5.98E-05
2878		4.96E-05
2879		4.58E-05
2880		4.64E-05
2881		4.99E-05
2882		4.58E-05
2883		4.68E-05
2884		4.90E-05
2885		4.75E-05
2886		4.69E-05
2887		0.000162024
2888		0.000201256
2889		0.000115864
2890		0.000117422
2891		0.000145071
2892		8.77E-05
2893		7.92E-05
2894		6.88E-05
2895		5.63E-05
2896		5.83E-05
2897		4.81E-05
2898		5.56E-05
2899		5.68E-05
2900		5.55E-05
2901		6.27E-05
2902		6.38E-05
2903		6.85E-05
2904		6.67E-05
2905		5.69E-05
2906		7.83E-05
2907		9.01E-05
2908		8.70E-05
2909		7.59E-05
2910		8.36E-05
2911		6.52E-05
2912		5.99E-05
2913		4.96E-05
2914		4.84E-05
2915		4.85E-05
2916		5.37E-05
2917		9.36E-05
2918		0.000104625
2919		5.29E-05
2920		6.61E-05
2921		4.97E-05
2922		4.72E-05
2923		4.72E-05
2924		5.06E-05
2925		5.64E-05
2926		4.31E-05
2927		4.30E-05
2928		4.30E-05
2929		4.15E-05
2930		4.54E-05
2931		4.23E-05
2932		4.27E-05
2933		4.25E-05
2934		4.12E-05
2935		6.20E-05
2936		0.000286162
2937		0.000377449
2938		0.0001929
2939		0.000144298
2940		0.00013288
2941		6.43E-05
2942		5.72E-05
2943		7.22E-05
2944		6.62E-05
2945		6.04E-05
2946		6.81E-05
2947		5.30E-05
2948		5.83E-05
2949		4.89E-05
2950		5.25E-05
2951		4.64E-05
2952		5.51E-05
2953		7.12E-05
2954		7.67E-05
2955		0.000103142
2956		0.000194609
2957		0.000100571
2958		7.05E-05
2959		7.36E-05
2960		6.31E-05
2961		0.000285857
2962		0.000279341
2963		0.000151472
2964		0.000117806
2965		7.90E-05
2966		7.78E-05
2967		4.70E-05
2968		7.41E-05
2969		5.18E-05
2970		4.67E-05
2971		4.57E-05
2972		5.32E-05
2973		5.43E-05
2974		8.74E-05
2975		0.000150294
2976		0.000117026
2977		0.000131467
2978		0.000103747
2979		0.000196886
2980		0.00020321
2981		0.000516573
2982		0.000809824
2983		0.00108843
2984		0.00303313
2985		0.00435399
2986		0.00288288
2987		0.00132139
2988		0.00228827
2989		0.00238503
2990		0.00336857
2991		0.00156793
2992		0.000465593
2993		0.0010196
2994		0.00145131
2995		0.000873665
2996		0.00106615
2997		0.00125623
2998		0.000967617
2999		0.000932079
3000		0.000549247
3001		0.000641462
3002		0.000514721
3003		0.000644718
3004		0.000383844
3005		0.00350776
3006		0.00290301
3007		0.00296249
3008		0.0219564
3009		0.0794191
3010		0.0481057
3011		0.0153703
3012		0.0114792
3013		0.0134221
3014		0.00734544
3015		0.0043761
3016		0.00311157
3017		0.00154973
3018		0.0021577
3019		0.00174283
3020		0.000753365
3021		0.000415268
3022		0.000593333
3023		0.000551432
3024		0.000204405
3025		0.000100631
3026		0.000183465
3027		0.000207835
3028		0.000157418
3029		0.000106156
3030		9.69E-05
3031		0.000133372
3032		0.000130209
3033		6.61E-05
3034		0.000133022
3035		0.000131848
3036		0.000120289
3037		9.18E-05
3038		0.000109809
3039		8.89E-05
3040		9.76E-05
3041		0.000182197
3042		0.000274092
3043		0.000153726
3044		9.45E-05
3045		0.000121092
3046		0.000139652
3047		0.000419241
3048		0.000803434
3049		0.000513021
3050		0.000227377
3051		0.000393973
3052		0.000209995
3053		0.000137268
3054		0.000146974
3055		0.00010585
3056		6.09E-05
3057		0.000113542
3058		9.26E-05
3059		6.71E-05
3060		7.87E-05
3061		7.27E-05
3062		7.18E-05
3063		7.10E-05
3064		7.16E-05
3065		6.34E-05
3066		6.70E-05
3067		6.88E-05
3068		7.36E-05
3069		6.38E-05
3070		6.05E-05
3071		6.56E-05
3072		6.20E-05
3073		6.24E-05
3074		7.57E-05
3075		6.63E-05
3076		6.58E-05
3077		6.30E-05
3078		5.84E-05
3079		5.81E-05
3080		5.66E-05
3081		5.67E-05
3082		5.53E-05
3083		5.45E-05
3084		6.46E-05
3085		5.97E-05
3086		5.50E-05
3087		5.45E-05
3088		5.81E-05
3089		5.27E-05
3090		7.19E-05
3091		6.75E-05
3092		5.28E-05
3093		5.83E-05
3094		6.21E-05
3095		8.35E-05
3096		6.80E-05
3097		5.63E-05
3098		6.28E-05
3099		6.20E-05
3100		6.52E-05
3101		0.00022562
3102		0.000844757
3103		0.0017771
3104		0.00632384
3105		0.00964426
3106		0.00636461
3107		0.00326503
3108		0.00677403
3109		0.0106796
3110		0.0159764
3111		0.022694
3112		0.0357278
3113		0.025416
3114		0.00554796
3115		0.00310476
3116		0.0028737
3117		0.00168111
3118		0.00162471
3119		0.000689573
3120		0.00063837
3121		0.000446397
3122		0.00017204
3123		0.000232849
3124		0.00028534
3125		0.000173441
3126		0.000173366
3127		0.000119147
3128		0.000121362
3129		0.000190261
3130		0.000161902
3131		0.000130613
3132		0.00126904
3133		0.0007965
3134		0.00191566
3135		0.0091554
3136		0.00790096
3137		0.00485398
3138		0.00132364
3139		0.00162328
3140		0.00153868
3141		0.00100186
3142		0.000526492
3143		0.000406286
3144		0.000350649
3145		0.000240487
3146		0.000208574
3147		0.000122637
3148		0.000122643
3149		0.000116502
3150		0.000108999
3151		8.94E-05
3152		7.99E-05
3153		7.02E-05
3154		7.39E-05
3155		7.87E-05
3156		7.34E-05
3157		7.20E-05
3158		8.00E-05
3159		6.74E-05
3160		7.03E-05
3161		6.75E-05
3162		6.34E-05
3163		6.36E-05
3164		8.04E-05
3165		7.56E-05
3166		9.04E-05
3167		0.000102033
3168		7.84E-05
3169		7.03E-05
3170		7.54E-05
3171		0.000222288
3172		0.000288062
3173		0.000157952
3174		0.000148421
3175		0.000107182
3176		0.000129284
3177		7.62E-05
3178		7.82E-05
3179		8.91E-05
3180		7.14E-05
3181		8.26E-05
3182		0.000286133
3183		0.000434946
3184		0.000200701
3185		9.86E-05
3186		0.000124837
3187		0.00014157
3188		0.000103293
3189		7.38E-05
3190		8.15E-05
3191		7.66E-05
3192		7.20E-05
3193		8.37E-05
3194		0.000112524
3195		0.000296794
3196		0.000503087
3197		0.000210302
3198		0.000208739
3199		0.000206317
3200		0.000139182
3201		0.000128982
3202		0.000131006
3203		7.36E-05
3204		9.03E-05
3205		7.54E-05
3206		6.93E-05
3207		7.84E-05
3208		6.44E-05
3209		7.49E-05
3210		7.61E-05
3211		5.89E-05
3212		6.42E-05
3213		6.62E-05
3214		6.38E-05
3215		5.45E-05
3216		6.94E-05
3217		0.000238714
3218		0.000702741
3219		0.000363928
3220		0.000134221
3221		0.000241459
3222		0.000213157
3223		0.000204789
3224		0.000121867
3225		9.86E-05
3226		0.000109145
3227		9.55E-05
3228		8.03E-05
3229		9.69E-05
3230		6.67E-05
3231		6.69E-05
3232		9.95E-05
3233		7.01E-05
3234		6.19E-05
3235		6.31E-05
3236		7.99E-05
3237		7.88E-05
3238		6.19E-05
3239		6.19E-05
3240		5.23E-05
3241		5.18E-05
3242		6.17E-05
3243		6.13E-05
3244		6.38E-05
3245		7.33E-05
3246		6.90E-05
3247		5.41E-05
3248		5.30E-05
3249		5.09E-05
3250		5.17E-05
3251		5.02E-05
3252		5.04E-05
3253		5.06E-05
3254		4.85E-05
3255		5.59E-05
3256		0.00017229
3257		0.000254699
3258		0.000157084
3259		7.45E-05
3260		0.000111649
3261		0.000115501
3262		8.15E-05
3263		7.21E-05
3264		7.80E-05
3265		7.67E-05
3266		7.57E-05
3267		9.10E-05
3268		8.16E-05
3269		6.09E-05
3270		5.95E-05
3271		8.59E-05
3272		6.37E-05
3273		5.68E-05
3274		5.89E-05
3275		6.05E-05
3276		5.48E-05
3277		4.81E-05
3278		4.82E-05
3279		5.02E-05
3280		6.99E-05
3281		6.25E-05
3282		6.21E-05
3283		5.91E-05
3284		6.30E-05
3285		6.36E-05
3286		5.47E-05
3287		5.06E-05
3288		5.55E-05
3289		4.78E-05
3290		4.81E-05
3291		5.15E-05
3292		4.77E-05
3293		5.08E-05
3294		4.63E-05
3295		6.81E-05
3296		5.63E-05
3297		0.000145434
3298		0.000178736
3299		0.000306857
3300		0.000322416
3301		0.000288942
3302		0.000126785
3303		6.70E-05
3304		9.37E-05
3305		7.31E-05
3306		9.73E-05
3307		9.25E-05
3308		9.91E-05
3309		6.82E-05
3310		6.56E-05
3311		6.39E-05
3312		6.07E-05
3313		5.53E-05
3314		5.15E-05
3315		5.55E-05
3316		5.76E-05
3317		4.89E-05
3318		4.73E-05
3319		5.46E-05
3320		5.38E-05
3321		5.17E-05
3322		4.87E-05
3323		5.03E-05
3324		4.70E-05
3325		4.44E-05
3326		4.62E-05
3327		4.57E-05
3328		4.53E-05
3329		4.47E-05
3330		4.37E-05
3331		4.36E-05
3332		4.69E-05
3333		4.59E-05
3334		4.80E-05
3335		4.72E-05
3336		4.54E-05
3337		4.53E-05
3338		4.63E-05
3339		4.79E-05
3340		4.35E-05
3341		4.25E-05
3342		4.30E-05
3343		4.45E-05
3344		4.36E-05
3345		4.56E-05
3346		4.31E-05
3347		5.23E-05
3348		4.41E-05
3349		4.59E-05
3350		4.17E-05
3351		4.69E-05
3352		4.44E-05
3353		4.51E-05
3354		4.84E-05
3355		5.41E-05
3356		4.93E-05
3357		4.53E-05
3358		5.16E-05
3359		0.000228751
3360		0.00031169
3361		0.000250144
3362		0.000168508
3363		0.000349883
3364		0.000274443
3365		0.000242479
3366		0.000199097
3367		0.000207615
3368		0.000226188
3369		0.000123276
3370		0.000102198
3371		0.00013687
3372		0.000108019
3373		0.000116691
3374		0.000107788
3375		0.000102108
3376		0.000120653
3377		0.000108951
3378		0.00010096
3379		9.53E-05
3380		5.77E-05
3381		0.000294991
3382		0.000519076
3383		0.000369807
3384		0.000210803
3385		0.000278879
3386		0.000277418
3387		0.000173986
3388		0.00119693
3389		0.0241985
3390		0.020241
3391		0.00369094
3392		0.00807338
3393		0.00578012
3394		0.00194625
3395		0.00153894
3396		0.000982045
3397		0.00124448
3398		0.000935994
3399		0.000627801
3400		0.000468721
3401		0.000291187
3402		0.000318317
3403		0.000193232
3404		0.00015596
3405		0.000122041
3406		0.00010948
3407		0.00011156
3408		0.000249686
3409		0.000288014
3410		0.00030344
3411		0.000146136
3412		0.000158517
3413		0.000100445
3414		8.24E-05
3415		8.28E-05
3416		6.83E-05
3417		7.02E-05
3418		5.52E-05
3419		5.58E-05
3420		5.54E-05
3421		5.41E-05
3422		5.08E-05
3423		6.10E-05
3424		5.98E-05
3425		0.000279145
3426		0.000289078
3427		0.000156345
3428		0.000146965
3429		0.000164242
3430		7.95E-05
3431		6.62E-05
3432		6.88E-05
3433		4.60E-05
3434		6.15E-05
3435		9.14E-05
3436		7.24E-05
3437		6.02E-05
3438		6.54E-05
3439		6.32E-05
3440		5.71E-05
3441		5.34E-05
3442		6.14E-05
3443		4.82E-05
3444		4.84E-05
3445		4.56E-05
3446		4.78E-05
3447		4.67E-05
3448		4.54E-05
3449		5.57E-05
3450		5.40E-05
3451		6.15E-05
3452		6.99E-05
3453		6.02E-05
3454		5.98E-05
3455		5.56E-05
3456		9.72E-05
3457		7.93E-05
3458		8.18E-05
3459		8.17E-05
3460		0.000131686
3461		0.000181657
3462		0.000161705
3463		0.000204663
3464		0.00014562
3465		9.75E-05
3466		0.000491655
3467		0.000475808
3468		0.000556571
3469		0.000338943
3470		0.000346329
3471		0.000115339
3472		0.000160116
3473		0.000183793
3474		6.33E-05
3475		7.53E-05
3476		6.10E-05
3477		5.44E-05
3478		4.88E-05
3479		4.92E-05
3480		5.20E-05
3481		5.05E-05
3482		5.35E-05
3483		6.25E-05
3484		6.09E-05
3485		5.11E-05
3486		5.69E-05
3487		5.50E-05
3488		4.74E-05
3489		5.44E-05
3490		4.38E-05
3491		5.05E-05
3492		5.25E-05
3493		4.53E-05
3494		4.32E-05
3495		6.83E-05
3496		5.62E-05
3497		5.03E-05
3498		4.76E-05
3499		4.62E-05
3500		4.73E-05
3501		4.90E-05
3502		4.33E-05
3503		4.30E-05
3504		4.58E-05
3505		4.00E-05
3506		4.53E-05
3507		6.46E-05
3508		5.70E-05
3509		4.57E-05
3510		5.12E-05
3511		5.29E-05
3512		4.98E-05
3513		4.50E-05
3514		4.48E-05
3515		5.21E-05
3516		5.10E-05
3517		5.09E-05
3518		4.69E-05
3519		7.87E-05
3520		0.000335518
3521		0.000664832
3522		0.000231086
3523		0.000171524
3524		0.000199814
3525		0.00014043
3526		7.78E-05
3527		0.000128107
3528		0.000118744
3529		0.000110161
3530		0.000114799
3531		0.000439837
3532		0.00105792
3533		0.000717238
3534		0.00752417
3535		0.00809199
3536		0.00334966
3537		0.0075659
3538		0.0032642
3539		0.000767967
3540		0.00136857
3541		0.0010365
3542		0.000526407
3543		0.000706239
3544		0.000591424
3545		0.000296116
3546		0.000322008
3547		0.00018502
3548		0.000151345
3549		0.000175012
3550		0.000113174
3551		0.000167269
3552		0.000194183
3553		0.000218993
3554		0.000269129
3555		0.000136443
3556		0.000168667
3557		0.000136023
3558		0.000102454
3559		0.000118421
3560		0.000167843
3561		8.13E-05
3562		6.44E-05
3563		7.81E-05
3564		6.45E-05
3565		5.52E-05
3566		4.66E-05
3567		5.41E-05
3568		4.60E-05
3569		6.27E-05
3570		8.88E-05
3571		7.92E-05
3572		6.82E-05
3573		0.000106058
3574		0.000259371
3575		0.000100093
3576		5.63E-05
3577		8.68E-05
3578		8.14E-05
3579		5.24E-05
3580		5.12E-05
3581		4.80E-05
3582		5.17E-05
3583		4.35E-05
3584		4.36E-05
3585		5.36E-05
3586		4.34E-05
3587		4.03E-05
3588		4.57E-05
3589		4.83E-05
3590		5.28E-05
3591		4.45E-05
3592		4.86E-05
3593		6.30E-05
3594		4.70E-05
3595		5.33E-05
3596		5.96E-05
3597		4.52E-05
3598		4.42E-05
3599		6.40E-05
3600		5.37E-05
3601		5.56E-05
3602		4.94E-05
3603		4.45E-05
3604		4.50E-05
3605		3.92E-05
3606		4.10E-05
3607		3.94E-05
3608		4.00E-05
3609		3.93E-05
3610		3.96E-05
3611		4.25E-05
3612		4.03E-05
3613		4.28E-05
3614		4.10E-05
3615		4.35E-05
3616		5.36E-05
3617		4.69E-05
3618		5.38E-05
3619		5.15E-05
3620		4.86E-05
3621		0.000189987
3622		0.000230082
3623		0.000110887
3624		0.000114941
3625		0.000139423
3626		0.000109301
3627		0.000138106
3628		0.000213681
3629		0.000170554
3630		0.000189772
3631		0.00021161
3632		0.000207604
3633		9.55E-05
3634		0.000126564
3635		0.000138544
3636		0.000213035
3637		0.000229234
3638		0.000187654
3639		0.000235339
3640		0.000279289
3641		0.000420223
3642		0.000266736
3643		0.000140228
3644		0.000112633
3645		0.000100784
3646		9.63E-05
3647		8.50E-05
3648		7.28E-05
3649		7.98E-05
3650		0.000109133
3651		0.000131111
3652		8.88E-05
3653		7.42E-05
3654		0.00010949
3655		8.00E-05
3656		5.72E-05
3657		5.23E-05
3658		5.36E-05
3659		5.53E-05
3660		4.70E-05
3661		5.98E-05
3662		7.69E-05
3663		5.27E-05
3664		5.41E-05
3665		4.95E-05
3666		5.79E-05
3667		5.58E-05
3668		6.19E-05
3669		6.08E-05
3670		5.35E-05
3671		4.11E-05
3672		5.10E-05
3673		5.29E-05
3674		4.97E-05
3675		0.000193247
3676		0.000185964
3677		7.49E-05
3678		0.00018798
3679		0.000147011
3680		7.72E-05
3681		6.55E-05
3682		6.21E-05
3683		5.00E-05
3684		8.01E-05
3685		7.50E-05
3686		0.000390406
3687		0.000139505
3688		0.000139186
3689		0.00017079
3690		6.11E-05
3691		0.000196448
3692		8.15E-05
3693		5.11E-05
3694		0.000124927
3695		4.93E-05
3696		4.39E-05
3697		5.93E-05
3698		4.79E-05
3699		4.35E-05
3700		4.75E-05
3701		5.08E-05
3702		4.17E-05
3703		4.23E-05
3704		3.46E-05
3705		3.83E-05
3706		4.04E-05
3707		3.71E-05
3708		3.92E-05
3709		3.88E-05
3710		3.77E-05
3711		4.04E-05
3712		3.88E-05
3713		3.72E-05
3714		3.74E-05
3715		4.96E-05
3716		6.03E-05
3717		7.14E-05
3718		7.53E-05
3719		4.20E-05
3720		4.17E-05
3721		5.47E-05
3722		4.58E-05
3723		6.84E-05
3724		6.95E-05
3725		5.87E-05
3726		3.75E-05
3727		6.81E-05
3728		5.82E-05
3729		6.34E-05
3730		5.65E-05
3731		0.000174394
3732		0.000165536
3733		0.000152964
3734		0.000132731
3735		0.000412257
3736		0.000373744
3737		0.000350149
3738		0.000207592
3739		0.000154601
3740		0.000266544
3741		0.000252833
3742		0.000146851
3743		0.000180619
3744		0.000146931
3745		8.67E-05
3746		0.000154896
3747		4.38E-05
3748		7.21E-05
3749		8.46E-05
3750		6.22E-05
3751		6.16E-05
3752		5.71E-05
3753		4.20E-05
3754		6.26E-05
3755		8.60E-05
3756		8.48E-05
3757		8.58E-05
3758		0.000105587
3759		6.74E-05
3760		6.08E-05
3761		4.71E-05
3762		4.93E-05
3763		5.40E-05
3764		4.80E-05
3765		5.75E-05
3766		4.08E-05
3767		3.45E-05
3768		3.65E-05
3769		3.48E-05
3770		4.31E-05
3771		3.51E-05
3772		3.72E-05
3773		4.92E-05
3774		4.53E-05
3775		4.62E-05
3776		4.18E-05
3777		4.90E-05
3778		3.81E-05
3779		4.42E-05
3780		3.96E-05
3781		3.91E-05
3782		3.41E-05
3783		3.89E-05
3784		3.55E-05
3785		4.66E-05
3786		4.08E-05
3787		4.87E-05
3788		6.25E-05
3789		9.71E-05
3790		6.74E-05
3791		0.000102909
3792		7.18E-05
3793		6.81E-05
3794		4.94E-05
3795		4.10E-05
3796		3.80E-05
3797		4.34E-05
3798		4.38E-05
3799		3.87E-05
3800		4.59E-05
3801		3.75E-05
3802		0.000178408
3803		0.000273947
3804		0.000150626
3805		0.000312006
3806		0.000253414
3807		0.00023214
3808		0.000182322
3809		0.000129836
3810		0.000254627
3811		0.000552025
3812		0.00064436
3813		0.000240282
3814		0.000557257
3815		0.000250807
3816		0.000450742
3817		0.000274919
3818		0.00038353
3819		0.000699297
3820		0.000649555
3821		0.000931101
3822		0.000369775
3823		0.000481494
3824		0.000354254
3825		0.000246637
3826		0.000112267
3827		0.000120559
3828		9.71E-05
3829		0.000130562
3830		7.57E-05
3831		7.40E-05
3832		6.46E-05
3833		6.83E-05
3834		0.000124443
3835		0.000219034
3836		8.50E-05
3837		0.00136889
3838		0.000970516
3839		0.000384563
3840		0.000875511
3841		0.000910285
3842		0.000824558
3843		0.000706117
3844		0.000746647
3845		0.00081556
3846		0.00101673
3847		0.000512759
3848		0.000346121
3849		0.000350139
3850		0.000187057
3851		0.000132766
3852		0.000188864
3853		0.000213874
3854		0.000153109
3855		7.65E-05
3856		7.13E-05
3857		6.62E-05
3858		5.42E-05
3859		4.94E-05
3860		6.94E-05
3861		7.50E-05
3862		0.000170559
3863		8.08E-05
3864		0.000110342
3865		0.000102711
3866		6.07E-05
3867		8.38E-05
3868		5.12E-05
3869		5.35E-05
3870		0.000247229
3871		0.000379478
3872		0.000212983
3873		0.00032756
3874		0.00021073
3875		0.000218679
3876		0.00025401
3877		0.000317227
3878		0.000278405
3879		0.000640968
3880		0.000436242
3881		0.000224731
3882		0.000800324
3883		0.00118806
3884		0.00111784
3885		0.00113782
3886		0.000718892
3887		0.00039849
3888		0.000436198
3889		0.000327563
3890		0.000257509
3891		0.000395149
3892		0.000209991
3893		0.00016238
3894		0.000315518
3895		0.000315118
3896		0.000211478
3897		0.000494442
3898		0.00310323
3899		0.00292581
3900		0.00126408
3901		0.00330951
3902		0.00332269
3903		0.00140488
3904		0.000725281
3905		0.000734822
3906		0.000209608
3907		0.000185277
3908		0.000172282
3909		0.000141677
3910		0.000159215
3911		0.0001473
3912		0.000178765
3913		0.000257434
3914		0.000143928
3915		9.93E-05
3916		0.000145944
3917		0.000102329
3918		5.93E-05
3919		6.91E-05
3920		4.44E-05
3921		4.20E-05
3922		5.68E-05
3923		5.89E-05
3924		4.54E-05
3925		4.53E-05
3926		3.76E-05
3927		3.99E-05
3928		4.87E-05
3929		4.38E-05
3930		4.38E-05
3931		3.93E-05
3932		5.21E-05
3933		0.000263208
3934		0.000434555
3935		0.00196004
3936		0.000212815
3937		0.000472036
3938		0.000338805
3939		0.000305743
3940		0.000340065
3941		0.00301291
3942		0.00293101
3943		0.00116923
3944		0.00884713
3945		0.0165527
3946		0.00483565
3947		0.00510599
3948		0.00286776
3949		0.00143727
3950		0.00158899
3951		0.00106968
3952		0.000614696
3953		0.000864286
3954		0.000340501
3955		0.000406531
3956		0.000309267
3957		0.000594343
3958		0.00122927
3959		0.000729757
3960		0.000462874
3961		0.0006202
3962		0.000513323
3963		0.000749747
3964		0.000611194
3965		0.000298128
3966		0.000139801
3967		0.000184532
3968		7.77E-05
3969		7.32E-05
3970		8.08E-05
3971		4.96E-05
3972		6.01E-05
3973		5.07E-05
3974		4.32E-05
3975		0.000193919
3976		0.000191912
3977		0.000110936
3978		7.93E-05
3979		0.000164937
3980		0.000132556
3981		9.30E-05
3982		0.000150398
3983		0.000131442
3984		0.000117986
3985		0.000255129
3986		0.000116498
3987		0.000172312
3988		9.75E-05
3989		7.34E-05
3990		6.77E-05
3991		0.000124633
3992		0.000133427
3993		7.12E-05
3994		7.28E-05
3995		0.000158315
3996		7.76E-05
3997		9.74E-05
3998		7.25E-05
3999		6.17E-05
4000		4.46E-05
4001		4.78E-05
4002		5.00E-05
4003		3.97E-05
4004		4.47E-05
4005		0.000160709
4006		0.000197572
4007		0.000358176
4008		0.000626966
4009		0.000775593
4010		0.000778634
4011		0.000581202
4012		0.000558735
4013		0.000618557
4014		0.000315476
4015		0.000201889
4016		8.66E-05
4017		0.000113537
4018		9.56E-05
4019		5.89E-05
4020		7.06E-05
4021		4.54E-05
4022		8.77E-05
4023		0.000211506
4024		0.000112757
4025		5.13E-05
4026		7.16E-05
4027		8.06E-05
4028		5.39E-05
4029		4.60E-05
4030		5.36E-05
4031		9.23E-05
4032		9.22E-05
4033		8.42E-05
4034		7.63E-05
4035		6.90E-05
4036		6.25E-05
4037		0.000104408
4038		8.04E-05
4039		0.00011132
4040		7.50E-05
4041		6.93E-05
4042		6.28E-05
4043		5.44E-05
4044		5.37E-05
4045		4.14E-05
4046		3.76E-05
4047		4.10E-05
4048		3.94E-05
4049		3.83E-05
4050		5.67E-05
4051		5.82E-05
4052		5.20E-05
4053		3.72E-05
4054		3.78E-05
4055		3.57E-05
4056		3.19E-05
4057		3.47E-05
4058		5.66E-05
4059		5.52E-05
4060		4.25E-05
4061		4.02E-05
4062		3.91E-05
4063		4.11E-05
4064		3.33E-05
4065		3.86E-05
4066		0.000123636
4067		0.000189008
4068		0.000118897
4069		0.00056837
4070		0.000954059
4071		0.000189284
4072		0.000226684
4073		0.000342837
4074		9.14E-05
4075		0.000133492
4076		0.000121003
4077		0.00020225
4078		0.000299338
4079		0.00125391
4080		0.000467069
4081		0.000169697
4082		0.000309747
4083		0.000209088
4084		0.000116755
4085		0.00035889
4086		0.000843887
4087		0.00250766
4088		0.00421835
4089		0.00204545
4090		0.0010879
4091		0.000897199
4092		0.000724136
4093		0.000485129
4094		0.000359522
4095		0.000495748
4096		0.000298705
4097		0.000233209
4098		0.000232603
4099		8.57E-05
4100		5.59E-05
4101		8.36E-05
4102		7.81E-05
4103		6.04E-05
4104		8.60E-05
4105		0.000392716
4106		0.000666144
4107		0.000393459
4108		0.000186515
4109		0.000259905
4110		0.000220606
4111		0.000156615
4112		8.57E-05
4113		0.000106194
4114		9.38E-05
4115		4.36E-05
4116		7.34E-05
4117		6.56E-05
4118		3.68E-05
4119		3.94E-05
4120		3.82E-05
4121		3.43E-05
4122		3.24E-05
4123		3.33E-05
4124		3.81E-05
4125		3.28E-05
4126		3.26E-05
4127		3.25E-05
4128		3.47E-05
4129		3.18E-05
4130		3.68E-05
4131		3.48E-05
4132		3.23E-05
4133		4.10E-05
4134		0.000153523
4135		0.000222286
4136		0.000101008
4137		0.000108808
4138		0.000113558
4139		0.000157123
4140		0.000205251
4141		0.00023194
4142		0.000303909
4143		0.000226183
4144		0.000229042
4145		0.000341158
4146		0.00478094
4147		0.00509548
4148		0.00105878
4149		0.00402151
4150		0.00231942
4151		0.00223245
4152		0.00381684
4153		0.00142668
4154		0.000864961
4155		0.00120207
4156		0.00121121
4157		0.000889924
4158		0.00134268
4159		0.00112106
4160		0.000821398
4161		0.00058739
4162		0.000696837
4163		0.000579113
4164		0.000351436
4165		0.000324857
4166		0.00021598
4167		0.000118382
4168		0.000173497
4169		0.00011798
4170		0.000206919
4171		0.000231384
4172		0.000260011
4173		9.23E-05
4174		0.000132298
4175		8.52E-05
4176		5.78E-05
4177		4.72E-05
4178		7.96E-05
4179		8.34E-05
4180		9.69E-05
4181		0.000130489
4182		7.14E-05
4183		6.38E-05
4184		4.88E-05
4185		4.70E-05
4186		3.59E-05
4187		3.32E-05
4188		3.60E-05
4189		4.31E-05
4190		3.82E-05
4191		3.20E-05
4192		3.40E-05
4193		3.33E-05
4194		3.85E-05
4195		3.68E-05
4196		3.08E-05
4197		3.29E-05
4198		3.40E-05
4199		3.38E-05
4200		3.45E-05
4201		3.92E-05
4202		3.85E-05
4203		3.85E-05
4204		5.36E-05
4205		4.90E-05
4206		4.24E-05
4207		4.23E-05
4208		4.25E-05
4209		3.90E-05
4210		4.51E-05
4211		3.79E-05
4212		4.25E-05
4213		4.75E-05
4214		3.96E-05
4215		3.21E-05
4216		3.78E-05
4217		3.88E-05
4218		3.66E-05
4219		3.59E-05
4220		3.47E-05
4221		3.36E-05
4222		7.55E-05
4223		0.000161091
4224		0.00010645
4225		7.30E-05
4226		9.48E-05
4227		0.000182034
4228		0.000379885
4229		0.000626814
4230		0.000257539
4231		0.000184712
4232		0.000251454
4233		0.000414714
4234		0.00180166
4235		0.000712616
4236		0.000196091
4237		0.000410288
4238		0.000574768
4239		0.00286819
4240		0.00177879
4241		0.000556138
4242		0.00102713
4243		0.00106782
4244		0.000468382
4245		0.000383074
4246		0.000340308
4247		0.000222354
4248		0.000161507
4249		0.000219858
4250		0.000140228
4251		0.000115669
4252		0.000145257
4253		0.000194426
4254		0.000138715
4255		9.38E-05
4256		7.64E-05
4257		0.00010978
4258		7.52E-05
4259		7.38E-05
4260		5.89E-05
4261		4.80E-05
4262		5.95E-05
4263		5.07E-05
4264		5.45E-05
4265		0.000149536
4266		6.55E-05
4267		6.51E-05
4268		7.14E-05
4269		3.78E-05
4270		5.66E-05
4271		4.57E-05
4272		5.34E-05
4273		0.000130229
4274		0.00032422
4275		0.000367481
4276		0.000519714
4277		0.000380353
4278		0.000285195
4279		0.000264629
4280		0.00015303
4281		7.95E-05
4282		9.32E-05
4283		5.60E-05
4284		9.67E-05
4285		0.000141374
4286		8.73E-05
4287		6.85E-05
4288		4.45E-05
4289		4.75E-05
4290		3.74E-05
4291		3.49E-05
4292		6.32E-05
4293		5.14E-05
4294		5.19E-05
4295		4.08E-05
4296		3.54E-05
4297		4.17E-05
4298		4.04E-05
4299		3.48E-05
4300		3.90E-05
4301		3.77E-05
4302		3.61E-05
4303		5.19E-05
4304		4.49E-05
4305		2.97E-05
4306		4.35E-05
4307		3.13E-05
4308		3.57E-05
4309		3.18E-05
4310		0.000119108
4311		0.000135411
4312		0.000122869
4313		0.000153561
4314		0.000149803
4315		9.44E-05
4316		5.69E-05
4317		6.10E-05
4318		7.51E-05
4319		8.69E-05
4320		7.16E-05
4321		0.000105455
4322		9.88E-05
4323		7.82E-05
4324		6.14E-05
4325		5.57E-05
4326		5.46E-05
4327		4.00E-05
4328		3.40E-05
4329		3.68E-05
4330		3.37E-05
4331		3.18E-05
4332		3.29E-05
4333		3.40E-05
4334		3.11E-05
4335		4.04E-05
4336		4.81E-05
4337		4.42E-05
4338		4.36E-05
4339		4.63E-05
4340		6.88E-05
4341		4.64E-05
4342		0.000221111
4343		0.000194172
4344		8.78E-05
4345		0.000141839
4346		6.01E-05
4347		7.47E-05
4348		6.38E-05
4349		3.83E-05
4350		5.58E-05
4351		3.72E-05
4352		3.66E-05
4353		3.29E-05
4354		3.24E-05
4355		0.000103741
4356		0.000145314
4357		9.18E-05
4358		5.18E-05
4359		4.73E-05
4360		7.72E-05
4361		6.67E-05
4362		4.89E-05
4363		5.73E-05
4364		6.55E-05
4365		6.67E-05
4366		5.34E-05
4367		5.24E-05
4368		0.000103774
4369		0.00010149
4370		5.26E-05
4371		4.73E-05
4372		0.00011669
4373		8.48E-05
4374		0.00010408
4375		0.000184247
4376		0.000141143
4377		0.000193098
4378		0.000106453
4379		0.00022456
4380		0.000366562
4381		0.000296309
4382		0.000238443
4383		0.000157089
4384		8.59E-05
4385		5.59E-05
4386		7.67E-05
4387		6.78E-05
4388		0.000145833
4389		0.0001499
4390		0.000161634
4391		0.00154381
4392		0.000334702
4393		0.000775744
4394		0.000192612
4395		0.0014179
4396		0.000303546
4397		0.000861391
4398		0.000423663
4399		0.00055359
4400		0.000305424
4401		0.00016122
4402		0.00045788
4403		0.000293184
4404		0.000416551
4405		0.00398163
4406		0.00265786
4407		0.00181923
4408		0.0029361
4409		0.000987258
4410		0.00337348
4411		0.0261804
4412		0.0538677
4413		0.0599372
4414		0.0215442
4415		0.0220449
4416		0.0138558
4417		0.0081888
4418		0.00587593
4419		0.0041739
4420		0.00277917
4421		0.00178388
4422		0.00095133
4423		0.00138841
4424		0.000913977
4425		0.000848742
4426		0.000772598
4427		0.000733401
4428		0.000460717
4429		0.000432563
4430		0.000455642
4431		0.000204949
4432		0.000134252
4433		8.59E-05
4434		6.91E-05
4435		7.05E-05
4436		5.74E-05
4437		5.18E-05
4438		4.92E-05
4439		3.90E-05
4440		4.43E-05
4441		4.33E-05
4442		3.90E-05
4443		3.22E-05
4444		3.29E-05
4445		3.09E-05
4446		3.05E-05
4447		3.04E-05
4448		5.40E-05
4449		0.000140776
4450		0.000103264
4451		5.51E-05
4452		4.81E-05
4453		5.66E-05
4454		5.66E-05
4455		3.95E-05
4456		3.83E-05
4457		3.59E-05
4458		3.22E-05
4459		3.18E-05
4460		2.96E-05
4461		2.97E-05
4462		2.95E-05
4463		3.17E-05
4464		3.14E-05
4465		6.76E-05
4466		0.000124628
4467		7.69E-05
4468		4.10E-05
4469		5.99E-05
4470		6.82E-05
4471		4.45E-05
4472		4.52E-05
4473		4.17E-05
4474		4.24E-05
4475		3.32E-05
4476		3.45E-05
4477		3.06E-05
4478		3.03E-05
4479		3.86E-05
4480		3.78E-05
4481		3.46E-05
4482		3.14E-05
4483		3.17E-05
4484		2.80E-05
4485		2.93E-05
4486		3.34E-05
4487		3.23E-05
4488		3.11E-05
4489		3.46E-05
4490		3.22E-05
4491		8.61E-05
4492		0.000160372
4493		0.000104376
4494		4.13E-05
4495		5.83E-05
4496		7.87E-05
4497		7.71E-05
4498		6.20E-05
4499		6.07E-05
4500		5.39E-05
4501		7.33E-05
4502		7.26E-05
4503		7.46E-05
4504		8.82E-05
4505		0.000163279
4506		0.000136149
4507		0.000203997
4508		0.00111023
4509		0.00118507
4510		0.00062942
4511		0.000635718
4512		0.000823294
4513		0.00507961
4514		0.00374231
4515		0.000629844
4516		0.001493
4517		0.00133845
4518		0.000426337
4519		0.000689435
4520		0.000391625
4521		0.00027713
4522		0.000294403
4523		0.0001523
4524		9.16E-05
4525		0.000128966
4526		6.53E-05
4527		6.68E-05
4528		5.84E-05
4529		5.54E-05
4530		4.38E-05
4531		4.12E-05
4532		4.35E-05
4533		3.77E-05
4534		3.75E-05
4535		3.53E-05
4536		5.72E-05
4537		5.42E-05
4538		9.59E-05
4539		0.000939982
4540		0.000416052
4541		0.000224897
4542		0.000265649
4543		0.000179598
4544		0.000102653
4545		0.000143227
4546		7.33E-05
4547		5.48E-05
4548		6.03E-05
4549		4.29E-05
4550		4.24E-05
4551		4.76E-05
4552		5.07E-05
4553		4.07E-05
4554		3.72E-05
4555		3.41E-05
4556		3.40E-05
4557		3.44E-05
4558		3.07E-05
4559		3.48E-05
4560		3.68E-05
4561		3.49E-05
4562		3.03E-05
4563		3.11E-05
4564		3.25E-05
4565		3.25E-05
4566		3.05E-05
4567		3.16E-05
4568		3.48E-05
4569		3.84E-05
4570		3.82E-05
4571		3.76E-05
4572		5.17E-05
4573		3.74E-05
4574		3.20E-05
4575		4.02E-05
4576		3.28E-05
4577		3.24E-05
4578		3.92E-05
4579		3.69E-05
4580		3.45E-05
4581		3.47E-05
4582		3.49E-05
4583		3.21E-05
4584		3.14E-05
4585		3.35E-05
4586		3.17E-05
4587		6.88E-05
4588		5.96E-05
4589		4.80E-05
4590		5.68E-05
4591		6.94E-05
4592		4.29E-05
4593		4.40E-05
4594		3.13E-05
4595		3.50E-05
4596		3.91E-05
4597		4.98E-05
4598		0.000225893
4599		0.000460117
4600		0.000257313
4601		0.000124252
4602		0.000298292
4603		0.000161763
4604		7.12E-05
4605		9.77E-05
4606		8.01E-05
4607		7.67E-05
4608		6.84E-05
4609		5.54E-05
4610		5.09E-05
4611		4.90E-05
4612		4.98E-05
4613		5.70E-05
4614		5.27E-05
4615		6.77E-05
4616		5.63E-05
4617		4.63E-05
4618		3.90E-05
4619		3.89E-05
4620		3.99E-05
4621		4.54E-05
4622		3.88E-05
4623		3.30E-05
4624		3.47E-05
4625		2.98E-05
4626		3.08E-05
4627		2.85E-05
4628		2.84E-05
4629		3.43E-05
4630		3.13E-05
4631		3.64E-05
4632		3.42E-05
4633		3.46E-05
4634		3.27E-05
4635		2.88E-05
4636		3.24E-05
4637		3.28E-05
4638		2.84E-05
4639		5.24E-05
4640		4.01E-05
4641		4.55E-05
4642		3.37E-05
4643		3.14E-05
4644		3.76E-05
4645		4.06E-05
4646		3.81E-05
4647		4.09E-05
4648		4.85E-05
4649		4.83E-05
4650		5.04E-05
4651		3.94E-05
4652		4.96E-05
4653		5.20E-05
4654		3.90E-05
4655		3.19E-05
4656		3.27E-05
4657		3.40E-05
4658		4.27E-05
4659		7.61E-05
4660		0.000129263
4661		7.57E-05
4662		5.42E-05
4663		4.78E-05
4664		5.22E-05
4665		4.39E-05
4666		4.01E-05
4667		3.60E-05
4668		3.53E-05
4669		3.29E-05
4670		2.90E-05
4671		3.10E-05
4672		3.05E-05
4673		3.27E-05
4674		2.96E-05
4675		3.07E-05
4676		2.88E-05
4677		2.88E-05
4678		2.92E-05
4679		3.00E-05
4680		3.17E-05
4681		3.33E-05
4682		3.52E-05
4683		3.62E-05
4684		3.36E-05
4685		3.42E-05
4686		2.96E-05
4687		2.71E-05
4688		2.79E-05
4689		3.01E-05
4690		3.29E-05
4691		0.000134308
4692		0.000237277
4693		0.000122139
4694		6.31E-05
4695		9.61E-05
4696		5.80E-05
4697		3.12E-05
4698		4.04E-05
4699		5.18E-05
4700		3.52E-05
4701		3.04E-05
4702		4.10E-05
4703		3.42E-05
4704		3.16E-05
4705		2.60E-05
4706		2.80E-05
4707		2.65E-05
4708		3.19E-05
4709		3.40E-05
4710		0.000108489
4711		0.000181777
4712		8.32E-05
4713		5.91E-05
4714		0.000109261
4715		6.64E-05
4716		5.45E-05
4717		5.47E-05
4718		4.94E-05
4719		3.27E-05
4720		3.83E-05
4721		5.19E-05
4722		4.70E-05
4723		3.40E-05
4724		2.79E-05
4725		3.61E-05
4726		4.33E-05
4727		4.75E-05
4728		3.97E-05
4729		3.36E-05
4730		3.07E-05
4731		3.37E-05
4732		3.28E-05
4733		3.39E-05
4734		2.95E-05
4735		3.03E-05
4736		2.60E-05
4737		3.14E-05
4738		3.26E-05
4739		3.04E-05
4740		3.01E-05
4741		3.91E-05
4742		3.60E-05
4743		3.13E-05
4744		3.48E-05
4745		3.04E-05
4746		3.05E-05
4747		3.21E-05
4748		4.60E-05
4749		3.31E-05
4750		3.94E-05
4751		4.70E-05
4752		4.81E-05
4753		0.00010027
4754		0.00012935
4755		8.94E-05
4756		5.01E-05
4757		5.80E-05
4758		5.00E-05
4759		4.56E-05
4760		4.31E-05
4761		4.37E-05
4762		4.28E-05
4763		4.34E-05
4764		3.52E-05
4765		2.87E-05
4766		3.65E-05
4767		3.08E-05
4768		2.75E-05
4769		2.82E-05
4770		2.87E-05
4771		3.49E-05
4772		4.87E-05
4773		3.21E-05
4774		2.85E-05
4775		3.11E-05
4776		2.83E-05
4777		3.00E-05
4778		3.12E-05
4779		5.64E-05
4780		4.46E-05
4781		3.34E-05
4782		4.83E-05
4783		4.45E-05
4784		3.41E-05
4785		3.42E-05
4786		3.81E-05
4787		3.42E-05
4788		2.93E-05
4789		2.78E-05
4790		7.59E-05
4791		8.63E-05
4792		5.09E-05
4793		5.56E-05
4794		5.38E-05
4795		5.07E-05
4796		4.71E-05
4797		5.86E-05
4798		6.12E-05
4799		4.78E-05
4800		3.74E-05
4801		3.44E-05
4802		3.16E-05
4803		3.02E-05
4804		2.91E-05
4805		2.64E-05
4806		2.38E-05
4807		3.59E-05
4808		3.04E-05
4809		2.96E-05
4810		2.97E-05
4811		3.67E-05
4812		4.03E-05
4813		3.95E-05
4814		3.78E-05
4815		3.76E-05
4816		3.17E-05
4817		3.30E-05
4818		3.09E-05
4819		7.47E-05
4820		9.91E-05
4821		5.74E-05
4822		0.000124999
4823		0.00010671
4824		5.98E-05
4825		9.28E-05
4826		0.000206159
4827		9.39E-05
4828		6.26E-05
4829		9.52E-05
4830		6.41E-05
4831		0.00105552
4832		0.00128417
4833		0.000982679
4834		0.000914412
4835		0.000335647
4836		0.000355132
4837		0.000189823
4838		0.000188055
4839		0.000156206
4840		0.00017464
4841		8.09E-05
4842		6.75E-05
4843		7.61E-05
4844		9.00E-05
4845		6.67E-05
4846		6.19E-05
4847		7.41E-05
4848		8.60E-05
4849		0.000111714
4850		8.75E-05
4851		5.42E-05
4852		7.77E-05
4853		8.32E-05
4854		7.55E-05
4855		4.75E-05
4856		4.01E-05
4857		5.16E-05
4858		4.30E-05
4859		6.29E-05
4860		6.24E-05
4861		4.14E-05
4862		3.74E-05
4863		4.93E-05
4864		8.49E-05
4865		5.23E-05
4866		5.13E-05
4867		4.48E-05
4868		3.14E-05
4869		2.97E-05
4870		2.82E-05
4871		3.06E-05
4872		2.75E-05
4873		2.48E-05
4874		2.78E-05
4875		3.88E-05
4876		3.80E-05
4877		2.91E-05
4878		3.49E-05
4879		9.57E-05
4880		3.54E-05
4881		5.28E-05
4882		4.89E-05
4883		4.32E-05
4884		3.14E-05
4885		2.94E-05
4886		3.42E-05
4887		2.76E-05
4888		2.56E-05
4889		2.70E-05
4890		3.03E-05
4891		2.59E-05
4892		2.74E-05
4893		2.88E-05
4894		3.13E-05
4895		3.43E-05
4896		0.000115903
4897		5.31E-05
4898		6.60E-05
4899		8.16E-05
4900		6.21E-05
4901		5.42E-05
4902		4.45E-05
4903		3.52E-05
4904		0.000196175
4905		0.000298161
4906		0.000239361
4907		0.000226654
4908		0.000360584
4909		0.000160036
4910		0.000102211
4911		6.06E-05
4912		7.48E-05
4913		0.000708491
4914		0.00117205
4915		0.000440075
4916		0.000451733
4917		0.000362387
4918		0.000614541
4919		0.000201298
4920		0.000296658
4921		0.000585394
4922		0.000404715
4923		0.00132406
4924		0.00201994
4925		0.00089403
4926		0.000494684
4927		0.000317807
4928		0.00030539
4929		0.000197759
4930		0.000179841
4931		7.51E-05
4932		0.000137098
4933		0.00014771
4934		0.000131455
4935		0.000126709
4936		0.000121538
4937		0.000252631
4938		0.000329155
4939		9.85E-05
4940		0.000589934
4941		0.000379763
4942		0.000246476
4943		0.000241048
4944		0.000259729
4945		6.83E-05
4946		6.87E-05
4947		0.000106577
4948		3.02E-05
4949		6.40E-05
4950		7.56E-05
4951		6.44E-05
4952		0.000116796
4953		9.23E-05
4954		7.20E-05
4955		4.76E-05
4956		3.02E-05
4957		4.28E-05
4958		2.79E-05
4959		3.71E-05
4960		3.52E-05
4961		3.78E-05
4962		3.15E-05
4963		2.93E-05
4964		3.30E-05
4965		4.45E-05
4966		3.90E-05
4967		3.73E-05
4968		3.55E-05
4969		4.79E-05
4970		4.98E-05
4971		7.41E-05
4972		6.53E-05
4973		7.23E-05
4974		5.19E-05
4975		5.45E-05
4976		5.51E-05
4977		6.39E-05
4978		0.000112764
4979		0.00013592
4980		6.44E-05
4981		3.79E-05
4982		3.82E-05
4983		4.58E-05
4984		3.63E-05
4985		2.86E-05
4986		2.79E-05
4987		2.57E-05
4988		2.45E-05
4989		2.72E-05
4990		2.40E-05
4991		2.92E-05
4992		2.68E-05
4993		2.51E-05
4994		2.50E-05
4995		2.60E-05
4996		2.56E-05
4997		2.66E-05
4998		3.46E-05
4999		3.10E-05
5000		3.04E-05
5001		2.83E-05
5002		3.37E-05
5003		6.41E-05
5004		5.56E-05
5005		5.23E-05
5006		0.000114655
5007		0.000149269
5008		0.000177462
5009		0.000227514
5010		0.000128711
5011		7.21E-05
5012		6.60E-05
5013		2.91E-05
5014		4.61E-05
5015		2.98E-05
5016		2.68E-05
5017		2.79E-05
5018		2.76E-05
5019		2.62E-05
5020		2.22E-05
5021		4.06E-05
5022		2.78E-05
5023		2.50E-05
5024		2.62E-05
5025		3.75E-05
5026		3.90E-05
5027		0.000152811
5028		0.000259692
5029		0.000141948
5030		0.000268846
5031		8.79E-05
5032		0.000257477
5033		0.000207039
5034		0.0003612
5035		0.000183281
5036		0.000482792
5037		0.000101199
5038		0.000131884
5039		0.000125832
5040		6.63E-05
5041		9.15E-05
5042		0.000671936
5043		0.00356828
5044		0.00172581
5045		0.00143069
5046		0.000556293
5047		0.000395371
5048		0.000617322
5049		0.0112808
5050		0.0107662
5051		0.00291193
5052		0.00438704
5053		0.00170407
5054		0.00252106
5055		0.0224782
5056		0.0338209
5057		0.0254978
5058		0.0112071
5059		0.00524153
5060		0.00586915
5061		0.00400084
5062		0.00244484
5063		0.00191785
5064		0.0013539
5065		0.000609472
5066		0.000904717
5067		0.000519193
5068		0.000280483
5069		0.000227482
5070		9.87E-05
5071		7.90E-05
5072		0.00010013
5073		7.35E-05
5074		9.51E-05
5075		0.000163512
5076		0.000133055
5077		5.54E-05
5078		7.14E-05
5079		6.99E-05
5080		4.57E-05
5081		3.82E-05
5082		3.17E-05
5083		3.08E-05
5084		2.91E-05
5085		2.53E-05
5086		2.84E-05
5087		2.70E-05
5088		2.60E-05
5089		2.35E-05
5090		3.10E-05
5091		2.79E-05
5092		2.49E-05
5093		6.30E-05
5094		7.85E-05
5095		4.08E-05
5096		4.94E-05
5097		5.76E-05
5098		3.45E-05
5099		3.07E-05
5100		2.66E-05
5101		2.97E-05
5102		2.65E-05
5103		3.68E-05
5104		6.56E-05
5105		3.37E-05
5106		3.42E-05
5107		3.17E-05
5108		2.78E-05
5109		2.84E-05
5110		2.80E-05
5111		2.38E-05
5112		2.58E-05
5113		2.46E-05
5114		2.40E-05
5115		2.38E-05
5116		2.67E-05
5117		2.57E-05
5118		2.59E-05
5119		2.45E-05
5120		2.49E-05
5121		2.56E-05
5122		3.09E-05
5123		3.01E-05
5124		3.15E-05
5125		3.44E-05
5126		4.62E-05
5127		4.09E-05
5128		3.34E-05
5129		2.95E-05
5130		2.87E-05
5131		2.91E-05
5132		3.21E-05
5133		3.07E-05
5134		2.81E-05
5135		0.000135058
5136		0.000167119
5137		7.88E-05
5138		5.23E-05
5139		3.97E-05
5140		5.17E-05
5141		4.82E-05
5142		2.73E-05
5143		3.28E-05
5144		3.91E-05
5145		3.28E-05
5146		3.45E-05
5147		3.26E-05
5148		2.69E-05
5149		2.55E-05
5150		2.79E-05
5151		2.66E-05
5152		2.68E-05
5153		3.16E-05
5154		3.39E-05
5155		3.72E-05
5156		3.75E-05
5157		3.09E-05
5158		3.38E-05
5159		3.58E-05
5160		2.88E-05
5161		2.82E-05
5162		3.04E-05
5163		2.91E-05
5164		2.53E-05
5165		3.00E-05
5166		2.69E-05
5167		2.59E-05
5168		2.50E-05
5169		3.00E-05
5170		2.99E-05
5171		2.68E-05
5172		2.53E-05
5173		2.33E-05
5174		3.28E-05
5175		3.51E-05
5176		3.29E-05
5177		2.69E-05
5178		2.45E-05
5179		2.88E-05
5180		3.92E-05
5181		2.99E-05
5182		2.81E-05
5183		2.94E-05
5184		2.53E-05
5185		2.24E-05
5186		2.51E-05
5187		2.43E-05
5188		2.52E-05
5189		2.78E-05
5190		3.04E-05
5191		8.62E-05
5192		0.000219081
5193		0.000107587
5194		5.25E-05
5195		7.94E-05
5196		8.33E-05
5197		7.44E-05
5198		6.01E-05
5199		6.22E-05
5200		3.62E-05
5201		4.25E-05
5202		5.17E-05
5203		3.64E-05
5204		3.11E-05
5205		3.06E-05
5206		2.86E-05
5207		2.47E-05
5208		3.59E-05
5209		0.000128751
5210		0.000218912
5211		0.000121031
5212		0.000136892
5213		9.21E-05
5214		8.44E-05
5215		7.57E-05
5216		6.21E-05
5217		5.12E-05
5218		5.74E-05
5219		5.51E-05
5220		4.30E-05
5221		4.04E-05
5222		3.36E-05
5223		3.76E-05
5224		4.35E-05
5225		2.73E-05
5226		3.04E-05
5227		2.52E-05
5228		3.22E-05
5229		3.11E-05
5230		2.85E-05
5231		2.36E-05
5232		3.12E-05
5233		5.75E-05
5234		0.000169886
5235		8.90E-05
5236		3.92E-05
5237		7.81E-05
5238		0.000900495
5239		0.000478218
5240		0.0013843
5241		0.00213104
5242		0.00167033
5243		0.0019399
5244		0.00228854
5245		0.00197695
5246		0.00265827
5247		0.00191549
5248		0.00249147
5249		0.00122254
5250		0.00112676
5251		0.00152401
5252		0.000555419
5253		0.00173464
5254		0.000849588
5255		0.00144891
5256		0.000915006
5257		0.000255382
5258		0.000286186
5259		0.000197824
5260		0.000169939
5261		7.85E-05
5262		6.55E-05
5263		4.89E-05
5264		9.36E-05
5265		7.68E-05
5266		0.000167574
5267		9.06E-05
5268		0.000120988
5269		5.73E-05
5270		0.000110191
5271		4.29E-05
5272		0.000125751
5273		7.79E-05
5274		0.000101219
5275		7.53E-05
5276		4.13E-05
5277		3.29E-05
5278		4.46E-05
5279		6.22E-05
5280		5.02E-05
5281		4.22E-05
5282		4.90E-05
5283		4.49E-05
5284		3.53E-05
5285		3.60E-05
5286		2.91E-05
5287		3.36E-05
5288		3.29E-05
5289		2.73E-05
5290		3.41E-05
5291		3.04E-05
5292		2.71E-05
5293		2.43E-05
5294		3.25E-05
5295		5.11E-05
5296		0.000233731
5297		0.000253923
5298		0.000167327
5299		0.000159211
5300		4.56E-05
5301		8.62E-05
5302		4.15E-05
5303		5.92E-05
5304		3.10E-05
5305		3.80E-05
5306		2.53E-05
5307		3.87E-05
5308		4.21E-05
5309		5.39E-05
5310		3.21E-05
5311		3.61E-05
5312		2.69E-05
5313		2.96E-05
5314		2.88E-05
5315		3.23E-05
5316		4.26E-05
5317		3.05E-05
5318		2.52E-05
5319		2.44E-05
5320		2.41E-05
5321		2.33E-05
5322		2.41E-05
5323		2.30E-05
5324		2.60E-05
5325		2.60E-05
5326		2.87E-05
5327		3.71E-05
5328		3.44E-05
5329		3.56E-05
5330		2.80E-05
5331		2.49E-05
5332		3.34E-05
5333		2.80E-05
5334		2.59E-05
5335		2.57E-05
5336		2.40E-05
5337		2.42E-05
5338		2.17E-05
5339		2.17E-05
5340		2.30E-05
5341		2.39E-05
5342		2.19E-05
5343		2.53E-05
5344		2.62E-05
5345		3.08E-05
5346		2.43E-05
5347		2.33E-05
5348		2.85E-05
5349		3.38E-05
5350		3.72E-05
5351		3.09E-05
5352		3.57E-05
5353		4.19E-05
5354		4.01E-05
5355		3.63E-05
5356		0.000121278
5357		0.000179561
5358		8.15E-05
5359		3.68E-05
5360		7.58E-05
5361		6.51E-05
5362		3.73E-05
5363		3.64E-05
5364		7.01E-05
5365		7.71E-05
5366		0.000238366
5367		0.000357346
5368		0.000504477
5369		0.00107543
5370		0.000563552
5371		0.000578225
5372		0.000407398
5373		0.000369836
5374		0.000413516
5375		0.000450068
5376		0.000937763
5377		0.000737004
5378		0.000654825
5379		0.00021997
5380		0.000169405
5381		0.000247191
5382		0.000148272
5383		9.46E-05
5384		4.61E-05
5385		4.10E-05
5386		4.07E-05
5387		3.20E-05
5388		5.85E-05
5389		0.000161672
5390		7.23E-05
5391		6.09E-05
5392		5.76E-05
5393		4.92E-05
5394		0.000142106
5395		0.000199517
5396		9.35E-05
5397		0.000157731
5398		0.000222237
5399		0.000191383
5400		0.000117623
5401		9.73E-05
5402		5.20E-05
5403		6.21E-05
5404		7.87E-05
5405		0.000234995
5406		0.0010269
5407		0.000531646
5408		0.000592552
5409		0.000680244
5410		0.000496622
5411		0.000213886
5412		0.000857511
5413		0.000445416
5414		0.000724855
5415		0.00040082
5416		0.000151408
5417		0.000124537
5418		0.000243687
5419		0.000185053
5420		0.000161382
5421		0.000328989
5422		0.000297033
5423		0.00031163
5424		0.000368842
5425		0.000697942
5426		0.000207473
5427		0.000531715
5428		0.000148977
5429		0.000160533
5430		0.000180755
5431		0.000129811
5432		7.78E-05
5433		9.37E-05
5434		0.000104033
5435		6.30E-05
5436		9.57E-05
5437		6.78E-05
5438		5.53E-05
5439		0.000109083
5440		0.000131281
5441		6.06E-05
5442		6.30E-05
5443		0.000140072
5444		0.000187311
5445		0.000257993
5446		0.000166671
5447		0.00019678
5448		0.000347559
5449		0.000138199
5450		0.00013623
5451		0.00011756
5452		0.000121043
5453		0.000129158
5454		9.23E-05
5455		7.83E-05
5456		5.56E-05
5457		7.94E-05
5458		1.00E-04
5459		0.000427072
5460		0.000299018
5461		0.000144512
5462		0.00033066
5463		0.000214714
5464		0.000320989
5465		0.000250586
5466		0.000342907
5467		0.000517467
5468		0.000224621
5469		0.000161031
5470		0.000274624
5471		0.000226085
5472		0.000119423
5473		0.000226922
5474		0.000197909
5475		0.000106855
5476		0.000114621
5477		0.000104075
5478		5.21E-05
5479		5.36E-05
5480		4.18E-05
5481		4.20E-05
5482		3.41E-05
5483		3.89E-05
5484		2.81E-05
5485		2.95E-05
5486		3.39E-05
5487		2.49E-05
5488		2.39E-05
5489		0.000249597
5490		0.000332838
5491		9.74E-05
5492		0.000221555
5493		5.19E-05
5494		0.000186632
5495		0.00033702
5496		0.00152253
5497		0.00183027
5498		0.0017483
5499		0.00118863
5500		0.00106113
5501		0.00165754
5502		0.00245265
5503		0.0114582
5504		0.00536432
5505		0.00150252
5506		0.00789257
5507		0.00680821
5508		0.00231026
5509		0.0037493
5510		0.00271308
5511		0.00166906
5512		0.00363985
5513		0.00176984
5514		0.00186527
5515		0.00118875
5516		0.00175579
5517		0.00139164
5518		0.000904835
5519		0.0010305
5520		0.00120749
5521		0.000946914
5522		0.000946156
5523		0.000478262
5524		0.000340581
5525		0.000350197
5526		0.000233364
5527		0.000201461
5528		0.000305711
5529		0.000535408
5530		0.000161449
5531		0.00124564
5532		0.00460586
5533		0.00125171
5534		0.0043093
5535		0.00577689
5536		0.00169915
5537		0.00328266
5538		0.00130645
5539		0.00131142
5540		0.00166568
5541		0.000599868
5542		0.00032227
5543		0.000563749
5544		0.000274638
5545		0.00048449
5546		0.000498976
5547		0.000416324
5548		0.003293
5549		0.00204322
5550		0.00117568
5551		0.000705182
5552		0.000693392
5553		0.000360145
5554		0.000378142
5555		0.000444399
5556		0.000312641
5557		0.000299951
5558		0.000368121
5559		0.000154599
5560		0.000128235
5561		0.000124886
5562		8.38E-05
5563		5.40E-05
5564		6.95E-05
5565		6.41E-05
5566		6.95E-05
5567		5.90E-05
5568		5.02E-05
5569		5.63E-05
5570		5.14E-05
5571		5.33E-05
5572		5.49E-05
5573		4.45E-05
5574		5.31E-05
5575		4.95E-05
5576		5.02E-05
5577		8.11E-05
5578		0.000161449
5579		8.18E-05
5580		9.97E-05
5581		6.70E-05
5582		6.30E-05
5583		6.77E-05
5584		4.70E-05
5585		4.87E-05
5586		4.87E-05
5587		7.48E-05
5588		0.000335267
5589		0.00077827
5590		0.000139613
5591		0.000674845
5592		0.000234086
5593		0.000102609
5594		0.000346426
5595		0.000182796
5596		0.000218747
5597		0.000195711
5598		0.000104368
5599		0.000179823
5600		0.000137743
5601		0.000149718
5602		0.000470005
5603		0.000938116
5604		0.00127835
5605		0.00130078
5606		0.0016793
5607		0.00281183
5608		0.00153392
5609		0.00110648
5610		0.000716923
5611		0.000865625
5612		0.000462956
5613		0.000565128
5614		0.00837049
5615		0.00601629
5616		0.00107467
5617		0.00283882
5618		0.00357816
5619		0.000906766
5620		0.00138456
5621		0.00149541
5622		0.000316659
5623		0.000412992
5624		0.000519732
5625		0.000237724
5626		0.000434729
5627		0.00836319
5628		0.00936084
5629		0.00270077
5630		0.000939899
5631		0.00167061
5632		0.000884891
5633		0.00628487
5634		0.0172364
5635		0.0196918
5636		0.0133198
5637		0.00935907
5638		0.0113668
5639		0.0093815
5640		0.00452372
5641		0.0041441
5642		0.00336394
5643		0.00154533
5644		0.000797411
5645		0.000345184
5646		0.000384765
5647		0.000356011
5648		0.000293335
5649		0.000875047
5650		0.000733118
5651		0.000212371
5652		0.000122026
5653		0.000189652
5654		0.00013718
5655		8.86E-05
5656		7.69E-05
5657		0.00022984
5658		0.000901395
5659		0.00047138
5660		0.000114518
5661		0.000269931
5662		0.000291984
5663		0.00235566
5664		0.00245763
5665		0.000659501
5666		0.000165543
5667		0.000330815
5668		0.00027471
5669		0.000161746
5670		8.99E-05
5671		6.46E-05
5672		6.23E-05
5673		5.52E-05
5674		0.000129087
5675		0.000253542
5676		8.79E-05
5677		0.000123109
5678		0.000174788
5679		0.000205828
5680		7.73E-05
5681		5.44E-05
5682		8.47E-05
5683		5.61E-05
5684		3.99E-05
5685		6.52E-05
5686		7.08E-05
5687		4.43E-05
5688		3.97E-05
5689		3.96E-05
5690		3.78E-05
5691		3.82E-05
5692		3.90E-05
5693		4.67E-05
5694		0.000188031
5695		0.000367032
5696		0.000166344
5697		0.000184018
5698		0.000481467
5699		0.000522372
5700		0.000203953
5701		0.000176978
5702		9.94E-05
5703		9.01E-05
5704		4.57E-05
5705		5.33E-05
5706		5.05E-05
5707		4.93E-05
5708		4.36E-05
5709		3.83E-05
5710		3.97E-05
5711		4.78E-05
5712		4.83E-05
5713		3.86E-05
5714		3.66E-05
5715		3.75E-05
5716		3.93E-05
5717		3.61E-05
5718		3.65E-05
5719		3.69E-05
5720		3.53E-05
5721		3.82E-05
5722		3.62E-05
5723		3.80E-05
5724		3.56E-05
5725		3.73E-05
5726		3.57E-05
5727		3.58E-05
5728		4.23E-05
5729		0.000127045
5730		0.00014213
5731		6.41E-05
5732		6.41E-05
5733		9.58E-05
5734		5.83E-05
5735		5.65E-05
5736		5.02E-05
5737		4.41E-05
5738		4.18E-05
5739		3.91E-05
5740		3.61E-05
5741		3.72E-05
5742		3.81E-05
5743		3.90E-05
5744		3.59E-05
5745		3.98E-05
5746		0.00029332
5747		0.00213647
5748		0.00240141
5749		0.00141749
5750		0.000817454
5751		0.00104152
5752		0.000942707
5753		0.000449727
5754		0.000267602
5755		0.000558305
5756		0.000294483
5757		0.000237133
5758		0.000139789
5759		0.00017504
5760		8.33E-05
5761		8.52E-05
5762		7.11E-05
5763		6.87E-05
5764		4.75E-05
5765		4.70E-05
5766		4.59E-05
5767		4.45E-05
5768		4.12E-05
5769		4.31E-05
5770		4.07E-05
5771		3.80E-05
5772		3.68E-05
5773		3.55E-05
5774		3.50E-05
5775		3.49E-05
5776		3.45E-05
5777		3.70E-05
5778		3.63E-05
5779		3.65E-05
5780		3.47E-05
5781		3.34E-05
5782		3.39E-05
5783		3.48E-05
5784		3.81E-05
5785		3.71E-05
5786		3.47E-05
5787		3.37E-05
5788		3.43E-05
5789		3.58E-05
5790		3.40E-05
5791		3.41E-05
5792		3.30E-05
5793		3.50E-05
5794		7.57E-05
5795		0.000103953
5796		5.49E-05
5797		4.26E-05
5798		6.32E-05
5799		0.00020482
5800		0.0008026
5801		0.00043317
5802		0.000267705
5803		0.00017511
5804		0.00020346
5805		0.00010448
5806		5.89E-05
5807		7.36E-05
5808		5.97E-05
5809		3.76E-05
5810		3.67E-05
5811		5.11E-05
5812		4.21E-05
5813		0.000270924
5814		0.000376885
5815		0.000150298
5816		6.14E-05
5817		7.82E-05
5818		0.000129996
5819		8.56E-05
5820		3.64E-05
5821		4.59E-05
5822		3.65E-05
5823		4.53E-05
5824		4.60E-05
5825		3.57E-05
5826		4.17E-05
5827		4.10E-05
5828		3.34E-05
5829		3.32E-05
5830		3.15E-05
5831		3.18E-05
5832		3.11E-05
5833		3.17E-05
5834		3.14E-05
5835		3.09E-05
5836		4.37E-05
5837		4.26E-05
5838		6.83E-05
5839		0.000149461
5840		9.85E-05
5841		8.75E-05
5842		0.000138177
5843		7.12E-05
5844		8.37E-05
5845		5.38E-05
5846		5.39E-05
5847		4.05E-05
5848		4.84E-05
5849		4.00E-05
5850		3.89E-05
5851		3.48E-05
5852		4.10E-05
5853		3.56E-05
5854		3.52E-05
5855		4.19E-05
5856		3.83E-05
5857		4.08E-05
5858		0.00018683
5859		8.59E-05
5860		0.000124537
5861		0.000106012
5862		7.33E-05
5863		7.89E-05
5864		6.11E-05
5865		5.64E-05
5866		0.000217582
5867		0.000253265
5868		0.000700338
5869		0.00444893
5870		0.00305435
5871		0.00173144
5872		0.00117304
5873		0.00162146
5874		0.00103003
5875		0.000206989
5876		0.000607317
5877		0.000598327
5878		0.000344611
5879		0.000224613
5880		0.000199285
5881		0.000149122
5882		9.78E-05
5883		8.90E-05
5884		8.17E-05
5885		7.02E-05
5886		4.05E-05
5887		4.65E-05
5888		3.88E-05
5889		4.00E-05
5890		5.29E-05
5891		0.00019806
5892		0.000208847
5893		0.000114194
5894		9.82E-05
5895		0.000130727
5896		9.02E-05
5897		7.78E-05
5898		9.33E-05
5899		5.68E-05
5900		5.32E-05
5901		6.37E-05
5902		5.87E-05
5903		7.29E-05
5904		4.76E-05
5905		3.87E-05
5906		6.32E-05
5907		7.51E-05
5908		4.68E-05
5909		0.000126404
5910		0.000458864
5911		0.000311689
5912		7.91E-05
5913		0.000170791
5914		0.000187366
5915		0.000172538
5916		6.29E-05
5917		0.000102116
5918		6.50E-05
5919		4.44E-05
5920		6.27E-05
5921		0.000120202
5922		0.00026125
5923		0.000185657
5924		6.02E-05
5925		0.000139144
5926		0.000212005
5927		8.86E-05
5928		0.000147407
5929		0.00307047
5930		0.00269986
5931		0.000776456
5932		0.000908137
5933		0.000294866
5934		0.000310421
5935		0.000283725
5936		0.000203911
5937		0.000309414
5938		0.00219155
5939		0.00224616
5940		0.000606295
5941		0.000548635
5942		0.000471226
5943		0.000222508
5944		0.0002578
5945		0.000260869
5946		0.000163544
5947		0.000300818
5948		0.000182186
5949		0.000197976
5950		8.80E-05
5951		0.000890052
5952		0.00135
5953		0.000632379
5954		0.000460301
5955		0.000788984
5956		0.000493595
5957		0.00133502
5958		0.00720763
5959		0.00400784
5960		0.000911613
5961		0.00138302
5962		0.00316228
5963		0.00106732
5964		0.00063106
5965		0.00109502
5966		0.000886994
5967		0.000368802
5968		0.00108445
5969		0.0013165
5970		0.000672182
5971		0.000803501
5972		0.000680852
5973		0.000416213
5974		0.000324781
5975		0.00051731
5976		0.000732164
5977		0.00061484
5978		0.000726306
5979		0.000859539
5980		0.00139672
5981		0.000910686
5982		0.00109793
5983		0.00205787
5984		0.00109513
5985		0.000308782
5986		0.000398757
5987		0.000528131
5988		0.000315863
5989		0.000354937
5990		0.000348978
5991		0.0002409
5992		0.000281886
5993		0.000522557
5994		0.000325301
5995		0.000146078
5996		0.000182435
5997		0.000171345
5998		7.86E-05
5999		5.45E-05
6000		6.62E-05
6001		5.57E-05
6002		4.40E-05
6003		0.00011091
6004		6.67E-05
6005		0.000178061
6006		0.00112307
6007		0.000607999
6008		8.64E-05
6009		0.000213768
6010		0.000552554
6011		0.000481623
6012		8.89E-05
6013		0.000441978
6014		0.000304171
6015		0.000304929
6016		0.000176719
6017		0.000238721
6018		0.000218755
6019		5.72E-05
6020		0.000101248
6021		7.72E-05
6022		5.87E-05
6023		6.85E-05
6024		3.86E-05
6025		8.26E-05
6026		5.05E-05
6027		5.83E-05
6028		4.51E-05
6029		3.94E-05
6030		3.25E-05
6031		3.45E-05
6032		3.74E-05
6033		3.30E-05
6034		3.07E-05
6035		2.99E-05
6036		2.95E-05
6037		3.29E-05
6038		3.09E-05
6039		3.27E-05
6040		0.000139431
6041		0.000184778
6042		0.000519825
6043		7.86E-05
6044		0.000288777
6045		0.000178401
6046		0.000220529
6047		0.00335794
6048		0.00499308
6049		0.00174197
6050		0.000901812
6051		0.000770382
6052		0.00069868
6053		0.0008569
6054		0.000628108
6055		0.000221322
6056		0.000617801
6057		0.000282109
6058		0.000255792
6059		0.000220532
6060		0.000165484
6061		0.000100293
6062		7.44E-05
6063		4.32E-05
6064		4.66E-05
6065		6.93E-05
6066		0.00019183
6067		0.000100763
6068		7.22E-05
6069		7.06E-05
6070		0.000119894
6071		0.000215456
6072		7.92E-05
6073		9.44E-05
6074		6.94E-05
6075		5.21E-05
6076		4.88E-05
6077		4.90E-05
6078		0.000148965
6079		6.79E-05
6080		3.71E-05
6081		6.20E-05
6082		4.99E-05
6083		2.97E-05
6084		2.90E-05
6085		3.22E-05
6086		3.14E-05
6087		2.70E-05
6088		2.66E-05
6089		3.10E-05
6090		2.70E-05
6091		2.68E-05
6092		2.78E-05
6093		2.76E-05
6094		2.43E-05
6095		3.32E-05
6096		3.46E-05
6097		3.01E-05
6098		2.75E-05
6099		2.77E-05
6100		2.80E-05
6101		2.61E-05
6102		2.91E-05
6103		2.90E-05
6104		0.000117428
6105		0.000221048
6106		0.000103837
6107		0.000134001
6108		0.000117055
6109		9.25E-05
6110		9.25E-05
6111		5.03E-05
6112		8.26E-05
6113		4.81E-05
6114		4.22E-05
6115		4.85E-05
6116		5.35E-05
6117		4.61E-05
6118		4.23E-05
6119		4.36E-05
6120		4.63E-05
6121		0.000665573
6122		0.00025627
6123		0.00151137
6124		0.000494473
6125		0.000663415
6126		0.000852632
6127		0.000294797
6128		0.000309356
6129		0.000316091
6130		7.79E-05
6131		0.000257971
6132		0.000329185
6133		8.43E-05
6134		0.000916883
6135		0.000234456
6136		0.00179002
6137		0.00138578
6138		0.000207177
6139		0.000618583
6140		0.000381893
6141		0.000133635
6142		0.000142068
6143		5.84E-05
6144		5.86E-05
6145		6.97E-05
6146		4.65E-05
6147		4.03E-05
6148		5.21E-05
6149		3.05E-05
6150		0.000265489
6151		7.22E-05
6152		8.40E-05
6153		9.48E-05
6154		4.50E-05
6155		7.12E-05
6156		4.04E-05
6157		3.97E-05
6158		5.58E-05
6159		4.10E-05
6160		2.78E-05
6161		3.61E-05
6162		8.75E-05
6163		9.39E-05
6164		4.52E-05
6165		5.54E-05
6166		4.98E-05
6167		3.50E-05
6168		3.16E-05
6169		6.59E-05
6170		7.35E-05
6171		4.74E-05
6172		7.56E-05
6173		5.55E-05
6174		0.000119393
6175		0.00071054
6176		0.000148558
6177		0.0018762
6178		0.000685815
6179		0.00400837
6180		0.00167521
6181		0.00402218
6182		0.00181616
6183		0.000551761
6184		0.000548591
6185		0.000398346
6186		0.000481731
6187		0.0118623
6188		0.00312268
6189		0.00646108
6190		0.00592558
6191		0.00227211
6192		0.00316745
6193		0.000968451
6194		0.000736783
6195		0.000646085
6196		0.000113939
6197		0.000400688
6198		6.90E-05
6199		0.00105835
6200		0.00135
6201		0.000356256
6202		0.000792467
6203		0.000277037
6204		0.000244215
6205		0.000259914
6206		0.000141036
6207		0.00024446
6208		0.000107328
6209		0.000131507
6210		0.000128032
6211		4.77E-05
6212		9.46E-05
6213		5.84E-05
6214		7.67E-05
6215		0.000125165
6216		0.000367002
6217		0.00024218
6218		4.05E-05
6219		0.000112761
6220		9.16E-05
6221		4.11E-05
6222		2.71E-05
6223		3.45E-05
6224		2.78E-05
6225		3.05E-05
6226		3.32E-05
6227		3.22E-05
6228		3.93E-05
6229		0.00030953
6230		0.000304217
6231		0.000208834
6232		9.54E-05
6233		0.00019716
6234		7.03E-05
6235		0.000104536
6236		5.86E-05
6237		6.35E-05
6238		5.08E-05
6239		7.66E-05
6240		4.07E-05
6241		3.27E-05
6242		3.34E-05
6243		2.72E-05
6244		2.66E-05
6245		2.56E-05
6246		2.95E-05
6247		2.77E-05
6248		2.77E-05
6249		2.86E-05
6250		2.82E-05
6251		5.38E-05
6252		3.80E-05
6253		5.26E-05
6254		3.57E-05
6255		3.12E-05
6256		3.31E-05
6257		2.61E-05
6258		3.30E-05
6259		2.66E-05
6260		2.94E-05
6261		2.77E-05
6262		2.48E-05
6263		2.52E-05
6264		2.51E-05
6265		2.65E-05
6266		2.47E-05
6267		2.63E-05
6268		2.60E-05
6269		2.51E-05
6270		2.52E-05
6271		4.91E-05
6272		6.88E-05
6273		5.20E-05
6274		3.33E-05
6275		5.33E-05
6276		0.000170654
6277		0.000565174
6278		0.000146447
6279		0.000201184
6280		0.000216738
6281		8.21E-05
6282		0.000123645
6283		0.000172944
6284		0.000149811
6285		0.000565439
6286		0.000203933
6287		0.000141434
6288		0.00022335
6289		0.000100401
6290		0.000141
6291		0.00503327
6292		0.0018873
6293		0.00210261
6294		0.00128255
6295		0.000601158
6296		0.000802007
6297		0.000327072
6298		0.000617766
6299		0.000365578
6300		0.000247995
6301		0.000218652
6302		7.06E-05
6303		9.08E-05
6304		5.00E-05
6305		6.46E-05
6306		3.92E-05
6307		2.71E-05
6308		3.74E-05
6309		2.82E-05
6310		2.64E-05
6311		2.83E-05
6312		2.53E-05
6313		2.91E-05
6314		3.17E-05
6315		2.88E-05
6316		2.57E-05
6317		2.46E-05
6318		2.55E-05
6319		2.40E-05
6320		2.92E-05
6321		2.90E-05
6322		2.49E-05
6323		2.67E-05
6324		2.44E-05
6325		2.37E-05
6326		2.70E-05
6327		2.51E-05
6328		2.47E-05
6329		2.54E-05
6330		2.39E-05
6331		2.38E-05
6332		2.43E-05
6333		2.51E-05
6334		2.53E-05
6335		2.83E-05
6336		3.13E-05
6337		2.53E-05
6338		2.53E-05
6339		2.41E-05
6340		2.29E-05
6341		2.34E-05
6342		2.40E-05
6343		2.70E-05
6344		2.71E-05
6345		2.46E-05
6346		2.36E-05
6347		2.39E-05
6348		3.38E-05
6349		4.26E-05
6350		0.000135723
6351		7.51E-05
6352		5.52E-05
6353		5.91E-05
6354		4.92E-05
6355		4.45E-05
6356		2.48E-05
6357		3.05E-05
6358		2.71E-05
6359		2.68E-05
6360		2.69E-05
6361		2.37E-05
6362		2.64E-05
6363		2.34E-05
6364		2.44E-05
6365		2.46E-05
6366		2.40E-05
6367		2.44E-05
6368		2.31E-05
6369		2.38E-05
6370		2.38E-05
6371		2.47E-05
6372		2.43E-05
6373		2.33E-05
6374		2.43E-05
6375		2.37E-05
6376		2.39E-05
6377		2.60E-05
6378		2.49E-05
6379		2.34E-05
6380		2.37E-05
6381		2.40E-05
6382		2.30E-05
6383		2.32E-05
6384		2.51E-05
6385		2.57E-05
6386		3.55E-05
6387		4.96E-05
6388		4.42E-05
6389		3.86E-05
6390		3.12E-05
6391		3.49E-05
6392		2.81E-05
6393		2.62E-05
6394		2.45E-05
6395		2.34E-05
6396		2.27E-05
6397		2.45E-05
6398		2.36E-05
6399		2.29E-05
6400		2.26E-05
6401		2.42E-05
6402		2.36E-05
6403		2.39E-05
6404		2.29E-05
6405		2.25E-05
6406		2.27E-05
6407		2.34E-05
6408		2.32E-05
6409		2.29E-05
6410		2.46E-05
6411		2.34E-05
6412		2.40E-05
6413		2.42E-05
6414		2.30E-05
6415		2.79E-05
6416		5.25E-05
6417		4.29E-05
6418		3.18E-05
6419		2.41E-05
6420		2.45E-05
6421		2.67E-05
6422		2.61E-05
6423		2.45E-05
6424		2.46E-05
6425		2.36E-05
6426		2.47E-05
6427		3.32E-05
6428		5.44E-05
6429		4.08E-05
6430		3.67E-05
6431		2.74E-05
6432		3.40E-05
6433		6.81E-05
6434		0.000155646
6435		0.000125532
6436		8.54E-05
6437		2.94E-05
6438		3.97E-05
6439		4.76E-05
6440		5.13E-05
6441		3.26E-05
6442		3.07E-05
6443		2.64E-05
6444		2.89E-05
6445		2.54E-05
6446		2.55E-05
6447		2.54E-05
6448		3.97E-05
6449		4.42E-05
6450		3.00E-05
6451		2.51E-05
6452		2.56E-05
6453		2.79E-05
6454		3.97E-05
6455		0.000101908
6456		7.87E-05
6457		3.94E-05
6458		2.55E-05
6459		2.94E-05
6460		3.01E-05
6461		3.34E-05
6462		2.75E-05
6463		4.04E-05
6464		4.37E-05
6465		4.18E-05
6466		2.49E-05
6467		2.75E-05
6468		3.15E-05
6469		2.78E-05
6470		2.55E-05
6471		2.38E-05
6472		2.34E-05
6473		2.29E-05
6474		2.39E-05
6475		2.41E-05
6476		2.47E-05
6477		2.52E-05
6478		2.30E-05
6479		2.48E-05
6480		2.29E-05
6481		2.48E-05
6482		2.38E-05
6483		2.40E-05
6484		3.84E-05
6485		4.63E-05
6486		2.89E-05
6487		3.05E-05
6488		2.50E-05
6489		3.57E-05
6490		3.27E-05
6491		3.07E-05
6492		2.83E-05
6493		2.83E-05
6494		2.99E-05
6495		3.12E-05
6496		3.01E-05
6497		2.79E-05
6498		2.34E-05
6499		2.30E-05
6500		2.30E-05
6501		2.91E-05
6502		3.67E-05
6503		3.04E-05
6504		2.49E-05
6505		2.87E-05
6506		2.41E-05
6507		2.22E-05
6508		2.38E-05
6509		2.26E-05
6510		2.35E-05
6511		2.51E-05
6512		2.50E-05
6513		2.54E-05
6514		2.43E-05
6515		2.42E-05
6516		2.19E-05
6517		2.20E-05
6518		2.33E-05
6519		2.27E-05
6520		2.32E-05
6521		2.26E-05
6522		2.26E-05
6523		3.26E-05
6524		2.74E-05
6525		2.92E-05
6526		2.76E-05
6527		2.79E-05
6528		2.83E-05
6529		2.97E-05
6530		2.69E-05
6531		3.19E-05
6532		2.86E-05
6533		3.09E-05
6534		4.54E-05
6535		9.26E-05
6536		6.29E-05
6537		5.38E-05
6538		6.67E-05
6539		6.17E-05
6540		3.89E-05
6541		6.09E-05
6542		6.17E-05
6543		3.82E-05
6544		3.91E-05
6545		4.65E-05
6546		3.26E-05
6547		2.54E-05
6548		2.72E-05
6549		3.37E-05
6550		7.89E-05
6551		6.05E-05
6552		3.57E-05
6553		2.49E-05
6554		3.82E-05
6555		3.49E-05
6556		0.000100091
6557		0.000249038
6558		0.000146341
6559		8.15E-05
6560		4.71E-05
6561		6.49E-05
6562		7.35E-05
6563		7.30E-05
6564		4.11E-05
6565		4.32E-05
6566		5.31E-05
6567		3.35E-05
6568		3.91E-05
6569		4.75E-05
6570		5.59E-05
6571		0.000134032
6572		0.000125202
6573		5.50E-05
6574		4.58E-05
6575		4.48E-05
6576		5.25E-05
6577		3.92E-05
6578		2.73E-05
6579		2.69E-05
6580		2.38E-05
6581		2.30E-05
6582		2.43E-05
6583		2.72E-05
6584		2.42E-05
6585		3.90E-05
6586		0.00010169
6587		0.000247793
6588		0.000182338
6589		0.000117018
6590		0.00013636
6591		0.00011317
6592		5.39E-05
6593		4.90E-05
6594		5.14E-05
6595		2.85E-05
6596		4.58E-05
6597		4.74E-05
6598		4.55E-05
6599		8.81E-05
6600		5.88E-05
6601		5.08E-05
6602		4.34E-05
6603		4.08E-05
6604		3.42E-05
6605		2.64E-05
6606		2.56E-05
6607		2.45E-05
6608		2.45E-05
6609		2.43E-05
6610		2.20E-05
6611		2.60E-05
6612		2.45E-05
6613		2.45E-05
6614		2.50E-05
6615		2.42E-05
6616		2.16E-05
6617		2.30E-05
6618		2.19E-05
6619		2.18E-05
6620		2.16E-05
6621		2.18E-05
6622		2.19E-05
6623		2.18E-05
6624		2.17E-05
6625		2.20E-05
6626		2.31E-05
6627		2.15E-05
6628		2.28E-05
6629		2.26E-05
6630		2.17E-05
6631		2.52E-05
6632		2.29E-05
6633		2.26E-05
6634		2.13E-05
6635		2.19E-05
6636		2.19E-05
6637		2.20E-05
6638		2.32E-05
6639		2.56E-05
6640		2.42E-05
6641		2.32E-05
6642		2.28E-05
6643		2.27E-05
6644		2.33E-05
6645		2.58E-05
6646		2.44E-05
6647		7.00E-05
6648		0.00010491
6649		9.49E-05
6650		3.85E-05
6651		5.38E-05
6652		1.00E-04
6653		0.000397785
6654		0.000236582
6655		0.000132458
6656		0.000108119
6657		3.72E-05
6658		0.000123703
6659		6.83E-05
6660		9.28E-05
6661		4.75E-05
6662		8.41E-05
6663		3.49E-05
6664		6.98E-05
6665		3.33E-05
6666		3.44E-05
6667		2.58E-05
6668		2.67E-05
6669		5.09E-05
6670		9.22E-05
6671		7.77E-05
6672		6.93E-05
6673		5.61E-05
6674		5.00E-05
6675		5.36E-05
6676		3.72E-05
6677		3.34E-05
6678		3.74E-05
6679		3.36E-05
6680		3.10E-05
6681		3.47E-05
6682		2.76E-05
6683		2.47E-05
6684		2.49E-05
6685		2.27E-05
6686		2.50E-05
6687		2.38E-05
6688		2.33E-05
6689		2.20E-05
6690		2.23E-05
6691		2.23E-05
6692		2.22E-05
6693		2.32E-05
6694		2.62E-05
6695		4.59E-05
6696		0.00010915
6697		0.000100585
6698		2.90E-05
6699		3.37E-05
6700		4.58E-05
6701		3.53E-05
6702		3.11E-05
6703		2.59E-05
6704		9.10E-05
6705		8.66E-05
6706		7.74E-05
6707		6.02E-05
6708		5.73E-05
6709		2.75E-05
6710		5.79E-05
6711		0.000100582
6712		4.85E-05
6713		5.13E-05
6714		5.06E-05
6715		3.81E-05
6716		4.01E-05
6717		0.000161397
6718		0.000368648
6719		0.000109062
6720		5.36E-05
6721		7.21E-05
6722		7.63E-05
6723		5.49E-05
6724		4.45E-05
6725		0.000371376
6726		0.000153155
6727		0.000146334
6728		0.000126276
6729		6.66E-05
6730		4.53E-05
6731		4.28E-05
6732		6.54E-05
6733		8.10E-05
6734		8.10E-05
6735		8.85E-05
6736		9.26E-05
6737		4.23E-05
6738		3.91E-05
6739		3.88E-05
6740		4.54E-05
6741		3.93E-05
6742		4.23E-05
6743		2.85E-05
6744		2.60E-05
6745		2.42E-05
6746		2.21E-05
6747		2.32E-05
6748		2.35E-05
6749		2.21E-05
6750		2.26E-05
6751		2.35E-05
6752		2.44E-05
6753		2.37E-05
6754		2.56E-05
6755		2.91E-05
6756		3.25E-05
6757		2.97E-05
6758		2.81E-05
6759		2.89E-05
6760		3.37E-05
6761		2.71E-05
6762		2.74E-05
6763		2.42E-05
6764		2.48E-05
6765		2.27E-05
6766		2.28E-05
6767		2.14E-05
6768		2.23E-05
6769		2.45E-05
6770		2.92E-05
6771		2.57E-05
6772		3.02E-05
6773		3.11E-05
6774		2.24E-05
6775		2.40E-05
6776		2.21E-05
6777		2.43E-05
6778		3.22E-05
6779		3.27E-05
6780		4.95E-05
6781		5.98E-05
6782		5.44E-05
6783		4.83E-05
6784		3.27E-05
6785		2.61E-05
6786		2.44E-05
6787		2.33E-05
6788		2.12E-05
6789		2.17E-05
6790		2.23E-05
6791		2.19E-05
6792		2.44E-05
6793		2.29E-05
6794		2.20E-05
6795		2.10E-05
6796		2.19E-05
6797		2.08E-05
6798		2.74E-05
6799		2.32E-05
6800		2.09E-05
6801		2.02E-05
6802		2.04E-05
6803		2.13E-05
6804		2.45E-05
6805		2.22E-05
6806		2.19E-05
6807		2.14E-05
6808		2.38E-05
6809		2.13E-05
6810		2.06E-05
6811		2.08E-05
6812		1.90E-05
6813		2.66E-05
6814		2.36E-05
6815		2.33E-05
6816		2.04E-05
6817		1.99E-05
6818		1.97E-05
6819		2.09E-05
6820		2.12E-05
6821		2.05E-05
6822		2.29E-05
6823		2.61E-05
6824		2.50E-05
6825		3.10E-05
6826		4.79E-05
6827		3.71E-05
6828		2.55E-05
6829		2.96E-05
6830		3.72E-05
6831		4.47E-05
6832		3.77E-05
6833		3.31E-05
6834		4.14E-05
6835		4.38E-05
6836		3.28E-05
6837		7.26E-05
6838		6.53E-05
6839		5.38E-05
6840		4.27E-05
6841		3.54E-05
6842		5.04E-05
6843		0.000141753
6844		9.09E-05
6845		7.60E-05
6846		0.000297947
6847		8.66E-05
6848		7.98E-05
6849		7.42E-05
6850		4.48E-05
6851		6.79E-05
6852		4.49E-05
6853		3.02E-05
6854		4.61E-05
6855		3.09E-05
6856		2.72E-05
6857		2.97E-05
6858		2.38E-05
6859		2.28E-05
6860		2.27E-05
6861		2.21E-05
6862		2.26E-05
6863		2.10E-05
6864		2.20E-05
6865		2.69E-05
6866		2.93E-05
6867		2.49E-05
6868		2.43E-05
6869		2.14E-05
6870		2.14E-05
6871		2.38E-05
6872		2.04E-05
6873		2.52E-05
6874		2.60E-05
6875		2.85E-05
6876		2.89E-05
6877		2.28E-05
6878		2.39E-05
6879		2.90E-05
6880		3.06E-05
6881		3.03E-05
6882		6.59E-05
6883		3.69E-05
6884		5.90E-05
6885		4.39E-05
6886		3.32E-05
6887		4.32E-05
6888		4.65E-05
6889		4.92E-05
6890		4.85E-05
6891		5.86E-05
6892		4.57E-05
6893		3.17E-05
6894		2.42E-05
6895		2.85E-05
6896		0.000169771
6897		0.000132514
6898		6.67E-05
6899		7.03E-05
6900		4.39E-05
6901		3.02E-05
6902		4.08E-05
6903		2.65E-05
6904		2.70E-05
6905		3.20E-05
6906		2.21E-05
6907		2.18E-05
6908		2.17E-05
6909		2.13E-05
6910		2.17E-05
6911		2.26E-05
6912		2.33E-05
6913		2.77E-05
6914		2.64E-05
6915		2.50E-05
6916		2.24E-05
6917		2.64E-05
6918		4.74E-05
6919		7.81E-05
6920		3.14E-05
6921		3.38E-05
6922		3.09E-05
6923		2.23E-05
6924		2.85E-05
6925		3.55E-05
6926		3.18E-05
6927		3.87E-05
6928		2.84E-05
6929		2.26E-05
6930		2.21E-05
6931		2.07E-05
6932		2.15E-05
6933		2.71E-05
6934		2.64E-05
6935		2.58E-05
6936		2.73E-05
6937		2.39E-05
6938		2.13E-05
6939		2.13E-05
6940		1.99E-05
6941		2.71E-05
6942		7.82E-05
6943		0.000135268
6944		9.11E-05
6945		3.52E-05
6946		0.000126769
6947		6.19E-05
6948		3.69E-05
6949		3.65E-05
6950		3.95E-05
6951		3.34E-05
6952		3.46E-05
6953		6.22E-05
6954		5.09E-05
6955		5.48E-05
6956		4.20E-05
6957		8.32E-05
6958		4.37E-05
6959		4.78E-05
6960		3.48E-05
6961		5.78E-05
6962		4.34E-05
6963		3.82E-05
6964		3.99E-05
6965		3.06E-05
6966		3.34E-05
6967		4.50E-05
6968		4.14E-05
6969		3.77E-05
6970		5.05E-05
6971		4.47E-05
6972		3.30E-05
6973		4.07E-05
6974		3.00E-05
6975		2.51E-05
6976		2.28E-05
6977		2.38E-05
6978		2.21E-05
6979		2.01E-05
6980		2.10E-05
6981		2.46E-05
6982		2.26E-05
6983		1.94E-05
6984		2.39E-05
6985		2.46E-05
6986		2.85E-05
6987		2.63E-05
6988		4.56E-05
6989		0.000119375
6990		0.000112974
6991		0.000170019
6992		0.000155092
6993		0.00012473
6994		0.000190909
6995		0.000169942
6996		0.000140351
6997		9.14E-05
6998		7.65E-05
6999		6.96E-05
7000		5.16E-05
7001		5.69E-05
7002		4.75E-05
7003		3.68E-05
7004		3.92E-05
7005		3.21E-05
7006		4.36E-05
7007		4.23E-05
7008		4.32E-05
7009		4.21E-05
7010		9.98E-05
7011		0.00019057
7012		0.000278943
7013		0.000413616
7014		0.000239615
7015		0.000340701
7016		0.000233747
7017		0.000236188
7018		0.000237901
7019		0.000203563
7020		0.000118475
7021		0.0001457
7022		0.000739141
7023		0.000913863
7024		0.00125984
7025		0.000701852
7026		0.000429274
7027		0.000933591
7028		0.0008245
7029		0.000605896
7030		0.000246044
7031		0.000545049
7032		0.00116539
7033		0.00119287
7034		0.000573991
7035		0.000262934
7036		0.000156078
7037		0.000122959
7038		9.61E-05
7039		3.99E-05
7040		4.51E-05
7041		3.95E-05
7042		3.19E-05
7043		2.93E-05
7044		2.22E-05
7045		2.62E-05
7046		3.30E-05
7047		2.52E-05
7048		3.88E-05
7049		8.29E-05
7050		4.37E-05
7051		3.11E-05
7052		7.67E-05
7053		4.74E-05
7054		3.44E-05
7055		3.23E-05
7056		2.44E-05
7057		2.25E-05
7058		2.22E-05
7059		2.61E-05
7060		2.56E-05
7061		2.02E-05
7062		1.95E-05
7063		2.12E-05
7064		1.95E-05
7065		2.37E-05
7066		3.28E-05
7067		2.24E-05
7068		2.14E-05
7069		2.29E-05
7070		2.44E-05
7071		2.81E-05
7072		2.22E-05
7073		2.12E-05
7074		5.45E-05
7075		4.15E-05
7076		2.83E-05
7077		3.24E-05
7078		5.19E-05
7079		2.87E-05
7080		2.23E-05
7081		4.09E-05
7082		3.68E-05
7083		2.06E-05
7084		2.14E-05
7085		2.06E-05
7086		1.95E-05
7087		2.22E-05
7088		2.35E-05
7089		2.23E-05
7090		4.11E-05
7091		5.95E-05
7092		3.82E-05
7093		2.52E-05
7094		3.72E-05
7095		2.20E-05
7096		4.21E-05
7097		7.94E-05
7098		2.15E-05
7099		2.32E-05
7100		2.81E-05
7101		2.14E-05
7102		2.36E-05
7103		2.15E-05
7104		2.21E-05
7105		2.01E-05
7106		1.94E-05
7107		1.95E-05
7108		1.92E-05
7109		1.94E-05
7110		2.06E-05
7111		2.12E-05
7112		2.00E-05
7113		2.22E-05
7114		2.30E-05
7115		2.12E-05
7116		2.17E-05
7117		2.16E-05
7118		1.99E-05
7119		1.96E-05
7120		2.03E-05
7121		1.99E-05
7122		1.87E-05
7123		1.83E-05
7124		1.88E-05
7125		1.92E-05
7126		3.73E-05
7127		9.54E-05
7128		7.28E-05
7129		0.000155819
7130		0.000208737
7131		0.000199371
7132		0.000190623
7133		0.000126674
7134		0.000111438
7135		5.02E-05
7136		4.53E-05
7137		3.80E-05
7138		3.32E-05
7139		2.91E-05
7140		2.62E-05
7141		2.94E-05
7142		2.39E-05
7143		2.21E-05
7144		3.70E-05
7145		3.36E-05
7146		2.45E-05
7147		2.03E-05
7148		2.34E-05
7149		2.24E-05
7150		2.33E-05
7151		2.67E-05
7152		2.64E-05
7153		2.22E-05
7154		2.09E-05
7155		2.00E-05
7156		1.93E-05
7157		2.01E-05
7158		1.93E-05
7159		2.07E-05
7160		2.40E-05
7161		2.02E-05
7162		2.05E-05
7163		2.13E-05
7164		2.24E-05
7165		2.19E-05
7166		2.46E-05
7167		2.08E-05
7168		2.47E-05
7169		2.51E-05
7170		2.35E-05
7171		2.66E-05
7172		2.41E-05
7173		2.23E-05
7174		1.92E-05
7175		2.03E-05
7176		1.85E-05
7177		1.91E-05
7178		2.20E-05
7179		2.35E-05
7180		1.85E-05
7181		2.03E-05
7182		1.86E-05
7183		1.98E-05
7184		2.06E-05
7185		2.14E-05
7186		2.00E-05
7187		1.91E-05
7188		2.02E-05
7189		2.21E-05
7190		2.13E-05
7191		2.03E-05
7192		2.57E-05
7193		2.05E-05
7194		2.20E-05
7195		2.27E-05
7196		2.10E-05
7197		1.83E-05
7198		1.92E-05
7199		2.02E-05
7200		2.03E-05
7201		5.95E-05
7202		6.26E-05
7203		5.34E-05
7204		4.67E-05
7205		9.13E-05
7206		5.00E-05
7207		6.71E-05
7208		6.98E-05
7209		7.37E-05
7210		8.45E-05
7211		9.96E-05
7212		5.53E-05
7213		9.37E-05
7214		3.20E-05
7215		6.52E-05
7216		0.000173051
7217		0.000111968
7218		3.41E-05
7219		5.65E-05
7220		7.47E-05
7221		3.89E-05
7222		3.34E-05
7223		2.97E-05
7224		2.07E-05
7225		2.25E-05
7226		2.21E-05
7227		2.63E-05
7228		4.84E-05
7229		5.55E-05
7230		4.02E-05
7231		3.49E-05
7232		3.43E-05
7233		6.83E-05
7234		8.84E-05
7235		8.77E-05
7236		5.51E-05
7237		4.92E-05
7238		3.82E-05
7239		3.82E-05
7240		3.34E-05
7241		3.50E-05
7242		3.41E-05
7243		2.48E-05
7244		2.54E-05
7245		4.27E-05
7246		4.03E-05
7247		2.20E-05
7248		2.60E-05
7249		3.69E-05
7250		3.04E-05
7251		1.98E-05
7252		5.66E-05
7253		5.33E-05
7254		5.17E-05
7255		3.69E-05
7256		4.72E-05
7257		4.16E-05
7258		4.98E-05
7259		7.11E-05
7260		6.40E-05
7261		6.67E-05
7262		3.60E-05
7263		3.45E-05
7264		3.71E-05
7265		2.80E-05
7266		2.23E-05
7267		3.64E-05
7268		2.77E-05
7269		2.38E-05
7270		2.34E-05
7271		2.29E-05
7272		2.60E-05
7273		2.20E-05
7274		2.14E-05
7275		1.90E-05
7276		2.38E-05
7277		2.21E-05
7278		1.97E-05
7279		2.29E-05
7280		2.08E-05
7281		2.41E-05
7282		2.21E-05
7283		6.43E-05
7284		6.02E-05
7285		5.02E-05
7286		3.35E-05
7287		3.10E-05
7288		2.12E-05
7289		2.03E-05
7290		4.08E-05
7291		8.74E-05
7292		2.75E-05
7293		3.89E-05
7294		3.14E-05
7295		2.67E-05
7296		3.67E-05
7297		3.13E-05
7298		3.27E-05
7299		2.06E-05
7300		1.99E-05
7301		1.89E-05
7302		1.94E-05
7303		1.96E-05
7304		1.90E-05
7305		5.12E-05
7306		6.93E-05
7307		5.93E-05
7308		8.87E-05
7309		0.00015361
7310		0.000167996
7311		4.02E-05
7312		0.000135117
7313		0.00129425
7314		0.00680946
7315		0.00218661
7316		0.000630822
7317		0.00215645
7318		0.00113397
7319		0.000880133
7320		0.000501426
7321		0.000538872
7322		0.000281843
7323		0.000111232
7324		7.78E-05
7325		0.000133094
7326		6.19E-05
7327		3.08E-05
7328		4.30E-05
7329		3.30E-05
7330		4.00E-05
7331		2.95E-05
7332		2.21E-05
7333		3.12E-05
7334		2.75E-05
7335		2.29E-05
7336		2.87E-05
7337		2.31E-05
7338		1.97E-05
7339		1.86E-05
7340		1.80E-05
7341		1.76E-05
7342		1.69E-05
7343		1.83E-05
7344		1.83E-05
7345		2.01E-05
7346		1.82E-05
7347		1.79E-05
7348		1.77E-05
7349		1.87E-05
7350		2.08E-05
7351		2.16E-05
7352		1.91E-05
7353		1.95E-05
7354		1.89E-05
7355		1.80E-05
7356		1.87E-05
7357		1.75E-05
7358		1.81E-05
7359		1.89E-05
7360		2.60E-05
7361		2.43E-05
7362		1.84E-05
7363		2.10E-05
7364		1.85E-05
7365		2.31E-05
7366		2.15E-05
7367		1.98E-05
7368		2.48E-05
7369		2.20E-05
7370		2.01E-05
7371		2.02E-05
7372		1.87E-05
7373		2.32E-05
7374		2.50E-05
7375		2.08E-05
7376		1.94E-05
7377		1.97E-05
7378		1.86E-05
7379		2.92E-05
7380		4.65E-05
7381		3.72E-05
7382		1.84E-05
7383		1.95E-05
7384		2.79E-05
7385		2.31E-05
7386		1.85E-05
7387		1.74E-05
7388		1.94E-05
7389		2.03E-05
7390		2.07E-05
7391		2.05E-05
7392		1.91E-05
7393		3.16E-05
7394		6.63E-05
7395		5.65E-05
7396		2.31E-05
7397		1.94E-05
7398		3.10E-05
7399		2.81E-05
7400		2.62E-05
7401		1.93E-05
7402		2.23E-05
7403		2.14E-05
7404		2.08E-05
7405		2.07E-05
7406		1.96E-05
7407		2.43E-05
7408		2.12E-05
7409		2.88E-05
7410		3.29E-05
7411		2.11E-05
7412		1.89E-05
7413		1.97E-05
7414		1.80E-05
7415		1.75E-05
7416		2.19E-05
7417		1.99E-05
7418		1.78E-05
7419		1.75E-05
7420		1.92E-05
7421		1.77E-05
7422		1.92E-05
7423		1.86E-05
7424		1.70E-05
7425		2.23E-05
7426		2.00E-05
7427		2.23E-05
7428		1.96E-05
7429		3.30E-05
7430		2.63E-05
7431		2.53E-05
7432		5.59E-05
7433		9.13E-05
7434		6.94E-05
7435		8.54E-05
7436		9.29E-05
7437		5.67E-05
7438		6.66E-05
7439		9.88E-05
7440		9.53E-05
7441		5.62E-05
7442		9.67E-05
7443		4.59E-05
7444		5.46E-05
7445		4.72E-05
7446		6.34E-05
7447		4.86E-05
7448		3.01E-05
7449		4.14E-05
7450		7.28E-05
7451		7.43E-05
7452		4.64E-05
7453		4.94E-05
7454		3.72E-05
7455		4.28E-05
7456		4.75E-05
7457		4.94E-05
7458		3.69E-05
7459		3.00E-05
7460		2.71E-05
7461		2.39E-05
7462		2.74E-05
7463		2.79E-05
7464		2.16E-05
7465		1.82E-05
7466		1.80E-05
7467		2.01E-05
7468		1.83E-05
7469		2.29E-05
7470		1.99E-05
7471		2.23E-05
7472		2.50E-05
7473		2.24E-05
7474		2.89E-05
7475		5.19E-05
7476		4.40E-05
7477		3.70E-05
7478		6.51E-05
7479		3.57E-05
7480		3.45E-05
7481		2.93E-05
7482		9.39E-05
7483		5.87E-05
7484		4.30E-05
7485		5.58E-05
7486		3.70E-05
7487		3.21E-05
7488		4.78E-05
7489		5.04E-05
7490		3.07E-05
7491		2.79E-05
7492		2.75E-05
7493		0.000185524
7494		0.000207327
7495		8.54E-05
7496		0.000122536
7497		8.78E-05
7498		0.000102361
7499		0.000114553
7500		8.63E-05
7501		0.000129134
7502		0.000115191
7503		5.25E-05
7504		6.58E-05
7505		3.33E-05
7506		4.43E-05
7507		3.95E-05
7508		3.07E-05
7509		4.97E-05
7510		0.000150045
7511		0.000323786
7512		0.000109163
7513		0.00026449
7514		0.00017958
7515		0.000260161
7516		0.000122043
7517		0.000155591
7518		0.000289226
7519		7.43E-05
7520		7.56E-05
7521		0.000145734
7522		8.43E-05
7523		4.66E-05
7524		0.000111778
7525		3.79E-05
7526		8.73E-05
7527		6.20E-05
7528		0.0014946
7529		0.000749069
7530		0.000388351
7531		0.000721789
7532		0.000637535
7533		0.000281303
7534		0.000313398
7535		0.00035422
7536		0.000325009
7537		0.00029063
7538		0.00124084
7539		0.00279305
7540		0.000470629
7541		0.000384795
7542		0.000608034
7543		0.000253406
7544		0.000191142
7545		0.000234447
7546		0.000525688
7547		0.00607595
7548		0.00434293
7549		0.00132725
7550		0.00269877
7551		0.00138784
7552		0.000498471
7553		0.000426756
7554		0.000642831
7555		0.000206629
7556		0.000206103
7557		9.81E-05
7558		0.000205131
7559		9.06E-05
7560		0.000139079
7561		9.50E-05
7562		8.46E-05
7563		5.05E-05
7564		4.85E-05
7565		6.29E-05
7566		3.95E-05
7567		2.84E-05
7568		3.69E-05
7569		3.49E-05
7570		2.41E-05
7571		4.74E-05
7572		0.000176832
7573		7.49E-05
7574		7.35E-05
7575		0.000103574
7576		4.95E-05
7577		4.47E-05
7578		5.91E-05
7579		4.25E-05
7580		4.97E-05
7581		4.11E-05
7582		2.46E-05
7583		7.74E-05
7584		0.000160316
7585		6.42E-05
7586		3.86E-05
7587		7.66E-05
7588		5.52E-05
7589		3.42E-05
7590		3.87E-05
7591		2.74E-05
7592		2.87E-05
7593		5.00E-05
7594		4.78E-05
7595		2.78E-05
7596		2.50E-05
7597		2.92E-05
7598		2.67E-05
7599		2.28E-05
7600		2.36E-05
7601		2.17E-05
7602		1.89E-05
7603		2.27E-05
7604		2.02E-05
7605		2.63E-05
7606		2.83E-05
7607		2.25E-05
7608		2.27E-05
7609		2.27E-05
7610		2.36E-05
7611		1.94E-05
7612		1.97E-05
7613		1.94E-05
7614		1.89E-05
7615		2.01E-05
7616		3.20E-05
7617		6.90E-05
7618		3.80E-05
7619		4.54E-05
7620		3.55E-05
7621		4.02E-05
7622		2.31E-05
7623		2.58E-05
7624		2.47E-05
7625		2.10E-05
7626		2.61E-05
7627		2.66E-05
7628		2.42E-05
7629		2.81E-05
7630		2.34E-05
7631		2.54E-05
7632		2.80E-05
7633		3.02E-05
7634		2.51E-05
7635		2.27E-05
7636		1.96E-05
7637		2.52E-05
7638		2.80E-05
7639		2.42E-05
7640		2.40E-05
7641		2.84E-05
7642		3.37E-05
7643		3.59E-05
7644		3.13E-05
7645		2.31E-05
7646		2.42E-05
7647		2.67E-05
7648		2.39E-05
7649		2.40E-05
7650		3.17E-05
7651		2.65E-05
7652		2.78E-05
7653		2.64E-05
7654		2.24E-05
7655		2.30E-05
7656		2.89E-05
7657		0.000108457
7658		0.000469433
7659		0.000100173
7660		3.79E-05
7661		0.00013221
7662		8.14E-05
7663		3.90E-05
7664		0.000386168
7665		0.000229346
7666		0.000143909
7667		0.000206678
7668		0.000295623
7669		0.000163816
7670		0.000155991
7671		0.000113664
7672		0.000116506
7673		7.18E-05
7674		9.10E-05
7675		7.27E-05
7676		5.99E-05
7677		4.23E-05
7678		2.42E-05
7679		2.28E-05
7680		1.95E-05
7681		2.55E-05
7682		2.01E-05
7683		1.98E-05
7684		2.56E-05
7685		9.95E-05
7686		0.000213035
7687		0.00211621
7688		0.00232505
7689		0.00173543
7690		0.000612886
7691		0.000605733
7692		0.000311199
7693		0.00027139
7694		0.000128213
7695		9.95E-05
7696		0.000127245
7697		0.000474963
7698		0.000545793
7699		0.00035487
7700		0.000107812
7701		0.00017341
7702		0.000187357
7703		0.000146758
7704		7.24E-05
7705		4.95E-05
7706		4.45E-05
7707		5.24E-05
7708		3.13E-05
7709		2.56E-05
7710		3.68E-05
7711		4.31E-05
7712		3.69E-05
7713		3.73E-05
7714		2.96E-05
7715		3.10E-05
7716		2.28E-05
7717		2.26E-05
7718		2.03E-05
7719		2.65E-05
7720		3.49E-05
7721		3.46E-05
7722		3.21E-05
7723		3.13E-05
7724		2.71E-05
7725		2.77E-05
7726		3.11E-05
7727		3.32E-05
7728		3.66E-05
7729		3.51E-05
7730		3.12E-05
7731		2.40E-05
7732		1.97E-05
7733		1.98E-05
7734		2.05E-05
7735		1.94E-05
7736		1.95E-05
7737		2.03E-05
7738		5.08E-05
7739		5.53E-05
7740		3.87E-05
7741		2.57E-05
7742		2.49E-05
7743		3.50E-05
7744		2.87E-05
7745		2.40E-05
7746		2.12E-05
7747		2.11E-05
7748		2.15E-05
7749		2.40E-05
7750		2.60E-05
7751		2.45E-05
7752		2.12E-05
7753		2.03E-05
7754		2.06E-05
7755		1.99E-05
7756		2.03E-05
7757		2.07E-05
7758		1.99E-05
7759		2.18E-05
7760		2.13E-05
7761		1.97E-05
7762		2.25E-05
7763		2.08E-05
7764		2.18E-05
7765		2.03E-05
7766		2.14E-05
7767		4.32E-05
7768		9.22E-05
7769		0.000551402
7770		0.000544967
7771		0.000393026
7772		0.000119404
7773		9.48E-05
7774		0.000102418
7775		7.79E-05
7776		5.18E-05
7777		0.000139084
7778		0.0002875
7779		0.000214567
7780		8.00E-05
7781		0.000101076
7782		6.84E-05
7783		7.72E-05
7784		0.000242075
7785		0.0001605
7786		0.000123203
7787		7.14E-05
7788		5.39E-05
7789		0.000150421
7790		0.00015041
7791		9.44E-05
7792		4.78E-05
7793		3.45E-05
7794		3.23E-05
7795		3.05E-05
7796		3.01E-05
7797		2.13E-05
7798		2.27E-05
7799		2.08E-05
7800		2.25E-05
7801		2.12E-05
7802		2.42E-05
7803		2.16E-05
7804		2.18E-05
7805		2.13E-05
7806		1.98E-05
7807		2.03E-05
7808		1.87E-05
7809		1.90E-05
7810		2.01E-05
7811		1.93E-05
7812		1.92E-05
7813		1.98E-05
7814		1.84E-05
7815		2.07E-05
7816		2.06E-05
7817		2.10E-05
7818		2.01E-05
7819		3.53E-05
7820		3.43E-05
7821		3.13E-05
7822		2.65E-05
7823		2.77E-05
7824		2.68E-05
7825		2.25E-05
7826		2.75E-05
7827		2.39E-05
7828		2.68E-05
7829		2.00E-05
7830		2.13E-05
7831		2.09E-05
7832		2.39E-05
7833		2.42E-05
7834		1.91E-05
7835		1.84E-05
7836		1.86E-05
7837		1.86E-05
7838		1.94E-05
7839		2.07E-05
7840		3.55E-05
7841		3.04E-05
7842		2.47E-05
7843		2.23E-05
7844		2.32E-05
7845		2.14E-05
7846		2.35E-05
7847		2.47E-05
7848		2.25E-05
7849		2.11E-05
7850		2.05E-05
7851		2.12E-05
7852		2.09E-05
7853		2.08E-05
7854		2.18E-05
7855		1.92E-05
7856		2.13E-05
7857		2.38E-05
7858		5.78E-05
7859		0.000173349
7860		0.000122126
7861		3.67E-05
7862		4.00E-05
7863		7.12E-05
7864		5.72E-05
7865		3.31E-05
7866		4.09E-05
7867		3.69E-05
7868		4.20E-05
7869		3.56E-05
7870		3.54E-05
7871		5.56E-05
7872		2.97E-05
7873		2.28E-05
7874		2.23E-05
7875		2.56E-05
7876		2.34E-05
7877		2.07E-05
7878		2.33E-05
7879		1.99E-05
7880		2.27E-05
7881		2.91E-05
7882		2.99E-05
7883		2.79E-05
7884		2.62E-05
7885		2.62E-05
7886		2.14E-05
7887		2.05E-05
7888		1.95E-05
7889		2.02E-05
7890		2.06E-05
7891		2.18E-05
7892		1.92E-05
7893		1.89E-05
7894		1.88E-05
7895		2.15E-05
7896		6.14E-05
7897		0.000125432
7898		0.000109262
7899		0.00010732
7900		0.000145284
7901		7.91E-05
7902		5.80E-05
7903		3.43E-05
7904		4.37E-05
7905		8.92E-05
7906		8.20E-05
7907		4.06E-05
7908		5.89E-05
7909		4.07E-05
7910		3.67E-05
7911		3.97E-05
7912		3.27E-05
7913		3.01E-05
7914		2.59E-05
7915		2.41E-05
7916		2.28E-05
7917		2.20E-05
7918		2.05E-05
7919		1.97E-05
7920		1.93E-05
7921		2.18E-05
7922		1.95E-05
7923		1.98E-05
7924		4.73E-05
7925		6.02E-05
7926		4.25E-05
7927		2.24E-05
7928		3.55E-05
7929		3.26E-05
7930		0.000107264
7931		0.000339844
7932		0.000254431
7933		0.000688799
7934		0.00105627
7935		0.00114761
7936		0.000810474
7937		0.00841195
7938		0.00610587
7939		0.00211176
7940		0.000599711
7941		0.00054631
7942		0.00118777
7943		0.000968016
7944		0.00189189
7945		0.00120675
7946		0.00139278
7947		0.00048364
7948		0.000515854
7949		0.000398775
7950		0.000351285
7951		0.000243824
7952		0.000590924
7953		0.00048988
7954		0.000448888
7955		0.000171681
7956		0.000151986
7957		7.83E-05
7958		0.000117736
7959		9.62E-05
7960		0.000193295
7961		0.00018127
7962		0.000170357
7963		0.000121544
7964		9.99E-05
7965		0.000247606
7966		0.000183907
7967		0.000228659
7968		0.000187488
7969		0.000130322
7970		0.000117238
7971		0.000116482
7972		0.000176968
7973		0.000165827
7974		7.44E-05
7975		6.49E-05
7976		6.13E-05
7977		8.76E-05
7978		9.01E-05
7979		9.42E-05
7980		9.07E-05
7981		0.000104567
7982		9.75E-05
7983		0.000102449
7984		8.97E-05
7985		7.23E-05
7986		9.12E-05
7987		6.87E-05
7988		7.12E-05
7989		5.32E-05
7990		4.78E-05
7991		3.24E-05
7992		3.11E-05
7993		2.85E-05
7994		2.82E-05
7995		2.86E-05
7996		2.67E-05
7997		2.58E-05
7998		2.58E-05
7999		2.49E-05
8000		2.55E-05
8001		2.47E-05
8002		2.37E-05
8003		2.41E-05
8004		2.31E-05
8005		2.82E-05
8006		2.65E-05
8007		2.59E-05
8008		2.54E-05
8009		2.41E-05
8010		2.48E-05
8011		2.63E-05
8012		2.41E-05
8013		2.48E-05
8014		2.45E-05
8015		2.35E-05
8016		2.40E-05
8017		5.31E-05
8018		4.28E-05
8019		2.71E-05
8020		4.90E-05
8021		4.35E-05
8022		4.85E-05
8023		3.56E-05
8024		3.69E-05
8025		5.09E-05
8026		3.94E-05
8027		4.52E-05
8028		3.09E-05
8029		2.74E-05
8030		2.97E-05
8031		2.77E-05
8032		2.55E-05
8033		3.22E-05
8034		3.82E-05
8035		5.01E-05
8036		6.09E-05
8037		6.74E-05
8038		5.27E-05
8039		6.10E-05
8040		4.48E-05
8041		5.46E-05
8042		2.76E-05
8043		2.42E-05
8044		2.29E-05
8045		2.54E-05
8046		2.49E-05
8047		2.42E-05
8048		2.37E-05
8049		2.39E-05
8050		2.90E-05
8051		3.54E-05
8052		4.04E-05
8053		4.20E-05
8054		3.56E-05
8055		2.48E-05
8056		2.60E-05
8057		2.50E-05
8058		2.56E-05
8059		2.42E-05
8060		2.52E-05
8061		2.21E-05
8062		2.26E-05
8063		2.78E-05
8064		2.87E-05
8065		2.65E-05
8066		2.75E-05
8067		2.53E-05
8068		2.43E-05
8069		2.99E-05
8070		3.65E-05
8071		3.84E-05
8072		3.05E-05
8073		3.08E-05
8074		3.23E-05
8075		3.15E-05
8076		2.65E-05
8077		2.39E-05
8078		2.21E-05
8079		2.22E-05
8080		2.22E-05
8081		2.29E-05
8082		2.19E-05
8083		2.25E-05
8084		2.40E-05
8085		2.25E-05
8086		2.16E-05
8087		2.59E-05
8088		3.01E-05
8089		3.60E-05
8090		3.49E-05
8091		4.61E-05
8092		3.37E-05
8093		2.77E-05
8094		2.70E-05
8095		3.02E-05
8096		2.85E-05
8097		2.76E-05
8098		2.62E-05
8099		2.72E-05
8100		2.65E-05
8101		3.02E-05
8102		2.96E-05
8103		2.90E-05
8104		2.24E-05
8105		2.33E-05
8106		2.82E-05
8107		3.13E-05
8108		2.30E-05
8109		2.55E-05
8110		2.59E-05
8111		2.29E-05
8112		2.30E-05
8113		3.52E-05
8114		4.05E-05
8115		4.71E-05
8116		0.000373311
8117		0.000121726
8118		0.000356216
8119		5.44E-05
8120		0.000131444
8121		5.43E-05
8122		5.23E-05
8123		0.000107458
8124		7.09E-05
8125		7.07E-05
8126		6.12E-05
8127		6.12E-05
8128		6.17E-05
8129		0.000109213
8130		8.41E-05
8131		5.09E-05
8132		4.20E-05
8133		4.34E-05
8134		3.58E-05
8135		3.02E-05
8136		2.62E-05
8137		2.40E-05
8138		2.32E-05
8139		2.30E-05
8140		2.52E-05
8141		2.39E-05
8142		3.02E-05
8143		3.12E-05
8144		3.04E-05
8145		3.46E-05
8146		4.47E-05
8147		2.71E-05
8148		2.23E-05
8149		2.44E-05
8150		2.25E-05
8151		2.40E-05
8152		2.15E-05
8153		2.32E-05
8154		2.01E-05
8155		2.33E-05
8156		2.63E-05
8157		4.02E-05
8158		4.20E-05
8159		3.02E-05
8160		2.44E-05
8161		2.74E-05
8162		4.02E-05
8163		0.000130162
8164		0.000243405
8165		0.000164303
8166		0.000152417
8167		7.68E-05
8168		4.54E-05
8169		3.72E-05
8170		3.16E-05
8171		3.45E-05
8172		4.33E-05
8173		3.07E-05
8174		2.45E-05
8175		2.32E-05
8176		2.35E-05
8177		2.03E-05
8178		2.28E-05
8179		2.54E-05
8180		2.57E-05
8181		2.30E-05
8182		2.00E-05
8183		3.01E-05
8184		3.70E-05
8185		3.31E-05
8186		3.17E-05
8187		3.45E-05
8188		5.49E-05
8189		7.17E-05
8190		3.15E-05
8191		3.59E-05
8192		3.92E-05
8193		3.63E-05
8194		3.21E-05
8195		2.58E-05
8196		3.36E-05
8197		3.02E-05
8198		2.66E-05
8199		2.28E-05
8200		2.30E-05
8201		2.00E-05
8202		2.08E-05
8203		2.30E-05
8204		2.14E-05
8205		2.36E-05
8206		2.13E-05
8207		2.04E-05
8208		2.32E-05
8209		3.26E-05
8210		3.35E-05
8211		2.95E-05
8212		2.22E-05
8213		2.56E-05
8214		2.70E-05
8215		8.87E-05
8216		9.62E-05
8217		5.89E-05
8218		6.51E-05
8219		5.44E-05
8220		5.62E-05
8221		3.21E-05
8222		3.07E-05
8223		2.26E-05
8224		3.12E-05
8225		2.47E-05
8226		2.88E-05
8227		2.26E-05
8228		3.96E-05
8229		2.25E-05
8230		2.72E-05
8231		2.79E-05
8232		4.53E-05
8233		5.03E-05
8234		3.49E-05
8235		2.28E-05
8236		2.47E-05
8237		2.85E-05
8238		6.92E-05
8239		7.10E-05
8240		4.33E-05
8241		4.94E-05
8242		4.85E-05
8243		4.89E-05
8244		4.64E-05
8245		8.64E-05
8246		0.000280921
8247		0.000108935
8248		0.000179563
8249		0.000275564
8250		0.000349808
8251		0.000854831
8252		0.000536466
8253		0.000143106
8254		8.38E-05
8255		6.57E-05
8256		5.99E-05
8257		5.30E-05
8258		3.06E-05
8259		3.30E-05
8260		2.88E-05
8261		2.43E-05
8262		2.73E-05
8263		2.12E-05
8264		2.09E-05
8265		2.34E-05
8266		2.17E-05
8267		2.49E-05
8268		1.94E-05
8269		1.97E-05
8270		2.13E-05
8271		2.07E-05
8272		2.01E-05
8273		3.56E-05
8274		4.01E-05
8275		4.83E-05
8276		2.48E-05
8277		3.75E-05
8278		4.72E-05
8279		4.64E-05
8280		2.94E-05
8281		2.50E-05
8282		2.61E-05
8283		0.00019407
8284		0.000139142
8285		0.000137583
8286		7.35E-05
8287		7.01E-05
8288		7.78E-05
8289		6.89E-05
8290		4.49E-05
8291		3.04E-05
8292		3.98E-05
8293		4.14E-05
8294		4.57E-05
8295		0.000138743
8296		0.000147056
8297		7.86E-05
8298		6.92E-05
8299		3.60E-05
8300		4.57E-05
8301		3.75E-05
8302		3.34E-05
8303		2.21E-05
8304		2.42E-05
8305		2.27E-05
8306		2.10E-05
8307		2.31E-05
8308		2.14E-05
8309		2.14E-05
8310		1.95E-05
8311		2.16E-05
8312		2.06E-05
8313		2.40E-05
8314		3.54E-05
8315		5.56E-05
8316		6.94E-05
8317		4.58E-05
8318		2.22E-05
8319		2.05E-05
8320		3.09E-05
8321		3.24E-05
8322		2.73E-05
8323		3.87E-05
8324		4.45E-05
8325		0.000253136
8326		0.000141144
8327		0.000227816
8328		0.000226787
8329		6.09E-05
8330		0.000158176
8331		0.00035915
8332		0.000231414
8333		0.000153861
8334		9.15E-05
8335		0.00139163
8336		0.000968269
8337		0.000891013
8338		0.00067636
8339		0.000506775
8340		0.000631827
8341		0.000175318
8342		0.00040416
8343		0.000203048
8344		0.000152474
8345		7.23E-05
8346		0.000101263
8347		6.26E-05
8348		3.21E-05
8349		4.30E-05
8350		3.03E-05
8351		2.28E-05
8352		1.91E-05
8353		2.00E-05
8354		2.43E-05
8355		2.48E-05
8356		2.14E-05
8357		1.86E-05
8358		1.85E-05
8359		1.92E-05
8360		1.91E-05
8361		1.98E-05
8362		1.93E-05
8363		1.96E-05
8364		2.05E-05
8365		2.08E-05
8366		2.02E-05
8367		1.84E-05
8368		1.96E-05
8369		2.01E-05
8370		1.80E-05
8371		1.80E-05
8372		1.79E-05
8373		1.87E-05
8374		1.83E-05
8375		2.02E-05
8376		1.94E-05
8377		2.46E-05
8378		2.50E-05
8379		2.56E-05
8380		2.28E-05
8381		2.07E-05
8382		2.07E-05
8383		1.93E-05
8384		1.84E-05
8385		2.01E-05
8386		1.94E-05
8387		1.90E-05
8388		1.97E-05
8389		1.85E-05
8390		1.79E-05
8391		1.78E-05
8392		1.88E-05
8393		1.89E-05
8394		1.88E-05
8395		1.92E-05
8396		1.88E-05
8397		1.89E-05
8398		2.03E-05
8399		2.17E-05
8400		1.85E-05
8401		1.79E-05
8402		1.76E-05
8403		1.74E-05
8404		1.80E-05
8405		1.84E-05
8406		1.82E-05
8407		1.88E-05
8408		1.87E-05
8409		1.92E-05
8410		1.93E-05
8411		1.92E-05
8412		2.27E-05
8413		2.85E-05
8414		3.06E-05
8415		3.22E-05
8416		2.53E-05
8417		2.22E-05
8418		2.10E-05
8419		1.99E-05
8420		1.86E-05
8421		1.93E-05
8422		1.88E-05
8423		1.87E-05
8424		1.83E-05
8425		1.77E-05
8426		2.01E-05
8427		2.49E-05
8428		2.46E-05
8429		2.58E-05
8430		2.49E-05
8431		2.24E-05
8432		1.69E-05
8433		1.81E-05
8434		2.05E-05
8435		2.09E-05
8436		2.20E-05
8437		2.09E-05
8438		1.96E-05
8439		1.78E-05
8440		1.78E-05
8441		1.79E-05
8442		1.76E-05
8443		1.79E-05
8444		1.76E-05
8445		1.77E-05
8446		1.92E-05
8447		1.95E-05
8448		1.94E-05
8449		1.88E-05
8450		1.83E-05
8451		1.92E-05
8452		1.83E-05
8453		1.86E-05
8454		1.73E-05
8455		1.80E-05
8456		1.84E-05
8457		1.74E-05
8458		1.75E-05
8459		1.88E-05
8460		1.79E-05
8461		1.90E-05
8462		1.93E-05
8463		2.43E-05
8464		2.21E-05
8465		1.97E-05
8466		2.08E-05
8467		1.88E-05
8468		1.80E-05
8469		1.87E-05
8470		1.79E-05
8471		1.91E-05
8472		1.83E-05
8473		1.87E-05
8474		1.72E-05
8475		1.82E-05
8476		1.78E-05
8477		1.80E-05
8478		1.75E-05
8479		1.75E-05
8480		1.85E-05
8481		1.90E-05
8482		1.88E-05
8483		1.89E-05
8484		2.04E-05
8485		2.18E-05
8486		2.09E-05
8487		1.96E-05
8488		2.10E-05
8489		1.81E-05
8490		1.82E-05
8491		1.81E-05
8492		1.74E-05
8493		1.81E-05
8494		1.92E-05
8495		1.82E-05
8496		1.80E-05
8497		1.77E-05
8498		1.77E-05
8499		1.76E-05
8500		2.08E-05
8501		1.76E-05
8502		1.76E-05
8503		1.75E-05
8504		1.70E-05
8505		1.79E-05
8506		1.73E-05
8507		1.83E-05
8508		1.90E-05
8509		1.93E-05
8510		1.98E-05
8511		1.99E-05
8512		2.00E-05
8513		1.92E-05
8514		3.31E-05
8515		3.44E-05
8516		3.50E-05
8517		2.38E-05
8518		1.89E-05
8519		2.16E-05
8520		2.11E-05
8521		2.15E-05
8522		2.04E-05
8523		2.13E-05
8524		2.07E-05
8525		1.96E-05
8526		1.93E-05
8527		1.86E-05
8528		2.02E-05
8529		2.27E-05
8530		2.25E-05
8531		2.03E-05
8532		3.56E-05
8533		4.13E-05
8534		2.36E-05
8535		3.27E-05
8536		2.19E-05
8537		2.03E-05
8538		1.99E-05
8539		2.17E-05
8540		2.43E-05
8541		2.19E-05
8542		2.15E-05
8543		2.13E-05
8544		2.39E-05
8545		2.01E-05
8546		1.73E-05
8547		2.03E-05
8548		2.08E-05
8549		2.02E-05
8550		2.05E-05
8551		2.21E-05
8552		2.10E-05
8553		2.11E-05
8554		1.85E-05
8555		1.79E-05
8556		2.08E-05
8557		2.27E-05
8558		2.29E-05
8559		2.57E-05
8560		2.15E-05
8561		1.83E-05
8562		1.81E-05
8563		1.85E-05
8564		1.81E-05
8565		1.85E-05
8566		1.98E-05
8567		2.92E-05
8568		2.78E-05
8569		2.40E-05
8570		1.88E-05
8571		1.88E-05
8572		1.80E-05
8573		1.76E-05
8574		1.79E-05
8575		1.75E-05
8576		1.90E-05
8577		1.88E-05
8578		1.89E-05
8579		1.86E-05
8580		1.86E-05
8581		1.87E-05
8582		2.01E-05
8583		2.01E-05
8584		1.97E-05
8585		1.94E-05
8586		1.82E-05
8587		1.80E-05
8588		1.78E-05
8589		2.68E-05
8590		2.23E-05
8591		2.11E-05
8592		2.11E-05
8593		2.32E-05
8594		2.13E-05
8595		1.76E-05
8596		1.77E-05
8597		1.76E-05
8598		1.72E-05
8599		1.76E-05
8600		1.76E-05
8601		1.73E-05
8602		1.66E-05
8603		1.72E-05
8604		1.68E-05
8605		1.65E-05
8606		1.80E-05
8607		1.77E-05
8608		2.17E-05
8609		2.28E-05
8610		2.13E-05
8611		1.90E-05
8612		1.69E-05
8613		1.80E-05
8614		2.00E-05
8615		1.92E-05
8616		1.96E-05
8617		1.97E-05
8618		3.27E-05
8619		3.37E-05
8620		3.22E-05
8621		2.49E-05
8622		2.25E-05
8623		2.28E-05
8624		2.39E-05
8625		2.26E-05
8626		3.16E-05
8627		3.75E-05
8628		4.04E-05
8629		4.58E-05
8630		3.10E-05
8631		2.53E-05
8632		2.47E-05
8633		2.66E-05
8634		2.01E-05
8635		2.34E-05
8636		2.56E-05
8637		3.07E-05
8638		2.39E-05
8639		2.31E-05
8640		1.92E-05
8641		1.89E-05
8642		2.04E-05
8643		2.18E-05
8644		2.06E-05
8645		2.05E-05
8646		1.78E-05
8647		2.29E-05
8648		2.22E-05
8649		1.87E-05
8650		2.05E-05
8651		1.72E-05
8652		1.95E-05
8653		2.11E-05
8654		2.01E-05
8655		1.94E-05
8656		1.74E-05
8657		2.10E-05
8658		1.99E-05
8659		2.78E-05
8660		1.95E-05
8661		2.05E-05
8662		2.13E-05
8663		1.88E-05
8664		1.78E-05
8665		1.80E-05
8666		1.80E-05
8667		1.69E-05
8668		2.97E-05
8669		2.49E-05
8670		2.04E-05
8671		2.31E-05
8672		2.60E-05
8673		1.91E-05
8674		2.03E-05
8675		1.79E-05
8676		1.77E-05
8677		1.98E-05
8678		1.93E-05
8679		1.97E-05
8680		2.01E-05
8681		1.96E-05
8682		1.99E-05
8683		1.95E-05
8684		1.76E-05
8685		1.72E-05
8686		1.65E-05
8687		1.69E-05
8688		1.95E-05
8689		1.72E-05
8690		1.71E-05
8691		1.71E-05
8692		2.18E-05
8693		3.59E-05
8694		6.40E-05
8695		2.47E-05
8696		2.08E-05
8697		2.42E-05
8698		2.03E-05
8699		2.24E-05
8700		1.93E-05
8701		2.02E-05
8702		2.74E-05
8703		3.57E-05
8704		4.36E-05
8705		3.01E-05
8706		4.78E-05
8707		3.97E-05
8708		3.02E-05
8709		2.37E-05
8710		2.99E-05
8711		4.53E-05
8712		7.58E-05
8713		3.98E-05
8714		2.76E-05
8715		5.45E-05
8716		2.98E-05
8717		0.000189798
8718		0.000364659
8719		0.000451986
8720		0.000305292
8721		0.000243495
8722		0.000209948
8723		0.000204098
8724		0.000172513
8725		0.000178736
8726		0.000135611
8727		0.000138713
8728		0.00011634
8729		9.70E-05
8730		7.56E-05
8731		8.69E-05
8732		5.76E-05
8733		7.08E-05
8734		6.83E-05
8735		4.30E-05
8736		4.16E-05
8737		3.34E-05
8738		3.39E-05
8739		4.57E-05
8740		4.53E-05
8741		4.31E-05
8742		2.86E-05
8743		4.01E-05
8744		4.25E-05
8745		3.09E-05
8746		3.03E-05
8747		3.04E-05
8748		1.87E-05
8749		2.42E-05
8750		6.61E-05
8751		0.000125394
8752		5.81E-05
8753		2.66E-05
8754		3.56E-05
8755		3.00E-05
8756		2.76E-05
8757		2.44E-05
8758		2.07E-05
8759		1.71E-05
8760		1.96E-05
8761		1.79E-05
8762		1.79E-05
8763		1.76E-05
8764		1.75E-05
8765		1.82E-05
8766		1.85E-05
8767		1.83E-05
8768		1.77E-05
8769		1.91E-05
8770		1.92E-05
8771		2.06E-05
8772		2.08E-05
8773		4.01E-05
8774		2.47E-05
8775		2.45E-05
8776		2.44E-05
8777		2.12E-05
8778		2.89E-05
8779		2.90E-05
8780		3.57E-05
8781		2.98E-05
8782		2.70E-05
8783		2.00E-05
8784		3.21E-05
8785		2.71E-05
8786		2.49E-05
8787		1.78E-05
8788		1.76E-05
8789		1.93E-05
8790		1.84E-05
8791		2.04E-05
8792		1.77E-05
8793		1.69E-05
8794		1.67E-05
8795		1.77E-05
8796		1.92E-05
8797		1.79E-05
8798		1.64E-05
8799		1.80E-05
8800		1.99E-05
8801		2.47E-05
8802		2.39E-05
8803		4.30E-05
8804		5.80E-05
8805		6.35E-05
8806		7.10E-05
8807		5.40E-05
8808		4.15E-05
8809		3.70E-05
8810		2.28E-05
8811		2.48E-05
8812		1.87E-05
8813		2.16E-05
8814		2.16E-05
8815		1.89E-05
8816		1.97E-05
8817		1.92E-05
8818		1.90E-05
8819		1.69E-05
8820		1.81E-05
8821		1.76E-05
8822		1.71E-05
8823		1.80E-05
8824		1.71E-05
8825		1.58E-05
8826		1.62E-05
8827		1.62E-05
8828		1.61E-05
8829		1.76E-05
8830		1.67E-05
8831		1.69E-05
8832		1.61E-05
8833		1.76E-05
8834		1.90E-05
8835		7.18E-05
8836		9.07E-05
8837		3.71E-05
8838		3.58E-05
8839		3.07E-05
8840		2.03E-05
8841		3.10E-05
8842		2.26E-05
8843		2.45E-05
8844		2.00E-05
8845		1.83E-05
8846		2.34E-05
8847		2.01E-05
8848		2.38E-05
8849		1.85E-05
8850		2.12E-05
8851		1.82E-05
8852		2.12E-05
8853		1.97E-05
8854		1.93E-05
8855		1.81E-05
8856		1.91E-05
8857		1.65E-05
8858		2.94E-05
8859		2.94E-05
8860		3.99E-05
8861		0.000465483
8862		0.000270138
8863		0.000245934
8864		0.000134764
8865		0.000157936
8866		0.000127262
8867		0.00012056
8868		5.74E-05
8869		5.01E-05
8870		3.24E-05
8871		2.59E-05
8872		2.79E-05
8873		2.12E-05
8874		2.20E-05
8875		1.92E-05
8876		1.89E-05
8877		1.75E-05
8878		1.82E-05
8879		2.68E-05
8880		2.85E-05
8881		2.37E-05
8882		1.87E-05
8883		1.77E-05
8884		1.81E-05
8885		1.90E-05
8886		1.86E-05
8887		1.90E-05
8888		2.56E-05
8889		1.83E-05
8890		1.72E-05
8891		1.85E-05
8892		1.80E-05
8893		1.72E-05
8894		1.73E-05
8895		1.70E-05
8896		1.72E-05
8897		2.68E-05
8898		2.68E-05
8899		1.75E-05
8900		2.62E-05
8901		1.92E-05
8902		1.96E-05
8903		2.13E-05
8904		2.09E-05
8905		1.84E-05
8906		2.25E-05
8907		2.00E-05
8908		1.79E-05
8909		2.00E-05
8910		1.90E-05
8911		1.80E-05
8912		1.79E-05
8913		1.80E-05
8914		1.66E-05
8915		1.87E-05
8916		1.66E-05
8917		1.82E-05
8918		1.81E-05
8919		2.11E-05
8920		2.21E-05
8921		2.34E-05
8922		3.52E-05
8923		4.62E-05
8924		3.67E-05
8925		3.33E-05
8926		1.94E-05
8927		2.03E-05
8928		1.89E-05
8929		1.98E-05
8930		1.99E-05
8931		1.88E-05
8932		1.63E-05
8933		1.74E-05
8934		1.60E-05
8935		2.16E-05
8936		3.11E-05
8937		2.03E-05
8938		2.29E-05
8939		2.18E-05
8940		1.70E-05
8941		2.08E-05
8942		2.35E-05
8943		2.41E-05
8944		2.19E-05
8945		2.81E-05
8946		3.50E-05
8947		4.57E-05
8948		3.45E-05
8949		2.74E-05
8950		1.81E-05
8951		1.62E-05
8952		1.87E-05
8953		2.26E-05
8954		3.39E-05
8955		4.13E-05
8956		5.34E-05
8957		3.06E-05
8958		2.28E-05
8959		3.13E-05
8960		2.82E-05
8961		2.94E-05
8962		3.21E-05
8963		2.63E-05
8964		1.78E-05
8965		1.70E-05
8966		1.76E-05
8967		1.63E-05
8968		1.68E-05
8969		1.58E-05
8970		1.67E-05
8971		1.63E-05
8972		1.60E-05
8973		1.68E-05
8974		1.61E-05
8975		1.56E-05
8976		1.65E-05
8977		1.79E-05
8978		1.71E-05
8979		2.46E-05
8980		2.13E-05
8981		2.22E-05
8982		2.00E-05
8983		1.84E-05
8984		1.75E-05
8985		1.76E-05
8986		1.93E-05
8987		2.72E-05
8988		2.57E-05
8989		2.08E-05
8990		1.74E-05
8991		1.93E-05
8992		2.16E-05
8993		1.76E-05
8994		2.14E-05
8995		2.23E-05
8996		1.91E-05
8997		2.00E-05
8998		1.62E-05
8999		1.91E-05
9000		1.79E-05
9001		1.82E-05
9002		1.66E-05
9003		1.53E-05
9004		1.57E-05
9005		1.71E-05
9006		1.77E-05
9007		1.74E-05
9008		1.88E-05
9009		2.92E-05
9010		3.67E-05
9011		3.41E-05
9012		3.26E-05
9013		2.08E-05
9014		1.84E-05
9015		2.43E-05
9016		2.43E-05
9017		4.11E-05
9018		5.22E-05
9019		3.56E-05
9020		2.01E-05
9021		1.94E-05
9022		2.69E-05
9023		2.48E-05
9024		2.32E-05
9025		2.15E-05
9026		1.82E-05
9027		1.57E-05
9028		2.24E-05
9029		2.09E-05
9030		2.27E-05
9031		1.74E-05
9032		2.04E-05
9033		2.52E-05
9034		2.16E-05
9035		1.71E-05
9036		1.82E-05
9037		1.84E-05
9038		1.72E-05
9039		1.59E-05
9040		1.61E-05
9041		2.15E-05
9042		2.98E-05
9043		4.01E-05
9044		3.00E-05
9045		2.04E-05
9046		1.76E-05
9047		2.10E-05
9048		2.19E-05
9049		2.43E-05
9050		2.60E-05
9051		2.78E-05
9052		3.30E-05
9053		4.92E-05
9054		5.54E-05
9055		4.23E-05
9056		2.60E-05
9057		2.55E-05
9058		2.63E-05
9059		2.27E-05
9060		1.82E-05
9061		1.62E-05
9062		1.69E-05
9063		5.71E-05
9064		0.000304638
9065		0.0023228
9066		0.000333135
9067		0.000662223
9068		0.000458977
9069		0.000722287
9070		0.000793454
9071		0.000283764
9072		0.000841562
9073		0.000382508
9074		0.000354195
9075		0.000255345
9076		0.00019416
9077		0.000128897
9078		0.000229411
9079		9.06E-05
9080		8.95E-05
9081		9.08E-05
9082		6.91E-05
9083		7.11E-05
9084		0.000102159
9085		6.94E-05
9086		6.99E-05
9087		9.23E-05
9088		4.91E-05
9089		2.60E-05
9090		2.43E-05
9091		2.01E-05
9092		1.83E-05
9093		1.76E-05
9094		1.71E-05
9095		1.62E-05
9096		1.57E-05
9097		1.56E-05
9098		1.98E-05
9099		1.94E-05
9100		1.83E-05
9101		1.77E-05
9102		1.73E-05
9103		1.99E-05
9104		1.78E-05
9105		1.70E-05
9106		1.56E-05
9107		1.55E-05
9108		1.64E-05
9109		1.53E-05
9110		1.63E-05
9111		1.51E-05
9112		1.91E-05
9113		1.65E-05
9114		1.72E-05
9115		3.79E-05
9116		5.91E-05
9117		2.00E-05
9118		2.15E-05
9119		2.05E-05
9120		1.74E-05
9121		1.74E-05
9122		1.62E-05
9123		1.64E-05
9124		1.76E-05
9125		1.68E-05
9126		1.72E-05
9127		1.86E-05
9128		1.88E-05
9129		4.06E-05
9130		5.53E-05
9131		5.27E-05
9132		3.27E-05
9133		2.51E-05
9134		2.43E-05
9135		2.60E-05
9136		2.73E-05
9137		2.44E-05
9138		2.17E-05
9139		1.67E-05
9140		1.77E-05
9141		1.59E-05
9142		1.54E-05
9143		1.54E-05
9144		1.58E-05
9145		1.58E-05
9146		1.50E-05
9147		1.51E-05
9148		1.54E-05
9149		1.53E-05
9150		1.74E-05
9151		2.10E-05
9152		2.58E-05
9153		2.65E-05
9154		2.56E-05
9155		1.90E-05
9156		3.86E-05
9157		0.000726074
9158		0.00063461
9159		0.000154404
9160		0.000428463
9161		0.000249964
9162		0.000106841
9163		0.000120606
9164		0.000255628
9165		0.000188556
9166		0.000258199
9167		0.00074955
9168		0.000831112
9169		0.000379609
9170		0.000200162
9171		0.000257065
9172		7.45E-05
9173		6.39E-05
9174		0.000102591
9175		7.63E-05
9176		5.45E-05
9177		0.000263982
9178		0.000283647
9179		8.58E-05
9180		5.66E-05
9181		7.34E-05
9182		4.76E-05
9183		2.87E-05
9184		3.22E-05
9185		2.60E-05
9186		2.02E-05
9187		1.72E-05
9188		1.74E-05
9189		1.57E-05
9190		1.65E-05
9191		1.66E-05
9192		1.69E-05
9193		1.94E-05
9194		2.00E-05
9195		1.58E-05
9196		1.62E-05
9197		1.65E-05
9198		1.66E-05
9199		1.74E-05
9200		1.82E-05
9201		1.84E-05
9202		2.36E-05
9203		3.51E-05
9204		4.02E-05
9205		3.30E-05
9206		2.08E-05
9207		1.93E-05
9208		1.95E-05
9209		1.76E-05
9210		1.68E-05
9211		1.64E-05
9212		2.19E-05
9213		2.61E-05
9214		2.84E-05
9215		3.52E-05
9216		4.10E-05
9217		2.15E-05
9218		2.21E-05
9219		2.13E-05
9220		1.94E-05
9221		1.62E-05
9222		1.86E-05
9223		1.60E-05
9224		1.65E-05
9225		2.13E-05
9226		2.52E-05
9227		2.54E-05
9228		1.96E-05
9229		1.87E-05
9230		4.06E-05
9231		5.02E-05
9232		2.12E-05
9233		2.23E-05
9234		2.56E-05
9235		2.07E-05
9236		1.50E-05
9237		1.70E-05
9238		1.76E-05
9239		2.05E-05
9240		2.00E-05
9241		1.82E-05
9242		1.85E-05
9243		2.13E-05
9244		1.75E-05
9245		1.57E-05
9246		1.74E-05
9247		1.56E-05
9248		1.46E-05
9249		1.85E-05
9250		1.82E-05
9251		1.61E-05
9252		1.59E-05
9253		1.60E-05
9254		1.59E-05
9255		1.58E-05
9256		1.67E-05
9257		1.75E-05
9258		2.26E-05
9259		1.95E-05
9260		1.83E-05
9261		1.81E-05
9262		1.73E-05
9263		1.91E-05
9264		1.88E-05
9265		1.64E-05
9266		1.94E-05
9267		1.76E-05
9268		1.64E-05
9269		1.99E-05
9270		1.72E-05
9271		1.71E-05
9272		1.79E-05
9273		1.53E-05
9274		1.45E-05
9275		1.47E-05
9276		1.58E-05
9277		1.47E-05
9278		1.44E-05
9279		1.46E-05
9280		1.52E-05
9281		1.42E-05
9282		1.52E-05
9283		1.46E-05
9284		1.67E-05
9285		1.50E-05
9286		1.54E-05
9287		1.77E-05
9288		1.52E-05
9289		1.48E-05
9290		1.50E-05
9291		1.48E-05
9292		1.55E-05
9293		1.69E-05
9294		1.49E-05
9295		1.59E-05
9296		1.61E-05
9297		1.65E-05
9298		2.18E-05
9299		1.57E-05
9300		1.68E-05
9301		1.50E-05
9302		1.84E-05
9303		1.83E-05
9304		1.84E-05
9305		1.80E-05
9306		1.59E-05
9307		1.55E-05
9308		1.50E-05
9309		1.88E-05
9310		1.52E-05
9311		1.60E-05
9312		1.56E-05
9313		1.55E-05
9314		1.54E-05
9315		1.44E-05
9316		1.46E-05
9317		1.46E-05
9318		1.58E-05
9319		1.46E-05
9320		1.44E-05
9321		1.57E-05
9322		1.56E-05
9323		1.53E-05
9324		1.47E-05
9325		1.48E-05
9326		1.44E-05
9327		1.47E-05
9328		1.45E-05
9329		1.45E-05
9330		1.47E-05
9331		1.49E-05
9332		1.56E-05
9333		1.53E-05
9334		2.01E-05
9335		2.16E-05
9336		2.16E-05
9337		2.13E-05
9338		2.03E-05
9339		1.99E-05
9340		2.45E-05
9341		2.81E-05
9342		2.56E-05
9343		2.00E-05
9344		1.68E-05
9345		1.59E-05
9346		1.78E-05
9347		2.01E-05
9348		1.91E-05
9349		1.75E-05
9350		1.76E-05
9351		1.58E-05
9352		1.55E-05
9353		1.51E-05
9354		1.60E-05
9355		1.85E-05
9356		1.68E-05
9357		1.66E-05
9358		1.48E-05
9359		1.61E-05
9360		1.81E-05
9361		2.35E-05
9362		2.00E-05
9363		1.71E-05
9364		1.44E-05
9365		1.43E-05
9366		1.42E-05
9367		1.42E-05
9368		1.41E-05
9369		1.41E-05
9370		1.43E-05
9371		1.60E-05
9372		1.71E-05
9373		2.13E-05
9374		2.08E-05
9375		1.89E-05
9376		1.78E-05
9377		2.36E-05
9378		2.53E-05
9379		3.52E-05
9380		6.61E-05
9381		8.09E-05
9382		4.42E-05
9383		4.11E-05
9384		3.34E-05
9385		3.96E-05
9386		0.000201933
9387		8.65E-05
9388		3.18E-05
9389		9.40E-05
9390		0.000126057
9391		7.74E-05
9392		4.88E-05
9393		3.57E-05
9394		4.58E-05
9395		2.09E-05
9396		2.06E-05
9397		3.00E-05
9398		2.07E-05
9399		2.77E-05
9400		1.77E-05
9401		1.89E-05
9402		1.70E-05
9403		1.65E-05
9404		1.48E-05
9405		1.52E-05
9406		1.52E-05
9407		1.73E-05
9408		1.72E-05
9409		1.54E-05
9410		1.42E-05
9411		1.48E-05
9412		1.45E-05
9413		1.48E-05
9414		1.48E-05
9415		1.44E-05
9416		1.53E-05
9417		1.48E-05
9418		1.99E-05
9419		2.62E-05
9420		3.40E-05
9421		2.26E-05
9422		2.48E-05
9423		4.63E-05
9424		4.48E-05
9425		2.52E-05
9426		2.05E-05
9427		2.07E-05
9428		1.69E-05
9429		1.86E-05
9430		1.66E-05
9431		1.73E-05
9432		1.88E-05
9433		1.68E-05
9434		1.65E-05
9435		1.79E-05
9436		1.61E-05
9437		1.49E-05
9438		1.45E-05
9439		1.45E-05
9440		1.47E-05
9441		1.49E-05
9442		2.05E-05
9443		2.42E-05
9444		2.34E-05
9445		1.70E-05
9446		1.54E-05
9447		2.45E-05
9448		4.22E-05
9449		1.80E-05
9450		1.93E-05
9451		2.53E-05
9452		1.89E-05
9453		1.81E-05
9454		1.64E-05
9455		1.50E-05
9456		1.51E-05
9457		1.51E-05
9458		1.50E-05
9459		1.39E-05
9460		1.54E-05
9461		1.59E-05
9462		1.63E-05
9463		1.44E-05
9464		1.47E-05
9465		1.47E-05
9466		1.41E-05
9467		1.40E-05
9468		1.47E-05
9469		1.49E-05
9470		1.53E-05
9471		1.47E-05
9472		1.74E-05
9473		3.89E-05
9474		4.27E-05
9475		3.54E-05
9476		2.63E-05
9477		2.65E-05
9478		3.45E-05
9479		2.63E-05
9480		3.56E-05
9481		2.97E-05
9482		3.38E-05
9483		2.86E-05
9484		2.58E-05
9485		1.97E-05
9486		1.70E-05
9487		1.53E-05
9488		2.24E-05
9489		2.01E-05
9490		1.87E-05
9491		1.70E-05
9492		1.51E-05
9493		1.78E-05
9494		1.94E-05
9495		1.71E-05
9496		1.51E-05
9497		1.72E-05
9498		1.99E-05
9499		0.000125113
9500		3.79E-05
9501		2.82E-05
9502		5.81E-05
9503		2.31E-05
9504		2.52E-05
9505		3.71E-05
9506		2.19E-05
9507		3.28E-05
9508		2.37E-05
9509		3.66E-05
9510		6.21E-05
9511		4.24E-05
9512		2.66E-05
9513		2.25E-05
9514		2.09E-05
9515		2.24E-05
9516		0.000125523
9517		0.00010407
9518		7.49E-05
9519		0.0001518
9520		0.00135134
9521		0.000377856
9522		0.000473605
9523		0.000409638
9524		7.86E-05
9525		0.000152475
9526		0.000156137
9527		5.41E-05
9528		4.63E-05
9529		4.48E-05
9530		2.17E-05
9531		3.10E-05
9532		4.19E-05
9533		3.88E-05
9534		3.89E-05
9535		2.91E-05
9536		2.32E-05
9537		2.51E-05
9538		1.98E-05
9539		1.81E-05
9540		1.63E-05
9541		2.74E-05
9542		2.18E-05
9543		2.06E-05
9544		1.80E-05
9545		1.75E-05
9546		1.98E-05
9547		2.47E-05
9548		2.45E-05
9549		1.98E-05
9550		1.73E-05
9551		1.63E-05
9552		1.80E-05
9553		2.03E-05
9554		1.96E-05
9555		2.00E-05
9556		2.39E-05
9557		2.23E-05
9558		2.30E-05
9559		4.67E-05
9560		2.89E-05
9561		2.73E-05
9562		3.72E-05
9563		0.000223184
9564		0.00110974
9565		0.00337747
9566		0.00159537
9567		0.000487014
9568		0.000213457
9569		0.000571812
9570		0.000301517
9571		9.57E-05
9572		0.000105699
9573		0.000127041
9574		8.94E-05
9575		6.55E-05
9576		5.08E-05
9577		3.27E-05
9578		2.38E-05
9579		2.41E-05
9580		2.22E-05
9581		1.80E-05
9582		1.60E-05
9583		1.55E-05
9584		1.75E-05
9585		1.90E-05
9586		1.78E-05
9587		1.56E-05
9588		1.41E-05
9589		1.57E-05
9590		1.70E-05
9591		1.55E-05
9592		1.50E-05
9593		1.60E-05
9594		1.47E-05
9595		1.47E-05
9596		1.40E-05
9597		1.51E-05
9598		1.79E-05
9599		1.58E-05
9600		1.48E-05
9601		1.88E-05
9602		1.74E-05
9603		1.79E-05
9604		1.67E-05
9605		1.90E-05
9606		1.68E-05
9607		2.18E-05
9608		2.70E-05
9609		2.28E-05
9610		1.89E-05
9611		1.60E-05
9612		1.57E-05
9613		1.63E-05
9614		1.58E-05
9615		1.80E-05
9616		1.56E-05
9617		1.61E-05
9618		1.51E-05
9619		1.50E-05
9620		1.48E-05
9621		1.39E-05
9622		1.47E-05
9623		1.43E-05
9624		1.46E-05
9625		1.56E-05
9626		1.52E-05
9627		1.81E-05
9628		1.96E-05
9629		2.96E-05
9630		3.46E-05
9631		4.46E-05
9632		3.41E-05
9633		2.71E-05
9634		2.14E-05
9635		2.36E-05
9636		2.21E-05
9637		2.03E-05
9638		2.46E-05
9639		1.88E-05
9640		1.62E-05
9641		2.20E-05
9642		2.00E-05
9643		2.38E-05
9644		1.54E-05
9645		1.68E-05
9646		2.03E-05
9647		1.73E-05
9648		1.72E-05
9649		1.66E-05
9650		1.51E-05
9651		1.43E-05
9652		1.44E-05
9653		1.46E-05
9654		1.41E-05
9655		1.44E-05
9656		1.44E-05
9657		1.52E-05
9658		1.48E-05
9659		1.44E-05
9660		1.50E-05
9661		1.50E-05
9662		1.44E-05
9663		1.44E-05
9664		1.39E-05
9665		1.39E-05
9666		1.44E-05
9667		1.59E-05
9668		1.50E-05
9669		1.47E-05
9670		1.47E-05
9671		1.68E-05
9672		2.15E-05
9673		1.83E-05
9674		1.89E-05
9675		1.97E-05
9676		1.67E-05
9677		1.70E-05
9678		2.26E-05
9679		2.41E-05
9680		2.47E-05
9681		1.98E-05
9682		2.54E-05
9683		3.13E-05
9684		2.22E-05
9685		2.78E-05
9686		3.19E-05
9687		2.35E-05
9688		1.83E-05
9689		1.71E-05
9690		1.62E-05
9691		1.64E-05
9692		1.51E-05
9693		1.47E-05
9694		1.44E-05
9695		1.39E-05
9696		1.44E-05
9697		1.41E-05
9698		1.55E-05
9699		1.49E-05
9700		1.49E-05
9701		2.14E-05
9702		1.97E-05
9703		1.68E-05
9704		1.46E-05
9705		1.66E-05
9706		1.65E-05
9707		1.51E-05
9708		1.55E-05
9709		1.50E-05
9710		1.48E-05
9711		1.47E-05
9712		1.55E-05
9713		1.66E-05
9714		1.54E-05
9715		1.40E-05
9716		1.39E-05
9717		1.71E-05
9718		1.47E-05
9719		1.71E-05
9720		1.53E-05
9721		1.36E-05
9722		1.53E-05
9723		1.49E-05
9724		1.39E-05
9725		1.52E-05
9726		1.37E-05
9727		1.43E-05
9728		1.42E-05
9729		1.73E-05
9730		1.59E-05
9731		1.51E-05
9732		1.46E-05
9733		1.35E-05
9734		1.39E-05
9735		1.75E-05
9736		1.70E-05
9737		3.44E-05
9738		3.54E-05
9739		2.03E-05
9740		1.70E-05
9741		1.72E-05
9742		2.02E-05
9743		2.03E-05
9744		1.96E-05
9745		2.23E-05
9746		1.79E-05
9747		1.58E-05
9748		1.62E-05
9749		1.47E-05
9750		1.42E-05
9751		1.53E-05
9752		1.47E-05
9753		1.42E-05
9754		1.40E-05
9755		1.39E-05
9756		1.46E-05
9757		1.42E-05
9758		1.48E-05
9759		1.49E-05
9760		1.68E-05
9761		2.04E-05
9762		2.58E-05
9763		2.17E-05
9764		4.17E-05
9765		3.67E-05
9766		3.58E-05
9767		4.62E-05
9768		3.16E-05
9769		1.83E-05
9770		2.14E-05
9771		3.06E-05
9772		2.42E-05
9773		2.02E-05
9774		1.69E-05
9775		1.57E-05
9776		1.57E-05
9777		1.91E-05
9778		2.27E-05
9779		2.20E-05
9780		1.66E-05
9781		1.64E-05
9782		2.06E-05
9783		2.20E-05
9784		1.95E-05
9785		2.31E-05
9786		2.67E-05
9787		2.27E-05
9788		2.83E-05
9789		2.17E-05
9790		2.25E-05
9791		6.84E-05
9792		8.86E-05
9793		4.26E-05
9794		2.71E-05
9795		4.64E-05
9796		2.48E-05
9797		2.59E-05
9798		3.75E-05
9799		2.29E-05
9800		2.59E-05
9801		2.32E-05
9802		1.86E-05
9803		2.13E-05
9804		1.97E-05
9805		1.93E-05
9806		1.86E-05
9807		1.63E-05
9808		1.97E-05
9809		2.01E-05
9810		1.98E-05
9811		1.69E-05
9812		1.95E-05
9813		1.75E-05
9814		1.75E-05
9815		1.97E-05
9816		1.85E-05
9817		1.60E-05
9818		1.69E-05
9819		2.15E-05
9820		1.83E-05
9821		2.09E-05
9822		1.66E-05
9823		1.61E-05
9824		1.47E-05
9825		1.47E-05
9826		1.42E-05
9827		1.43E-05
9828		1.42E-05
9829		1.46E-05
9830		1.45E-05
9831		1.48E-05
9832		1.43E-05
9833		1.53E-05
9834		1.47E-05
9835		1.62E-05
9836		1.65E-05
9837		1.84E-05
9838		2.37E-05
9839		3.82E-05
9840		4.66E-05
9841		3.07E-05
9842		2.10E-05
9843		1.60E-05
9844		1.92E-05
9845		1.84E-05
9846		1.58E-05
9847		2.27E-05
9848		1.99E-05
9849		1.91E-05
9850		2.03E-05
9851		1.72E-05
9852		1.96E-05
9853		1.61E-05
9854		4.61E-05
9855		4.99E-05
9856		3.66E-05
9857		7.50E-05
9858		7.68E-05
9859		6.98E-05
9860		0.000204284
9861		0.000268101
9862		0.000219228
9863		0.000265358
9864		0.00020785
9865		0.000295874
9866		0.000176548
9867		8.79E-05
9868		0.000112714
9869		0.000112062
9870		6.99E-05
9871		3.52E-05
9872		4.58E-05
9873		2.79E-05
9874		2.51E-05
9875		2.94E-05
9876		1.91E-05
9877		1.61E-05
9878		1.63E-05
9879		1.90E-05
9880		1.88E-05
9881		1.68E-05
9882		1.59E-05
9883		1.38E-05
9884		1.43E-05
9885		1.35E-05
9886		1.53E-05
9887		1.41E-05
9888		1.52E-05
9889		1.48E-05
9890		1.57E-05
9891		1.43E-05
9892		1.51E-05
9893		1.51E-05
9894		1.49E-05
9895		1.50E-05
9896		1.46E-05
9897		1.53E-05
9898		1.58E-05
9899		1.76E-05
9900		1.65E-05
9901		1.59E-05
9902		1.50E-05
9903		1.77E-05
9904		1.69E-05
9905		1.68E-05
9906		2.00E-05
9907		2.12E-05
9908		1.88E-05
9909		1.78E-05
9910		2.06E-05
9911		1.86E-05
9912		1.88E-05
9913		1.93E-05
9914		1.45E-05
9915		1.52E-05
9916		1.91E-05
9917		1.55E-05
9918		1.57E-05
9919		1.46E-05
9920		1.61E-05
9921		1.39E-05
9922		1.44E-05
9923		1.82E-05
9924		2.24E-05
9925		2.24E-05
9926		1.60E-05
9927		1.78E-05
9928		1.65E-05
9929		1.51E-05
9930		1.42E-05
9931		1.46E-05
9932		4.14E-05
9933		4.56E-05
9934		3.42E-05
9935		3.68E-05
9936		4.27E-05
9937		5.01E-05
9938		3.16E-05
9939		3.68E-05
9940		3.80E-05
9941		2.72E-05
9942		2.70E-05
9943		1.79E-05
9944		1.83E-05
9945		1.75E-05
9946		1.86E-05
9947		1.63E-05
9948		1.47E-05
9949		1.54E-05
9950		1.49E-05
9951		1.47E-05
9952		1.40E-05
9953		1.40E-05
9954		1.35E-05
9955		1.39E-05
9956		2.18E-05
9957		2.74E-05
9958		6.78E-05
9959		3.01E-05
9960		2.16E-05
9961		2.89E-05
9962		2.38E-05
9963		2.11E-05
9964		2.03E-05
9965		2.62E-05
9966		1.97E-05
9967		1.54E-05
9968		1.62E-05
9969		1.54E-05
9970		1.55E-05
9971		1.59E-05
9972		1.74E-05
9973		1.47E-05
9974		1.50E-05
9975		1.42E-05
9976		1.44E-05
9977		1.34E-05
9978		1.42E-05
9979		1.45E-05
9980		1.40E-05
9981		1.37E-05
9982		1.36E-05
9983		1.39E-05
9984		1.37E-05
9985		1.29E-05
9986		1.50E-05
9987		1.43E-05
9988		1.60E-05
9989		1.38E-05
9990		1.44E-05
9991		1.32E-05
9992		1.41E-05
9993		1.39E-05
9994		1.36E-05
9995		1.37E-05
9996		1.40E-05
9997		1.37E-05
9998		1.86E-05
9999		2.07E-05
10000		2.23E-05


==> Data/history.time.dat <==
0.0232		1
0.0464		0.775412
0.0696		0.56327
0.0928		0.370995
0.116		0.382278
0.1392		0.249627
0.1624		0.272454
0.1856		0.315943
0.2088		0.260436
0.232		0.236996
0.2552		0.233042
0.2784		0.228798
0.3016		0.219366
0.3248		0.230664
0.348		0.226618
0.3712		0.209686
0.3944		0.205944
0.4176		0.2067
0.4408		0.205363
0.464		0.206998
0.4872		0.196626
0.5104		0.188845
0.5336		0.187338
0.5568		0.18121
0.58		0.178435
0.6032		0.172561
0.6264		0.166422
0.6496		0.168036
0.6728		0.255866
0.696		0.413234
0.7192		0.250589
0.7424		0.265539
0.7656		0.195463
0.7888		0.169625
0.812		0.197595
0.8352		0.151929
0.8584		0.141771
0.8816		0.141632
0.9048		0.119958
0.928		0.119797
0.9512		0.124812
0.9744		0.192755
0.9976		0.270762
1.0208		0.153162
1.044		0.13543
1.0672		0.117486
1.0904		0.117013
1.1136		0.120093
1.1368		0.0903545
1.16		0.112211
1.1832		0.156081
1.2064		0.105998
1.2296		0.0898818
1.2528		0.0732744
1.276		0.0825487
1.2992		0.0793748
1.3224		0.0575827
1.3456		0.0548247
1.3688		0.0570293
1.392		0.0568263
1.4152		0.0551694
1.4384		0.0491978
1.4616		0.045642
1.4848		0.0472279
1.508		0.0434031
1.5312		0.0424306
1.5544		0.0399642
1.5776		0.0390215
1.6008		0.0379856
1.624		0.0376619
1.6472		0.0354035
1.6704		0.0353069
1.6936		0.0520689
1.7168		0.0400348
1.74		0.065596
1.7632		0.0375118
1.7864		0.0424087
1.8096		0.0460109
1.8328		0.0285233
1.856		0.0460954
1.8792		0.0314099
1.9024		0.0321418
1.9256		0.0319311
1.9488		0.0340486
1.972		0.0313361
1.9952		0.0317057
2.0184		0.0269056
2.0416		0.0280739
2.0648		0.0263914
2.088		0.0256228
2.1112		0.0253848
2.1344		0.0250771
2.1576		0.0262839
2.1808		0.0262341
2.204		0.0234479
2.2272		0.0306531
2.2504		0.0280518
2.2736		0.0227208
2.2968		0.026567
2.32		0.0234535
2.3432		0.0234529
2.3664		0.0230486
2.3896		0.0224404
2.4128		0.0226265
2.436		0.0225253
2.4592		0.0228866
2.4824		0.0213317
2.5056		0.0213126
2.5288		0.0211605
2.552		0.0205487
2.5752		0.0205503
2.5984		0.0224129
2.6216		0.0199062
2.6448		0.0250389
2.668		0.0217394
2.6912		0.0199253
2.7144		0.022807
2.7376		0.0224573
2.7608		0.0194611
2.784		0.0217785
2.8072		0.0217401
2.8304		0.0199243
2.8536		0.0208671
2.8768		0.0189803
2.9		0.0304041
2.9232		0.023135
2.9464		0.0198869
2.9696		0.039257
2.9928		0.0210507
3.016		0.0190452
3.0392		0.024423
3.0624		0.0251499
3.0856		0.0174391
3.1088		0.0189985
3.132		0.0195772
3.1552		0.0158052
3.1784		0.0164151
3.2016		0.0161047
3.2248		0.0151825
3.248		0.0178454
3.2712		0.0157792
3.2944		0.0217592
3.3176		0.0159789
3.3408		0.0172075
3.364		0.0162362
3.3872		0.0163966
3.4104		0.0146731
3.4336		0.0153648
3.4568		0.0138934
3.48		0.0146928
3.5032		0.0148333
3.5264		0.0164847
3.5496		0.0225431
3.5728		0.0222853
3.596		0.0208963
3.6192		0.0226255
3.6424		0.0188226
3.6656		0.0136189
3.6888		0.0138075
3.712		0.0140669
3.7352		0.0125541
3.7584		0.0124597
3.7816		0.0119643
3.8048		0.0125897
3.828		0.0121783
3.8512		0.0111916
3.8744		0.0121918
3.8976		0.011617
3.9208		0.0115982
3.944		0.0121806
3.9672		0.0105061
3.9904		0.0106879
4.0136		0.0120505
4.0368		0.0149659
4.06		0.0134416
4.0832		0.0116389
4.1064		0.0138858
4.1296		0.106076
4.1528		1.25604
4.176		0.285542
4.1992		0.659485
4.2224		0.329585
4.2456		0.172149
4.2688		0.188186
4.292		0.162748
4.3152		0.132726
4.3384		0.135463
4.3616		0.132099
4.3848		0.121899
4.408		0.107118
4.4312		0.0979955
4.4544		0.0900759
4.4776		0.184626
4.5008		0.158555
4.524		0.0753029
4.5472		0.0688521
4.5704		0.0715161
4.5936		0.0442022
4.6168		0.038786
4.64		0.0373162
4.6632		0.0335894
4.6864		0.0360191
4.7096		0.0332778
4.7328		0.0446711
4.756		0.0327781
4.7792		0.0314394
4.8024		0.0310534
4.8256		0.0330599
4.8488		0.049816
4.872		0.0298745
4.8952		0.0337756
4.9184		0.0313719
4.9416		0.0233241
4.9648		0.0260905
4.988		0.0242165
5.0112		0.0261911
5.0344		0.0282456
5.0576		0.045006
5.0808		0.0287094
5.104		0.0293686
5.1272		0.035759
5.1504		0.0333733
5.1736		0.0271164
5.1968		0.0246691
5.22		0.0232586
5.2432		0.0217671
5.2664		0.0222814
5.2896		0.0217126
5.3128		0.021671
5.336		0.0208115
5.3592		0.0198667
5.3824		0.0192982
5.4056		0.0192834
5.4288		0.0192235
5.452		0.0184894
5.4752		0.0188997
5.4984		0.0185271
5.5216		0.0183619
5.5448		0.0180535
5.568		0.0173615
5.5912		0.0174825
5.6144		0.0170248
5.6376		0.0174683
5.6608		0.0173052
5.684		0.0323162
5.7072		0.0374724
5.7304		0.0187898
5.7536		0.0302799
5.7768		0.0336757
5.8		0.0815437
5.8232		0.0208808
5.8464		0.0563157
5.8696		0.0240978
5.8928		0.0234715
5.916		0.0229373
5.9392		0.0186146
5.9624		0.0229599
5.9856		0.0280736
6.0088		0.0545266
6.032		0.0202982
6.0552		0.0248027
6.0784		0.0305514
6.1016		0.0333633
6.1248		0.0268144
6.148		0.0217764
6.1712		0.0166379
6.1944		0.0154173
6.2176		0.0154623
6.2408		0.015005
6.264		0.0279396
6.2872		0.031878
6.3104		0.0182828
6.3336		0.0261728
6.3568		0.0163871
6.38		0.0175329
6.4032		0.0151866
6.4264		0.0184229
6.4496		0.0159778
6.4728		0.0146648
6.496		0.0136594
6.5192		0.0172507
6.5424		0.0218318
6.5656		0.0268749
6.5888		0.0232815
6.612		0.0231058
6.6352		0.0183169
6.6584		0.0152318
6.6816		0.0277522
6.7048		0.0241856
6.728		0.0803079
6.7512		0.0461539
6.7744		0.050644
6.7976		0.0321762
6.8208		0.0269779
6.844		0.0297541
6.8672		0.070707
6.8904		0.0240517
6.9136		0.0408647
6.9368		0.0231241
6.96		0.0280872
6.9832		0.0140502
7.0064		0.0217828
7.0296		0.0166885
7.0528		0.0148289
7.076		0.0242448
7.0992		0.0192148
7.1224		0.0207273
7.1456		0.0188413
7.1688		0.0164453
7.192		0.0179548
7.2152		0.0130145
7.2384		0.0159558
7.2616		0.012259
7.2848		0.0130441
7.308		0.0127835
7.3312		0.0126287
7.3544		0.012098
7.3776		0.0113946
7.4008		0.011726
7.424		0.0118292
7.4472		0.0132915
7.4704		0.0118097
7.4936		0.0109565
7.5168		0.0112062
7.54		0.0108074
7.5632		0.0105795
7.5864		0.010358
7.6096		0.0105577
7.6328		0.0103775
7.656		0.0104127
7.6792		0.0102823
7.7024		0.0105144
7.7256		0.00996573
7.7488		0.0102506
7.772		0.0103365
7.7952		0.00985345
7.8184		0.00935836
7.8416		0.00931408
7.8648		0.00979261
7.888		0.00907809
7.9112		0.009181
7.9344		0.00898614
7.9576		0.0097985
7.9808		0.0109399
8.004		0.00987171
8.0272		0.0106429
8.0504		0.00917472
8.0736		0.00921302
8.0968		0.00781893
8.12		0.0100959
8.1432		0.00771671
8.1664		0.00788916
8.1896		0.00735661
8.2128		0.00760049
8.236		0.00813957
8.2592		0.00754211
8.2824		0.00731847
8.3056		0.00706814
8.3288		0.00871603
8.352		0.00745425
8.3752		0.00728063
8.3984		0.00646619
8.4216		0.00639048
8.4448		0.0066222
8.468		0.00817261
8.4912		0.0516818
8.5144		0.0291285
8.5376		0.0224352
8.5608		0.0176896
8.584		0.0148631
8.6072		0.0101853
8.6304		0.0117769
8.6536		0.00715184
8.6768		0.00797115
8.7		0.00528485
8.7232		0.0068908
8.7464		0.00664043
8.7696		0.00568502
8.7928		0.00539083
8.816		0.00507917
8.8392		0.00529702
8.8624		0.00462447
8.8856		0.00520674
8.9088		0.00544745
8.932		0.00493937
8.9552		0.0175796
8.9784		0.0119879
9.0016		0.0197379
9.0248		0.00600782
9.048		0.0119846
9.0712		0.00870854
9.0944		0.0430786
9.1176		0.0338409
9.1408		0.0416746
9.164		0.0117806
9.1872		0.0243536
9.2104		0.00739742
9.2336		0.0163745
9.2568		0.00427245
9.28		0.00920434
9.3032		0.00385331
9.3264		0.0086952
9.3496		0.00358531
9.3728		0.00410555
9.396		0.00385681
9.4192		0.00398037
9.4424		0.00353828
9.4656		0.00352751
9.4888		0.00331951
9.512		0.003843
9.5352		0.00326407
9.5584		0.00336079
9.5816		0.00301957
9.6048		0.00311112
9.628		0.00302428
9.6512		0.00286114
9.6744		0.00281743
9.6976		0.00279448
9.7208		0.00258748
9.744		0.00249262
9.7672		0.00243149
9.7904		0.00243639
9.8136		0.00234751
9.8368		0.00227801
9.86		0.0115817
9.8832		0.00746176
9.9064		0.0129087
9.9296		0.00435918
9.9528		0.00856734
9.976		0.0025651
9.9992		0.00474924
10.0224		0.003152
10.0456		0.00271912
10.0688		0.00302849
10.092		0.00187463
10.1152		0.00190978
10.1384		0.00242944
10.1616		0.00147035
10.1848		0.00166665
10.208		0.00139142
10.2312		0.00188378
10.2544		0.00136452
10.2776		0.00157811
10.3008		0.00136261
10.324		0.00152875
10.3472		0.00122876
10.3704		0.0013398
10.3936		0.00165148
10.4168		0.00133022
10.44		0.00137396
10.4632		0.0011592
10.4864		0.00110582
10.5096		0.00123287
10.5328		0.00113861
10.556		0.00124659
10.5792		0.00152331
10.6024		0.00922681
10.6256		0.00365614
10.6488		0.00843687
10.672		0.00351483
10.6952		0.00272153
10.7184		0.00328547
10.7416		0.0018339
10.7648		0.00227908
10.788		0.00217065
10.8112		0.00143093
10.8344		0.00109009
10.8576		0.000931371
10.8808		0.00105892
10.904		0.00102323
10.9272		0.000808687
10.9504		0.00101395
10.9736		0.000797808
10.9968		0.000817664
11.02		0.000870365
11.0432		0.000825623
11.0664		0.000849976
11.0896		0.000812557
11.1128		0.00090778
11.136		0.000921036
11.1592		0.000733203
11.1824		0.000847839
11.2056		0.000792713
11.2288		0.000807942
11.252		0.000808792
11.2752		0.000792885
11.2984		0.000799462
11.3216		0.000759807
11.3448		0.000807636
11.368		0.000857455
11.3912		0.000695459
11.4144		0.00103167
11.4376		0.000809077
11.4608		0.00081981
11.484		0.000788912
11.5072		0.000768438
11.5304		0.000766246
11.5536		0.000919721
11.5768		0.000764807
11.6		0.000737134
11.6232		0.000999936
11.6464		0.00102207
11.6696		0.000708508
11.6928		0.000969731
11.716		0.000735221
11.7392		0.00080364
11.7624		0.000856596
11.7856		0.000963864
11.8088		0.00123965
11.832		0.00102557
11.8552		0.000866428
11.8784		0.00157134
11.9016		0.00106879
11.9248		0.00106259
11.948		0.00131558
11.9712		0.000653755
11.9944		0.0038906
12.0176		0.0018836
12.0408		0.00233848
12.064		0.00201984
12.0872		0.000793333
12.1104		0.00187168
12.1336		0.00115587
12.1568		0.0015958
12.18		0.000856941
12.2032		0.00101548
12.2264		0.00217997
12.2496		0.00135202
12.2728		0.00152874
12.296		0.00318365
12.3192		0.00142047
12.3424		0.00108369
12.3656		0.00155732
12.3888		0.00110692
12.412		0.000891134
12.4352		0.000986618
12.4584		0.000762512
12.4816		0.000825489
12.5048		0.000751883
12.528		0.000876539
12.5512		0.000729159
12.5744		0.000735562
12.5976		0.000751954
12.6208		0.00133858
12.644		0.00113845
12.6672		0.000772025
12.6904		0.00101405
12.7136		0.0010315
12.7368		0.000820119
12.76		0.000747615
12.7832		0.000760367
12.8064		0.00193224
12.8296		0.0014576
12.8528		0.000827781
12.876		0.000842612
12.8992		0.00118247
12.9224		0.000761454
12.9456		0.00071235
12.9688		0.00085641
12.992		0.000774704
13.0152		0.000764387
13.0384		0.000741107
13.0616		0.000717467
13.0848		0.000739124
13.108		0.000779846
13.1312		0.00437977
13.1544		0.00172545
13.1776		0.00738272
13.2008		0.00605045
13.224		0.00395132
13.2472		0.00265171
13.2704		0.00255134
13.2936		0.00419653
13.3168		0.00123827
13.34		0.00102247
13.3632		0.00161515
13.3864		0.000788828
13.4096		0.00107466
13.4328		0.00104854
13.456		0.0008663
13.4792		0.00184888
13.5024		0.0010767
13.5256		0.00093958
13.5488		0.000800915
13.572		0.0010044
13.5952		0.000653026
13.6184		0.000763466
13.6416		0.000750023
13.6648		0.000837507
13.688		0.000667106
13.7112		0.000883736
13.7344		0.000733081
13.7576		0.00071873
13.7808		0.000757193
13.804		0.000729157
13.8272		0.000691472
13.8504		0.000842459
13.8736		0.000823739
13.8968		0.000643897
13.92		0.000976713
13.9432		0.000853705
13.9664		0.000813894
13.9896		0.000871816
14.0128		0.000832323
14.036		0.000624733
14.0592		0.000909816
14.0824		0.000670071
14.1056		0.000726018
14.1288		0.000704006
14.152		0.00082581
14.1752		0.000776018
14.1984		0.00082961
14.2216		0.000804537
14.2448		0.0011099
14.268		0.000878506
14.2912		0.000988892
14.3144		0.000801472
14.3376		0.000907844
14.3608		0.000765632
14.384		0.000727311
14.4072		0.000768687
14.4304		0.000881801
14.4536		0.000912871
14.4768		0.000844933
14.5		0.000853085
14.5232		0.000729607
14.5464		0.00104341
14.5696		0.000827462
14.5928		0.000883535
14.616		0.000901437
14.6392		0.00074157
14.6624		0.000784721
14.6856		0.000763918
14.7088		0.000744926
14.732		0.00726751
14.7552		0.00156715
14.7784		0.00598422
14.8016		0.00356009
14.8248		0.00279202
14.848		0.0017241
14.8712		0.00342097
14.8944		0.00318268
14.9176		0.00186782
14.9408		0.00178132
14.964		0.0105986
14.9872		0.00317968
15.0104		0.0315262
15.0336		0.0202205
15.0568		0.0159079
15.08		0.0148974
15.1032		0.00483425
15.1264		0.00721752
15.1496		0.00544465
15.1728		0.00393229
15.196		0.00239784
15.2192		0.00201971
15.2424		0.00208895
15.2656		0.00123612
15.2888		0.00101887
15.312		0.00102339
15.3352		0.00120781
15.3584		0.000749266
15.3816		0.00101382
15.4048		0.000851929
15.428		0.00079146
15.4512		0.000785804
15.4744		0.000877747
15.4976		0.000860667
15.5208		0.000676815
15.544		0.000745729
15.5672		0.000784405
15.5904		0.000682065
15.6136		0.00070381
15.6368		0.000883911
15.66		0.00069528
15.6832		0.000694953
15.7064		0.00080102
15.7296		0.000732423
15.7528		0.000905494
15.776		0.000834301
15.7992		0.00097795
15.8224		0.00877505
15.8456		0.00464144
15.8688		0.0070966
15.892		0.00448542
15.9152		0.00209601
15.9384		0.00484984
15.9616		0.00224866
15.9848		0.00255764
16.008		0.00311861
16.0312		0.00280181
16.0544		0.002103
16.0776		0.0249019
16.1008		0.00621663
16.124		0.00920641
16.1472		0.0090557
16.1704		0.0021158
16.1936		0.0026979
16.2168		0.00195611
16.24		0.000834683
16.2632		0.00114121
16.2864		0.000936405
16.3096		0.000774695
16.3328		0.000769778
16.356		0.000667825
16.3792		0.000683213
16.4024		0.000746415
16.4256		0.000707606
16.4488		0.000662048
16.472		0.000750968
16.4952		0.00105046
16.5184		0.000748871
16.5416		0.00112295
16.5648		0.000565728
16.588		0.000825356
16.6112		0.000703378
16.6344		0.000612599
16.6576		0.000653691
16.6808		0.000767458
16.704		0.000638729
16.7272		0.000790764
16.7504		0.000765754
16.7736		0.000644637
16.7968		0.000758664
16.82		0.000727396
16.8432		0.000700491
16.8664		0.000663653
16.8896		0.0006014
16.9128		0.000647116
16.936		0.000616159
16.9592		0.000606632
16.9824		0.000609773
17.0056		0.000619096
17.0288		0.000613269
17.052		0.000639158
17.0752		0.000621114
17.0984		0.00067388
17.1216		0.000602678
17.1448		0.00090476
17.168		0.000802411
17.1912		0.000696824
17.2144		0.000800833
17.2376		0.000595507
17.2608		0.000602065
17.284		0.000724162
17.3072		0.000630143
17.3304		0.000677555
17.3536		0.000691281
17.3768		0.00060014
17.4		0.000653697
17.4232		0.000639135
17.4464		0.000752369
17.4696		0.000975126
17.4928		0.000630084
17.516		0.000893114
17.5392		0.00111271
17.5624		0.0351467
17.5856		0.0137006
17.6088		0.0291229
17.632		0.0291505
17.6552		0.007079
17.6784		0.00568811
17.7016		0.00636697
17.7248		0.00884687
17.748		0.0166508
17.7712		0.109296
17.7944		0.0320743
17.8176		0.00334145
17.8408		0.0106454
17.864		0.0137282
17.8872		0.00419881
17.9104		0.00345937
17.9336		0.0033081
17.9568		0.003031
17.98		0.00157114
18.0032		0.00137171
18.0264		0.00230744
18.0496		0.00571199
18.0728		0.00447894
18.096		0.00152193
18.1192		0.00244747
18.1424		0.00878382
18.1656		0.0261244
18.1888		0.0143018
18.212		0.00203583
18.2352		0.00426161
18.2584		0.00538659
18.2816		0.00236894
18.3048		0.00213792
18.328		0.0023257
18.3512		0.00151097
18.3744		0.00112745
18.3976		0.00107376
18.4208		0.00138964
18.444		0.000818145
18.4672		0.000889242
18.4904		0.000983274
18.5136		0.000818043
18.5368		0.000787067
18.56		0.000732334
18.5832		0.000687995
18.6064		0.000618591
18.6296		0.000770468
18.6528		0.000640931
18.676		0.000678695
18.6992		0.000598141
18.7224		0.000858179
18.7456		0.000613443
18.7688		0.000840658
18.792		0.00376944
18.8152		0.00168837
18.8384		0.00627683
18.8616		0.00233206
18.8848		0.00265813
18.908		0.00312069
18.9312		0.000771759
18.9544		0.0011857
18.9776		0.000759379
19.0008		0.00143856
19.024		0.00123994
19.0472		0.000742696
19.0704		0.000989303
19.0936		0.000513313
19.1168		0.000679345
19.14		0.000617255
19.1632		0.00553191
19.1864		0.0016854
19.2096		0.0040552
19.2328		0.00101045
19.256		0.000930911
19.2792		0.00112565
19.3024		0.00073028
19.3256		0.000770592
19.3488		0.000941451
19.372		0.000619702
19.3952		0.000659265
19.4184		0.00052383
19.4416		0.000763679
19.4648		0.000548543
19.488		0.000520106
19.5112		0.000673029
19.5344		0.00063935
19.5576		0.000592017
19.5808		0.000876807
19.604		0.000556581
19.6272		0.000617573
19.6504		0.000659593
19.6736		0.000606503
19.6968		0.000594018
19.72		0.000594265
19.7432		0.000551633
19.7664		0.000580786
19.7896		0.000683885
19.8128		0.00391791
19.836		0.0025107
19.8592		0.00432731
19.8824		0.0012266
19.9056		0.00132398
19.9288		0.00161085
19.952		0.000507489
19.9752		0.000698164
19.9984		0.000784649
20.0216		0.000956735
20.0448		0.000901804
20.068		0.000552541
20.0912		0.000856484
20.1144		0.000521026
20.1376		0.000577796
20.1608		0.000668488
20.184		0.0005796
20.2072		0.000518683
20.2304		0.000517928
20.2536		0.000507431
20.2768		0.000497075
20.3		0.000478438
20.3232		0.000509788
20.3464		0.000512511
20.3696		0.000627341
20.3928		0.000535497
20.416		0.000698797
20.4392		0.000561809
20.4624		0.000731081
20.4856		0.000538742
20.5088		0.000634481
20.532		0.000597705
20.5552		0.000577844
20.5784		0.000538992
20.6016		0.000544233
20.6248		0.000491871
20.648		0.000702436
20.6712		0.00713906
20.6944		0.00279661
20.7176		0.00601633
20.7408		0.00255831
20.764		0.00122667
20.7872		0.00137769
20.8104		0.000574345
20.8336		0.000701231
20.8568		0.00070653
20.88		0.000462786
20.9032		0.00174278
20.9264		0.000790359
20.9496		0.00156734
20.9728		0.00103999
20.996		0.000689166
21.0192		0.00119856
21.0424		0.000520707
21.0656		0.000567154
21.0888		0.000583994
21.112		0.000613732
21.1352		0.000434877
21.1584		0.000560655
21.1816		0.000547148
21.2048		0.000498488
21.228		0.000568806
21.2512		0.000532325
21.2744		0.000618042
21.2976		0.000483476
21.3208		0.000512418
21.344		0.000495544
21.3672		0.000532634
21.3904		0.000464029
21.4136		0.000476961
21.4368		0.00048801
21.46		0.000555638
21.4832		0.00302207
21.5064		0.0020333
21.5296		0.00814686
21.5528		0.0170349
21.576		0.0038874
21.5992		0.0106846
21.6224		0.0409809
21.6456		0.382593
21.6688		0.257329
21.692		0.0585072
21.7152		0.0712887
21.7384		0.0774982
21.7616		0.0526043
21.7848		0.0182351
21.808		0.00998347
21.8312		0.0177587
21.8544		0.0179223
21.8776		0.0119718
21.9008		0.00776274
21.924		0.00579526
21.9472		0.00801727
21.9704		0.00733319
21.9936		0.00522439
22.0168		0.00473904
22.04		0.00486398
22.0632		0.00435066
22.0864		0.00434068
22.1096		0.00397978
22.1328		0.0038383
22.156		0.00328291
22.1792		0.00315868
22.2024		0.0029978
22.2256		0.00272702
22.2488		0.00282384
22.272		0.00253706
22.2952		0.00239946
22.3184		0.00218529
22.3416		0.00233736
22.3648		0.00220809
22.388		0.00212938
22.4112		0.00187434
22.4344		0.00179442
22.4576		0.00153443
22.4808		0.00137906
22.504		0.00143991
22.5272		0.00139819
22.5504		0.00118938
22.5736		0.00120059
22.5968		0.00109537
22.62		0.00113376
22.6432		0.000997156
22.6664		0.000964789
22.6896		0.000865253
22.7128		0.000841919
22.736		0.000948397
22.7592		0.000728587
22.7824		0.000772922
22.8056		0.00074057
22.8288		0.000842042
22.852		0.000679954
22.8752		0.0012224
22.8984		0.000735486
22.9216		0.000787705
22.9448		0.000628827
22.968		0.000598137
22.9912		0.000558204
23.0144		0.000552984
23.0376		0.000536039
23.0608		0.000533335
23.084		0.00051036
23.1072		0.000546654
23.1304		0.000522526
23.1536		0.000529563
23.1768		0.000550057
23.2		0.000464807
23.2232		0.000492504
23.2464		0.000446368
23.2696		0.000470074
23.2928		0.000445222
23.316		0.00051714
23.3392		0.00044402
23.3624		0.00045215
23.3856		0.000471012
23.4088		0.000533877
23.432		0.000522
23.4552		0.000495734
23.4784		0.00119376
23.5016		0.00128989
23.5248		0.000787798
23.548		0.000803181
23.5712		0.000530652
23.5944		0.000470024
23.6176		0.00057869
23.6408		0.000405207
23.664		0.00135345
23.6872		0.000903886
23.7104		0.000852014
23.7336		0.000614616
23.7568		0.000619849
23.78		0.000466735
23.8032		0.000533159
23.8264		0.000465619
23.8496		0.00041909
23.8728		0.000427781
23.896		0.00041418
23.9192		0.000415953
23.9424		0.000437154
23.9656		0.000415274
23.9888		0.000512063
24.012		0.00039897
24.0352		0.000455493
24.0584		0.000460956
24.0816		0.000463372
24.1048		0.000438768
24.128		0.000395566
24.1512		0.000468141
24.1744		0.000426503
24.1976		0.000491759
24.2208		0.000473628
24.244		0.000431943
24.2672		0.000468293
24.2904		0.000474095
24.3136		0.000693464
24.3368		0.00256851
24.36		0.000702083
24.3832		0.00108936
24.4064		0.000547975
24.4296		0.000466834
24.4528		0.000542432
24.476		0.000510811
24.4992		0.000413029
24.5224		0.000416455
24.5456		0.000576835
24.5688		0.000448826
24.592		0.000479326
24.6152		0.000478687
24.6384		0.00042272
24.6616		0.000460951
24.6848		0.000429002
24.708		0.000418094
24.7312		0.000457024
24.7544		0.000519734
24.7776		0.00042264
24.8008		0.000429595
24.824		0.000402489
24.8472		0.000454186
24.8704		0.000421745
24.8936		0.000410176
24.9168		0.000405544
24.94		0.000489618
24.9632		0.000412748
24.9864		0.00045749
25.0096		0.000456604
25.0328		0.000436025
25.056		0.000464321
25.0792		0.000429908
25.1024		0.000443704
25.1256		0.000415502
25.1488		0.000397287
25.172		0.000397064
25.1952		0.000418017
25.2184		0.000403442
25.2416		0.000424705
25.2648		0.00243993
25.288		0.00115707
25.3112		0.00203117
25.3344		0.000904059
25.3576		0.00109543
25.3808		0.00145645
25.404		0.0432585
25.4272		0.450596
25.4504		0.623134
25.4736		0.339487
25.4968		0.136189
25.52		0.14343
25.5432		0.120929
25.5664		0.0785586
25.5896		0.0427714
25.6128		0.0385363
25.636		0.0331828
25.6592		0.0230854
25.6824		0.015291
25.7056		0.0147076
25.7288		0.0138645
25.752		0.012255
25.7752		0.0104633
25.7984		0.00901861
25.8216		0.00822051
25.8448		0.00855846
25.868		0.00786834
25.8912		0.00728018
25.9144		0.00723509
25.9376		0.00656382
25.9608		0.00591897
25.984		0.0060227
26.0072		0.00571887
26.0304		0.00639233
26.0536		0.00597885
26.0768		0.00507868
26.1		0.00530336
26.1232		0.00519863
26.1464		0.00453008
26.1696		0.00391679
26.1928		0.00487931
26.216		0.00585396
26.2392		0.00471637
26.2624		0.00385351
26.2856		0.00385737
26.3088		0.00390353
26.332		0.00328604
26.3552		0.00291471
26.3784		0.00265817
26.4016		0.00269281
26.4248		0.00250316
26.448		0.00232972
26.4712		0.00210607
26.4944		0.0019915
26.5176		0.00187334
26.5408		0.00182206
26.564		0.00173612
26.5872		0.001626
26.6104		0.00155797
26.6336		0.00157449
26.6568		0.0015334
26.68		0.0020536
26.7032		0.00247234
26.7264		0.00270419
26.7496		0.00412377
26.7728		0.00348328
26.796		0.00179086
26.8192		0.00136201
26.8424		0.00133773
26.8656		0.00105205
26.8888		0.000929119
26.912		0.000929224
26.9352		0.000845104
26.9584		0.000794491
26.9816		0.000754304
27.0048		0.000676538
27.028		0.000645526
27.0512		0.000615679
27.0744		0.000595518
27.0976		0.000578649
27.1208		0.00061208
27.144		0.000597001
27.1672		0.00056397
27.1904		0.000523033
27.2136		0.000497309
27.2368		0.000490795
27.26		0.000479762
27.2832		0.000495011
27.3064		0.000461642
27.3296		0.000464283
27.3528		0.000452267
27.376		0.000445862
27.3992		0.000425834
27.4224		0.000426719
27.4456		0.000424522
27.4688		0.000477428
27.492		0.000430156
27.5152		0.000415575
27.5384		0.000420765
27.5616		0.000420043
27.5848		0.000406413
27.608		0.000403833
27.6312		0.000394133
27.6544		0.000397031
27.6776		0.000570181
27.7008		0.000911466
27.724		0.000605058
27.7472		0.000554634
27.7704		0.000498239
27.7936		0.000423202
27.8168		0.000394225
27.84		0.000371344
27.8632		0.000330053
27.8864		0.000363947
27.9096		0.000373098
27.9328		0.000355378
27.956		0.000341204
27.9792		0.000366941
28.0024		0.000357111
28.0256		0.000468955
28.0488		0.000864276
28.072		0.000473086
28.0952		0.000432798
28.1184		0.000547384
28.1416		0.000401413
28.1648		0.000343057
28.188		0.000339399
28.2112		0.000336351
28.2344		0.000320804
28.2576		0.000334848
28.2808		0.000338138
28.304		0.000330339
28.3272		0.000323435
28.3504		0.000319847
28.3736		0.000324611
28.3968		0.000334858
28.42		0.000318262
28.4432		0.000321138
28.4664		0.000327767
28.4896		0.000323917
28.5128		0.000333034
28.536		0.000316663
28.5592		0.000334134
28.5824		0.00032698
28.6056		0.000319855
28.6288		0.000327685
28.652		0.000321508
28.6752		0.00033256
28.6984		0.000318306
28.7216		0.000319333
28.7448		0.000325108
28.768		0.000360266
28.7912		0.000376411
28.8144		0.000338483
28.8376		0.000327527
28.8608		0.000334367
28.884		0.000326052
28.9072		0.00032318
28.9304		0.000313724
28.9536		0.000303464
28.9768		0.0003231
29		0.000392431
29.0232		0.000812345
29.0464		0.000517081
29.0696		0.00130304
29.0928		0.00121983
29.116		0.000438206
29.1392		0.000827492
29.1624		0.00299908
29.1856		0.00162938
29.2088		0.00130644
29.232		0.00123445
29.2552		0.000576277
29.2784		0.000501988
29.3016		0.000412383
29.3248		0.000408727
29.348		0.000444423
29.3712		0.000394761
29.3944		0.00030815
29.4176		0.000582942
29.4408		0.000972019
29.464		0.000460566
29.4872		0.000594709
29.5104		0.000646059
29.5336		0.000345397
29.5568		0.000449273
29.58		0.000374493
29.6032		0.000329564
29.6264		0.000382592
29.6496		0.000264754
29.6728		0.000908346
29.696		0.00147077
29.7192		0.000398435
29.7424		0.000520607
29.7656		0.00071427
29.7888		0.000323166
29.812		0.000426085
29.8352		0.00038141
29.8584		0.000303728
29.8816		0.000352722
29.9048		0.000365209
29.928		0.000299741
29.9512		0.000307413
29.9744		0.000303123
29.9976		0.000304645
30.0208		0.000298764
30.044		0.000285661
30.0672		0.000357391
30.0904		0.000351873
30.1136		0.000294262
30.1368		0.000302356
30.16		0.000292338
30.1832		0.000299301
30.2064		0.000285721
30.2296		0.000276018
30.2528		0.000284129
30.276		0.000337863
30.2992		0.000346785
30.3224		0.000353331
30.3456		0.000285721
30.3688		0.00029078
30.392		0.000292849
30.4152		0.00028691
30.4384		0.000283718
30.4616		0.000282199
30.4848		0.000270737
30.508		0.000289551
30.5312		0.0002927
30.5544		0.00027638
30.5776		0.000303144
30.6008		0.000300006
30.624		0.000311175
30.6472		0.000418969
30.6704		0.000945792
30.6936		0.000527116
30.7168		0.000334183
30.74		0.000428674
30.7632		0.000427368
30.7864		0.000334243
30.8096		0.000320931
30.8328		0.000288981
30.856		0.000294301
30.8792		0.000297534
30.9024		0.0002851
30.9256		0.000279521
30.9488		0.000316667
30.972		0.000304805
30.9952		0.000289963
31.0184		0.000295111
31.0416		0.000297238
31.0648		0.000275194
31.088		0.000275215
31.1112		0.000285636
31.1344		0.000281877
31.1576		0.000301341
31.1808		0.000473918
31.204		0.0010533
31.2272		0.000519616
31.2504		0.00048211
31.2736		0.000658911
31.2968		0.000379794
31.32		0.000373107
31.3432		0.000369329
31.3664		0.0002492
31.3896		0.000345776
31.4128		0.000336428
31.436		0.00026677
31.4592		0.000270301
31.4824		0.000281156
31.5056		0.000264698
31.5288		0.000290103
31.552		0.000281746
31.5752		0.000270424
31.5984		0.000265885
31.6216		0.000266037
31.6448		0.00027383
31.668		0.000271732
31.6912		0.000280786
31.7144		0.000269252
31.7376		0.000275151
31.7608		0.000265402
31.784		0.000270583
31.8072		0.000293033
31.8304		0.000272937
31.8536		0.000259456
31.8768		0.000283917
31.9		0.000282026
31.9232		0.000447467
31.9464		0.000565684
31.9696		0.000345273
31.9928		0.000552053
32.016		0.000382405
32.0392		0.000275138
32.0624		0.00030979
32.0856		0.000282536
32.1088		0.000269734
32.132		0.000277361
32.1552		0.000271207
32.1784		0.000262254
32.2016		0.000273736
32.2248		0.000261857
32.248		0.000272532
32.2712		0.000254963
32.2944		0.000257319
32.3176		0.000255997
32.3408		0.000263726
32.364		0.000270859
32.3872		0.000265648
32.4104		0.000263363
32.4336		0.000260676
32.4568		0.000269226
32.48		0.000253824
32.5032		0.000255146
32.5264		0.000247193
32.5496		0.000257698
32.5728		0.000254069
32.596		0.000257901
32.6192		0.00025895
32.6424		0.000260914
32.6656		0.000243661
32.6888		0.000251073
32.712		0.000248379
32.7352		0.000248558
32.7584		0.00028576
32.7816		0.000298208
32.8048		0.00025643
32.828		0.000295948
32.8512		0.000261096
32.8744		0.000249165
32.8976		0.000288693
32.9208		0.000256289
32.944		0.000266059
32.9672		0.000250276
32.9904		0.000272708
33.0136		0.000260688
33.0368		0.000253107
33.06		0.000276582
33.0832		0.000271961
33.1064		0.000259415
33.1296		0.000246936
33.1528		0.00024807
33.176		0.000245376
33.1992		0.00025066
33.2224		0.000244942
33.2456		0.000252618
33.2688		0.000255291
33.292		0.000243433
33.3152		0.000265131
33.3384		0.000253686
33.3616		0.000250783
33.3848		0.000248868
33.408		0.00023682
33.4312		0.000246876
33.4544		0.000247775
33.4776		0.000245375
33.5008		0.000250046
33.524		0.000245776
33.5472		0.000247924
33.5704		0.000256843
33.5936		0.000274517
33.6168		0.000287492
33.64		0.000281116
33.6632		0.000249249
33.6864		0.000235553
33.7096		0.000279589
33.7328		0.000279295
33.756		0.000257774
33.7792		0.00027224
33.8024		0.00026246
33.8256		0.000296281
33.8488		0.000268212
33.872		0.000277184
33.8952		0.000252612
33.9184		0.000239254
33.9416		0.000248053
33.9648		0.000255046
33.988		0.000233287
34.0112		0.00023256
34.0344		0.000250437
34.0576		0.000298429
34.0808		0.000291884
34.104		0.00028101
34.1272		0.000246675
34.1504		0.000261551
34.1736		0.000265416
34.1968		0.000257303
34.22		0.000254865
34.2432		0.000228701
34.2664		0.000259753
34.2896		0.000255729
34.3128		0.000264656
34.336		0.000275193
34.3592		0.00024722
34.3824		0.000611341
34.4056		0.000942253
34.4288		0.00034123
34.452		0.000558145
34.4752		0.000419525
34.4984		0.000273694
34.5216		0.00030438
34.5448		0.000236274
34.568		0.000348692
34.5912		0.00025768
34.6144		0.00024255
34.6376		0.000245639
34.6608		0.000235899
34.684		0.000243837
34.7072		0.000231571
34.7304		0.000228555
34.7536		0.000222822
34.7768		0.000265309
34.8		0.000253617
34.8232		0.000230658
34.8464		0.000226779
34.8696		0.000221996
34.8928		0.000227676
34.916		0.000223527
34.9392		0.000227624
34.9624		0.000217162
34.9856		0.000226046
35.0088		0.000235581
35.032		0.000235188
35.0552		0.00023301
35.0784		0.000218379
35.1016		0.000231727
35.1248		0.00023909
35.148		0.000234893
35.1712		0.000218223
35.1944		0.000236817
35.2176		0.000226384
35.2408		0.000221402
35.264		0.000221105
35.2872		0.000225553
35.3104		0.000238059
35.3336		0.000220374
35.3568		0.000233837
35.38		0.000224845
35.4032		0.000219372
35.4264		0.000238891
35.4496		0.000220074
35.4728		0.000243346
35.496		0.000230262
35.5192		0.000236265
35.5424		0.000266822
35.5656		0.000237056
35.5888		0.000226731
35.612		0.000218499
35.6352		0.0002308
35.6584		0.000255917
35.6816		0.000230486
35.7048		0.000230515
35.728		0.000247852
35.7512		0.000219815
35.7744		0.000225432
35.7976		0.000222446
35.8208		0.000219504
35.844		0.000217159
35.8672		0.000216231
35.8904		0.000213415
35.9136		0.000246455
35.9368		0.000265086
35.96		0.000489873
35.9832		0.000614879
36.0064		0.000309368
36.0296		0.000809313
36.0528		0.000229647
36.076		0.000403542
36.0992		0.00031618
36.1224		0.00047296
36.1456		0.000343403
36.1688		0.000262338
36.192		0.00023027
36.2152		0.000261791
36.2384		0.000288828
36.2616		0.000212732
36.2848		0.000245108
36.308		0.000252113
36.3312		0.000256216
36.3544		0.000210403
36.3776		0.000219793
36.4008		0.000219563
36.424		0.000250685
36.4472		0.000209955
36.4704		0.000215115
36.4936		0.000208614
36.5168		0.000221228
36.54		0.000228772
36.5632		0.000208715
36.5864		0.000220663
36.6096		0.000217196
36.6328		0.000215463
36.656		0.000228753
36.6792		0.000202588
36.7024		0.000224766
36.7256		0.000220955
36.7488		0.000220355
36.772		0.000207892
36.7952		0.00021845
36.8184		0.00023127
36.8416		0.000214532
36.8648		0.00020982
36.888		0.000241746
36.9112		0.000261256
36.9344		0.00021293
36.9576		0.000229493
36.9808		0.000246656
37.004		0.000242231
37.0272		0.000210443
37.0504		0.000219894
37.0736		0.000204561
37.0968		0.000208421
37.12		0.00024821
37.1432		0.000214691
37.1664		0.000276551
37.1896		0.00022885
37.2128		0.000223984
37.236		0.000214541
37.2592		0.000225951
37.2824		0.000224863
37.3056		0.000231992
37.3288		0.00021084
37.352		0.000227644
37.3752		0.000219027
37.3984		0.000224466
37.4216		0.000204321
37.4448		0.0002074
37.468		0.000213887
37.4912		0.000223833
37.5144		0.000211961
37.5376		0.0002331
37.5608		0.000192553
37.584		0.000212152
37.6072		0.00020976
37.6304		0.000197837
37.6536		0.000200023
37.6768		0.00022611
37.7		0.000213479
37.7232		0.000213194
37.7464		0.000225997
37.7696		0.000257523
37.7928		0.000301663
37.816		0.000192528
37.8392		0.000206025
37.8624		0.000197405
37.8856		0.000236675
37.9088		0.000224082
37.932		0.000214871
37.9552		0.000207971
37.9784		0.000203926
38.0016		0.000201061
38.0248		0.000191497
38.048		0.000194266
38.0712		0.000197585
38.0944		0.00019255
38.1176		0.000190743
38.1408		0.000213038
38.164		0.000240067
38.1872		0.000274915
38.2104		0.000234009
38.2336		0.000223254
38.2568		0.000223917
38.28		0.000248736
38.3032		0.000208258
38.3264		0.000216265
38.3496		0.000188368
38.3728		0.000222565
38.396		0.000192441
38.4192		0.000193675
38.4424		0.000200703
38.4656		0.000198513
38.4888		0.000192241
38.512		0.000192221
38.5352		0.000201791
38.5584		0.000197766
38.5816		0.000186483
38.6048		0.000217523
38.628		0.000189074
38.6512		0.000193018
38.6744		0.000198896
38.6976		0.000216186
38.7208		0.000222769
38.744		0.00023924
38.7672		0.000200031
38.7904		0.00021064
38.8136		0.000206673
38.8368		0.000190788
38.86		0.000193726
38.8832		0.00020152
38.9064		0.000200067
38.9296		0.000194129
38.9528		0.00022528
38.976		0.000197524
38.9992		0.000192085
39.0224		0.000201373
39.0456		0.000194375
39.0688		0.000224988
39.092		0.000228891
39.1152		0.000212679
39.1384		0.000216196
39.1616		0.00023477
39.1848		0.000192373
39.208		0.000209598
39.2312		0.000590227
39.2544		0.000675535
39.2776		0.000520486
39.3008		0.000433995
39.324		0.00026253
39.3472		0.000346702
39.3704		0.000182853
39.3936		0.000261924
39.4168		0.000228982
39.44		0.000293122
39.4632		0.000216792
39.4864		0.000258454
39.5096		0.00021773
39.5328		0.000204957
39.556		0.000191862
39.5792		0.000191869
39.6024		0.00019125
39.6256		0.000181317
39.6488		0.000178795
39.672		0.000186871
39.6952		0.000187664
39.7184		0.000731206
39.7416		0.000407135
39.7648		0.000743597
39.788		0.000270143
39.8112		0.000492645
39.8344		0.00018017
39.8576		0.000354586
39.8808		0.000239432
39.904		0.000223
39.9272		0.000288078
39.9504		0.000471036
39.9736		0.000280414
39.9968		0.000398259
40.02		0.000230148
40.0432		0.000217856
40.0664		0.000238246
40.0896		0.000199715
40.1128		0.000196056
40.136		0.000185667
40.1592		0.00019144
40.1824		0.0005775
40.2056		0.000404157
40.2288		0.000486243
40.252		0.000268869
40.2752		0.000267508
40.2984		0.000229226
40.3216		0.000235514
40.3448		0.000222975
40.368		0.000212119
40.3912		0.000206813
40.4144		0.000233542
40.4376		0.00021294
40.4608		0.000177837
40.484		0.000193664
40.5072		0.000217323
40.5304		0.000179005
40.5536		0.000219561
40.5768		0.000182944
40.6		0.000196422
40.6232		0.000192861
40.6464		0.00017299
40.6696		0.000175084
40.6928		0.000179373
40.716		0.000180729
40.7392		0.000178724
40.7624		0.000169093
40.7856		0.000174589
40.8088		0.000211644
40.832		0.000181443
40.8552		0.000206237
40.8784		0.0001864
40.9016		0.000214557
40.9248		0.000201724
40.948		0.000196982
40.9712		0.000193065
40.9944		0.000210134
41.0176		0.000169626
41.0408		0.000186905
41.064		0.000207406
41.0872		0.000168272
41.1104		0.000191252
41.1336		0.000388421
41.1568		0.000386838
41.18		0.000216232
41.2032		0.00021823
41.2264		0.000213955
41.2496		0.000172757
41.2728		0.000175019
41.296		0.000186898
41.3192		0.000178008
41.3424		0.000211554
41.3656		0.000168106
41.3888		0.000173634
41.412		0.000201927
41.4352		0.000184266
41.4584		0.000184557
41.4816		0.000175749
41.5048		0.00014427
41.528		0.000224653
41.5512		0.000179063
41.5744		0.000186342
41.5976		0.000165553
41.6208		0.000184855
41.644		0.000174311
41.6672		0.000169417
41.6904		0.000176453
41.7136		0.000168957
41.7368		0.000157858
41.76		0.000159751
41.7832		0.00016069
41.8064		0.000171661
41.8296		0.00017282
41.8528		0.000181881
41.876		0.000181753
41.8992		0.000839552
41.9224		0.000552828
41.9456		0.000794088
41.9688		0.000336899
41.992		0.000569049
42.0152		0.000184437
42.0384		0.000393252
42.0616		0.000234726
42.0848		0.000270337
42.108		0.000188357
42.1312		0.000505161
42.1544		0.000411303
42.1776		0.000446012
42.2008		0.000307436
42.224		0.00032492
42.2472		0.00250902
42.2704		0.000573744
42.2936		0.000348802
42.3168		0.00051613
42.34		0.000312298
42.3632		0.000257017
42.3864		0.000322732
42.4096		0.000246848
42.4328		0.000222515
42.456		0.000269345
42.4792		0.000229612
42.5024		0.000166114
42.5256		0.000232945
42.5488		0.000193852
42.572		0.000181693
42.5952		0.000239983
42.6184		0.000198453
42.6416		0.000345245
42.6648		0.000560989
42.688		0.000190089
42.7112		0.000229264
42.7344		0.000221453
42.7576		0.00018504
42.7808		0.000174083
42.804		0.000169981
42.8272		0.000163668
42.8504		0.000165564
42.8736		0.000161826
42.8968		0.000161018
42.92		0.000166179
42.9432		0.000170753
42.9664		0.000175698
42.9896		0.000224411
43.0128		0.000234653
43.036		0.000187308
43.0592		0.00021617
43.0824		0.000179374
43.1056		0.000159079
43.1288		0.000164133
43.152		0.0001841
43.1752		0.000193228
43.1984		0.000205321
43.2216		0.000222252
43.2448		0.000289064
43.268		0.000174553
43.2912		0.000181863
43.3144		0.000167951
43.3376		0.000190843
43.3608		0.00018918
43.384		0.000150591
43.4072		0.000166538
43.4304		0.000167565
43.4536		0.000186397
43.4768		0.000155403
43.5		0.00015282
43.5232		0.00016824
43.5464		0.000160473
43.5696		0.000150489
43.5928		0.000149104
43.616		0.00014795
43.6392		0.000140755
43.6624		0.000137442
43.6856		0.000139618
43.7088		0.000145205
43.732		0.000145739
43.7552		0.000399145
43.7784		0.000229286
43.8016		0.000613693
43.8248		0.000237429
43.848		0.000311264
43.8712		0.000161942
43.8944		0.000206367
43.9176		0.000147627
43.9408		0.000156764
43.964		0.000150708
43.9872		0.000195074
44.0104		0.000759937
44.0336		0.000220935
44.0568		0.000390374
44.08		0.000246139
44.1032		0.000225506
44.1264		0.000163494
44.1496		0.000175789
44.1728		0.000215855
44.196		0.000151505
44.2192		0.000152256
44.2424		0.000149705
44.2656		0.000172359
44.2888		0.000841588
44.312		0.000479211
44.3352		0.000824153
44.3584		0.000174369
44.3816		0.000610689
44.4048		0.000227862
44.428		0.00073511
44.4512		0.000368339
44.4744		0.000364093
44.4976		0.000582899
44.5208		0.000161626
44.544		0.000992418
44.5672		0.000535107
44.5904		0.000725984
44.6136		0.00177171
44.6368		0.000973116
44.66		0.00179778
44.6832		0.000180552
44.7064		0.00126067
44.7296		0.000362303
44.7528		0.000778777
44.776		0.00126241
44.7992		0.00177776
44.8224		0.00159787
44.8456		0.000606588
44.8688		0.000941394
44.892		0.000332497
44.9152		0.000683773
44.9384		0.000180541
44.9616		0.00025428
44.9848		0.000157483
45.008		0.000258201
45.0312		0.000194365
45.0544		0.000169596
45.0776		0.000176626
45.1008		0.000171969
45.124		0.000140317
45.1472		0.000146756
45.1704		0.000139269
45.1936		0.000143106
45.2168		0.000126795
45.24		0.000151522
45.2632		0.000180403
45.2864		0.000264343
45.3096		0.000216543
45.3328		0.000184956
45.356		0.000186691
45.3792		0.000159617
45.4024		0.000151777
45.4256		0.00014811
45.4488		0.000157803
45.472		0.000144308
45.4952		0.000122486
45.5184		0.000127455
45.5416		0.000161024
45.5648		0.000133386
45.588		0.000152971
45.6112		0.000137366
45.6344		0.000150485
45.6576		0.000126585
45.6808		0.000130512
45.704		0.000138572
45.7272		0.000129582
45.7504		0.000143999
45.7736		0.000183402
45.7968		0.000178143
45.82		0.000182888
45.8432		0.000130586
45.8664		0.000187567
45.8896		0.00018648
45.9128		0.000115448
45.936		0.000209698
45.9592		0.000140676
45.9824		0.000145929
46.0056		0.000138577
46.0288		0.000134374
46.052		0.000124498
46.0752		0.000124565
46.0984		0.000130062
46.1216		0.000137562
46.1448		0.000169323
46.168		0.000135569
46.1912		0.000163508
46.2144		0.00025894
46.2376		0.000212831
46.2608		0.000244114
46.284		0.00025145
46.3072		0.000216471
46.3304		0.000282457
46.3536		0.000233711
46.3768		0.000247578
46.4		0.000196925
46.4232		0.000822339
46.4464		0.000324599
46.4696		0.000944123
46.4928		0.000380879
46.516		0.000401504
46.5392		0.000346938
46.5624		0.000447894
46.5856		0.000343004
46.6088		0.000343792
46.632		0.000320847
46.6552		0.000166183
46.6784		0.000180541
46.7016		0.000124576
46.7248		0.000180645
46.748		0.000137085
46.7712		0.000150116
46.7944		0.000135958
46.8176		0.000137539
46.8408		0.000136349
46.864		0.000112018
46.8872		0.000125128
46.9104		0.000144482
46.9336		0.000138247
46.9568		0.000116191
46.98		0.000132636
47.0032		0.000117599
47.0264		0.00014055
47.0496		0.000127506
47.0728		0.000171734
47.096		0.000153555
47.1192		0.000144194
47.1424		0.000125962
47.1656		0.000118789
47.1888		0.000121527
47.212		0.000110573
47.2352		0.0001896
47.2584		0.00013412
47.2816		0.000283496
47.3048		0.00022199
47.328		0.000225746
47.3512		0.000347696
47.3744		0.000208372
47.3976		0.000162537
47.4208		0.000207366
47.444		0.000130407
47.4672		0.000156475
47.4904		0.000160103
47.5136		0.000122048
47.5368		0.000166608
47.56		0.000165967
47.5832		0.000242575
47.6064		0.00123837
47.6296		0.00107524
47.6528		0.0022428
47.676		0.0016849
47.6992		0.000252017
47.7224		0.000854222
47.7456		0.000256517
47.7688		0.000640485
47.792		0.000605918
47.8152		0.00161494
47.8384		0.00197036
47.8616		0.00376551
47.8848		0.00338467
47.908		0.00357614
47.9312		0.00148341
47.9544		0.00135316
47.9776		0.00191339
48.0008		0.00114585
48.024		0.00101407
48.0472		0.00360741
48.0704		0.0352422
48.0936		0.018096
48.1168		0.00850057
48.14		0.0123907
48.1632		0.00733613
48.1864		0.00344967
48.2096		0.00703973
48.2328		0.0587725
48.256		0.188255
48.2792		0.411108
48.3024		0.214316
48.3256		0.113451
48.3488		0.0476071
48.372		0.0528985
48.3952		0.035584
48.4184		0.012665
48.4416		0.00897883
48.4648		0.00691026
48.488		0.00478092
48.5112		0.00374462
48.5344		0.00314846
48.5576		0.00240464
48.5808		0.00199308
48.604		0.00182706
48.6272		0.00168839
48.6504		0.00143683
48.6736		0.00127801
48.6968		0.00106994
48.72		0.000996507
48.7432		0.000916754
48.7664		0.000882189
48.7896		0.000907866
48.8128		0.000873483
48.836		0.000922294
48.8592		0.000863024
48.8824		0.00098573
48.9056		0.000921262
48.9288		0.000841347
48.952		0.000844382
48.9752		0.000848512
48.9984		0.000964477
49.0216		0.000781858
49.0448		0.00074894
49.068		0.000678288
49.0912		0.000666365
49.1144		0.000780578
49.1376		0.000625996
49.1608		0.000804745
49.184		0.000799566
49.2072		0.000761693
49.2304		0.000715232
49.2536		0.000711422
49.2768		0.000656318
49.3		0.000643596
49.3232		0.000592397
49.3464		0.000676705
49.3696		0.000571518
49.3928		0.000589489
49.416		0.000556184
49.4392		0.000552897
49.4624		0.000547191
49.4856		0.000531031
49.5088		0.000551077
49.532		0.00051161
49.5552		0.000504644
49.5784		0.000505247
49.6016		0.000567986
49.6248		0.000486964
49.648		0.000507012
49.6712		0.000575016
49.6944		0.000500873
49.7176		0.000530009
49.7408		0.000516819
49.764		0.00045619
49.7872		0.000477371
49.8104		0.000492794
49.8336		0.000448814
49.8568		0.000440318
49.88		0.000467753
49.9032		0.000458575
49.9264		0.000428373
49.9496		0.000423913
49.9728		0.000421217
49.996		0.000406758
50.0192		0.000403031
50.0424		0.00044193
50.0656		0.000447152
50.0888		0.000399151
50.112		0.000392521
50.1352		0.000373192
50.1584		0.000377876
50.1816		0.000366747
50.2048		0.000365541
50.228		0.0003594
50.2512		0.000352812
50.2744		0.000344875
50.2976		0.000340744
50.3208		0.000341923
50.344		0.000364507
50.3672		0.000356439
50.3904		0.000358974
50.4136		0.000334525
50.4368		0.000345876
50.46		0.000337715
50.4832		0.000321873
50.5064		0.000309528
50.5296		0.000308823
50.5528		0.000306084
50.576		0.000308433
50.5992		0.000306464
50.6224		0.000403628
50.6456		0.000484989
50.6688		0.000486454
50.692		0.000381482
50.7152		0.000349885
50.7384		0.000363411
50.7616		0.000337892
50.7848		0.000325094
50.808		0.000484345
50.8312		0.000543605
50.8544		0.000392407
50.8776		0.000330707
50.9008		0.000324604
50.924		0.000337654
50.9472		0.000328553
50.9704		0.000295546
50.9936		0.000291304
51.0168		0.000285112
51.04		0.00029199
51.0632		0.000284781
51.0864		0.000235686
51.1096		0.000256781
51.1328		0.000258454
51.156		0.000239859
51.1792		0.000228876
51.2024		0.000227878
51.2256		0.000227177
51.2488		0.000225609
51.272		0.000223852
51.2952		0.00022089
51.3184		0.000218006
51.3416		0.000217113
51.3648		0.000216172
51.388		0.000212598
51.4112		0.000208088
51.4344		0.000210865
51.4576		0.000204976
51.4808		0.000205545
51.504		0.000205096
51.5272		0.000203
51.5504		0.00020296
51.5736		0.000199412
51.5968		0.000196637
51.62		0.000196801
51.6432		0.000197184
51.6664		0.000199113
51.6896		0.000197748
51.7128		0.000200431
51.736		0.000194854
51.7592		0.000192918
51.7824		0.0001955
51.8056		0.000192638
51.8288		0.000187344
51.852		0.000187249
51.8752		0.000188415
51.8984		0.000186739
51.9216		0.000186742
51.9448		0.000184564
51.968		0.000184916
51.9912		0.0001899
52.0144		0.00018377
52.0376		0.000184854
52.0608		0.000180373
52.084		0.000178419
52.1072		0.000178849
52.1304		0.000180182
52.1536		0.000178705
52.1768		0.000180712
52.2		0.000179107
52.2232		0.00017758
52.2464		0.000177344
52.2696		0.00017161
52.2928		0.00017081
52.316		0.000171552
52.3392		0.000171188
52.3624		0.000170011
52.3856		0.000178906
52.4088		0.0001748
52.432		0.000175197
52.4552		0.000171027
52.4784		0.000167402
52.5016		0.000168455
52.5248		0.00016256
52.548		0.000159071
52.5712		0.000168854
52.5944		0.000238298
52.6176		0.000226027
52.6408		0.000198359
52.664		0.000174027
52.6872		0.000168381
52.7104		0.000171922
52.7336		0.000165567
52.7568		0.000158286
52.78		0.000163428
52.8032		0.000160616
52.8264		0.000157721
52.8496		0.000159441
52.8728		0.000159133
52.896		0.000155281
52.9192		0.000151263
52.9424		0.00015344
52.9656		0.000160649
52.9888		0.000158375
53.012		0.000192507
53.0352		0.000243631
53.0584		0.000201343
53.0816		0.000161342
53.1048		0.00016817
53.128		0.00016892
53.1512		0.000165022
53.1744		0.000146368
53.1976		0.000151802
53.2208		0.000155082
53.244		0.000201951
53.2672		0.000255875
53.2904		0.000256459
53.3136		0.000219027
53.3368		0.000175326
53.36		0.000164264
53.3832		0.000144766
53.4064		0.000141567
53.4296		0.00014269
53.4528		0.000142471
53.476		0.000149424
53.4992		0.000195686
53.5224		0.000184755
53.5456		0.000386245
53.5688		0.000297699
53.592		0.000237003
53.6152		0.000204756
53.6384		0.000206475
53.6616		0.000199418
53.6848		0.000166511
53.708		0.00014433
53.7312		0.00013794
53.7544		0.000139847
53.7776		0.000131676
53.8008		0.000132143
53.824		0.000140415
53.8472		0.000136737
53.8704		0.000133486
53.8936		0.000149563
53.9168		0.000225291
53.94		0.000210376
53.9632		0.00041133
53.9864		0.000390248
54.0096		0.000248472
54.0328		0.000162082
54.056		0.000162781
54.0792		0.000265926
54.1024		0.000375953
54.1256		0.00035298
54.1488		0.000209687
54.172		0.00017112
54.1952		0.000149569
54.2184		0.000141149
54.2416		0.000130607
54.2648		0.000144082
54.288		0.000196215
54.3112		0.000175283
54.3344		0.000141304
54.3576		0.000139728
54.3808		0.000149307
54.404		0.000131814
54.4272		0.000124114
54.4504		0.000123469
54.4736		0.000129427
54.4968		0.000135211
54.52		0.000199724
54.5432		0.00020986
54.5664		0.000184777
54.5896		0.000149659
54.6128		0.000140772
54.636		0.000128998
54.6592		0.00012355
54.6824		0.000131616
54.7056		0.000148297
54.7288		0.000218186
54.752		0.0002349
54.7752		0.000197303
54.7984		0.000175537
54.8216		0.000149699
54.8448		0.000127233
54.868		0.000147646
54.8912		0.000127585
54.9144		0.000123957
54.9376		0.000118247
54.9608		0.000126302
54.984		0.000134616
55.0072		0.000146963
55.0304		0.000114837
55.0536		0.000119391
55.0768		0.000126053
55.1		0.000114488
55.1232		0.000111776
55.1464		0.00011197
55.1696		0.000112086
55.1928		0.000119202
55.216		0.000115937
55.2392		0.000127413
55.2624		0.000113814
55.2856		0.000134209
55.3088		0.000113582
55.332		0.000110348
55.3552		0.000111051
55.3784		0.000107596
55.4016		0.000107142
55.4248		0.000106605
55.448		0.000108649
55.4712		0.000105456
55.4944		0.000114515
55.5176		0.000125238
55.5408		0.000193408
55.564		0.000178239
55.5872		0.000134408
55.6104		0.000136762
55.6336		0.000136575
55.6568		0.000122486
55.68		0.000103783
55.7032		0.000117427
55.7264		0.000111015
55.7496		0.000105349
55.7728		0.000145564
55.796		0.000131002
55.8192		0.000126132
55.8424		0.000124736
55.8656		0.000114721
55.8888		0.000108515
55.912		0.000106147
55.9352		0.000116273
55.9584		0.000109879
55.9816		0.000107103
56.0048		0.000109703
56.028		0.000107704
56.0512		0.000102667
56.0744		9.94E-05
56.0976		0.000104035
56.1208		0.000103369
56.144		0.000100281
56.1672		0.000102886
56.1904		0.000100929
56.2136		0.000101447
56.2368		0.000102056
56.26		0.000101679
56.2832		9.67E-05
56.3064		0.000113308
56.3296		9.87E-05
56.3528		9.79E-05
56.376		0.000102778
56.3992		0.000106647
56.4224		0.000100599
56.4456		9.75E-05
56.4688		9.68E-05
56.492		0.000100132
56.5152		9.42E-05
56.5384		0.00010779
56.5616		9.85E-05
56.5848		9.98E-05
56.608		0.000104365
56.6312		9.83E-05
56.6544		0.000116904
56.6776		0.000224279
56.7008		0.00017006
56.724		0.000264505
56.7472		0.00103003
56.7704		0.000680535
56.7936		0.000367535
56.8168		0.000271586
56.84		0.000344795
56.8632		0.000170431
56.8864		0.000131986
56.9096		0.000158721
56.9328		0.000148964
56.956		0.000112632
56.9792		0.000100053
57.0024		0.000123544
57.0256		0.000106137
57.0488		0.000108479
57.072		0.000108297
57.0952		9.44E-05
57.1184		9.20E-05
57.1416		9.69E-05
57.1648		9.13E-05
57.188		9.51E-05
57.2112		0.000110378
57.2344		0.00013724
57.2576		0.000224958
57.2808		0.000187022
57.304		0.000116038
57.3272		0.000111472
57.3504		0.000118269
57.3736		9.38E-05
57.3968		9.42E-05
57.42		0.000101967
57.4432		8.86E-05
57.4664		9.38E-05
57.4896		8.64E-05
57.5128		8.32E-05
57.536		8.62E-05
57.5592		9.34E-05
57.5824		8.80E-05
57.6056		8.83E-05
57.6288		0.000130895
57.652		0.00017397
57.6752		0.000206673
57.6984		0.000266122
57.7216		0.000157802
57.7448		0.000117839
57.768		0.000133698
57.7912		0.00015838
57.8144		0.000104825
57.8376		0.00121492
57.8608		0.00135758
57.884		0.000261615
57.9072		0.00136199
57.9304		0.00251007
57.9536		0.00173527
57.9768		0.000517269
58		0.000369732
58.0232		0.00037082
58.0464		0.000223081
58.0696		0.000162938
58.0928		0.000157066
58.116		0.000161264
58.1392		0.000194064
58.1624		0.000115603
58.1856		0.000118867
58.2088		0.000148201
58.232		0.000258093
58.2552		0.000186828
58.2784		0.000229324
58.3016		0.000186649
58.3248		0.000167299
58.348		0.000174127
58.3712		0.00014584
58.3944		0.000123826
58.4176		8.71E-05
58.4408		8.87E-05
58.464		9.21E-05
58.4872		9.82E-05
58.5104		0.000116666
58.5336		0.000143286
58.5568		0.000115603
58.58		0.00011966
58.6032		0.000108776
58.6264		0.000113469
58.6496		0.000104064
58.6728		8.72E-05
58.696		8.75E-05
58.7192		8.62E-05
58.7424		7.99E-05
58.7656		9.44E-05
58.7888		8.16E-05
58.812		8.76E-05
58.8352		8.03E-05
58.8584		8.37E-05
58.8816		7.81E-05
58.9048		7.89E-05
58.928		8.92E-05
58.9512		0.000118839
58.9744		0.000128534
58.9976		0.000100127
59.0208		0.000205886
59.044		0.000254568
59.0672		0.000341893
59.0904		0.000399343
59.1136		0.000793585
59.1368		0.000451759
59.16		0.000305128
59.1832		0.000220337
59.2064		0.0001703
59.2296		0.000128507
59.2528		0.000125848
59.276		0.000145156
59.2992		0.000113381
59.3224		0.000156089
59.3456		0.000156503
59.3688		0.00011125
59.392		0.000101762
59.4152		9.40E-05
59.4384		9.01E-05
59.4616		7.34E-05
59.4848		7.30E-05
59.508		7.44E-05
59.5312		0.000121327
59.5544		0.000223444
59.5776		0.000174761
59.6008		0.000196033
59.624		0.000201592
59.6472		0.000251013
59.6704		0.000212636
59.6936		0.000179606
59.7168		0.000115123
59.74		0.000106132
59.7632		9.14E-05
59.7864		8.30E-05
59.8096		8.56E-05
59.8328		8.16E-05
59.856		7.83E-05
59.8792		7.72E-05
59.9024		7.06E-05
59.9256		6.76E-05
59.9488		6.81E-05
59.972		6.82E-05
59.9952		7.54E-05
60.0184		6.89E-05
60.0416		7.23E-05
60.0648		7.17E-05
60.088		7.94E-05
60.1112		0.000109183
60.1344		0.000122604
60.1576		0.000103139
60.1808		0.000180719
60.204		0.000168992
60.2272		0.000111484
60.2504		9.43E-05
60.2736		0.000144406
60.2968		0.000192093
60.32		0.000191538
60.3432		0.000162524
60.3664		0.000185566
60.3896		0.000137863
60.4128		0.000117534
60.436		0.000143051
60.4592		0.000164149
60.4824		0.000171591
60.5056		0.000171519
60.5288		0.000180402
60.552		0.000138136
60.5752		0.000125182
60.5984		0.000107039
60.6216		0.000120804
60.6448		0.000140191
60.668		0.000245372
60.6912		0.000346712
60.7144		0.000306966
60.7376		0.000194391
60.7608		0.000207272
60.784		0.00030339
60.8072		0.000339507
60.8304		0.000202161
60.8536		0.000157436
60.8768		0.000152318
60.9		0.000160702
60.9232		0.000241381
60.9464		0.000215543
60.9696		0.000149176
60.9928		0.000105516
61.016		0.000115938
61.0392		0.000128761
61.0624		0.000124186
61.0856		8.40E-05
61.1088		0.000105772
61.132		8.64E-05
61.1552		7.28E-05
61.1784		6.59E-05
61.2016		6.50E-05
61.2248		6.19E-05
61.248		6.60E-05
61.2712		6.43E-05
61.2944		6.26E-05
61.3176		6.44E-05
61.3408		6.62E-05
61.364		7.19E-05
61.3872		6.62E-05
61.4104		6.87E-05
61.4336		6.38E-05
61.4568		6.43E-05
61.48		0.000115929
61.5032		9.08E-05
61.5264		0.000178025
61.5496		0.000329409
61.5728		0.000160651
61.596		9.05E-05
61.6192		0.000144291
61.6424		0.000119324
61.6656		9.68E-05
61.6888		9.52E-05
61.712		8.28E-05
61.7352		7.11E-05
61.7584		6.79E-05
61.7816		6.43E-05
61.8048		6.61E-05
61.828		6.35E-05
61.8512		6.34E-05
61.8744		6.31E-05
61.8976		6.30E-05
61.9208		7.21E-05
61.944		7.72E-05
61.9672		8.62E-05
61.9904		7.43E-05
62.0136		7.43E-05
62.0368		7.82E-05
62.06		7.01E-05
62.0832		6.84E-05
62.1064		7.65E-05
62.1296		7.76E-05
62.1528		7.66E-05
62.176		7.34E-05
62.1992		6.05E-05
62.2224		5.76E-05
62.2456		5.53E-05
62.2688		6.39E-05
62.292		5.87E-05
62.3152		5.83E-05
62.3384		6.24E-05
62.3616		5.86E-05
62.3848		6.45E-05
62.408		7.24E-05
62.4312		7.35E-05
62.4544		7.83E-05
62.4776		6.25E-05
62.5008		8.16E-05
62.524		5.82E-05
62.5472		6.82E-05
62.5704		6.91E-05
62.5936		6.95E-05
62.6168		6.37E-05
62.64		5.91E-05
62.6632		5.67E-05
62.6864		5.75E-05
62.7096		5.63E-05
62.7328		6.20E-05
62.756		6.32E-05
62.7792		5.73E-05
62.8024		6.19E-05
62.8256		6.17E-05
62.8488		6.06E-05
62.872		7.13E-05
62.8952		6.77E-05
62.9184		7.02E-05
62.9416		6.18E-05
62.9648		7.50E-05
62.988		6.16E-05
63.0112		5.81E-05
63.0344		7.18E-05
63.0576		8.41E-05
63.0808		7.50E-05
63.104		6.67E-05
63.1272		6.02E-05
63.1504		8.71E-05
63.1736		7.57E-05
63.1968		6.99E-05
63.22		6.16E-05
63.2432		6.72E-05
63.2664		6.06E-05
63.2896		6.77E-05
63.3128		5.77E-05
63.336		5.67E-05
63.3592		5.26E-05
63.3824		5.31E-05
63.4056		5.48E-05
63.4288		5.64E-05
63.452		5.72E-05
63.4752		5.82E-05
63.4984		5.73E-05
63.5216		9.27E-05
63.5448		8.32E-05
63.568		5.95E-05
63.5912		6.44E-05
63.6144		5.63E-05
63.6376		5.34E-05
63.6608		5.20E-05
63.684		6.07E-05
63.7072		5.45E-05
63.7304		5.10E-05
63.7536		5.24E-05
63.7768		5.20E-05
63.8		6.96E-05
63.8232		9.38E-05
63.8464		7.86E-05
63.8696		5.95E-05
63.8928		5.47E-05
63.916		5.82E-05
63.9392		4.89E-05
63.9624		5.95E-05
63.9856		7.19E-05
64.0088		6.49E-05
64.032		5.46E-05
64.0552		5.07E-05
64.0784		5.97E-05
64.1016		6.21E-05
64.1248		7.01E-05
64.148		0.000211546
64.1712		0.000508979
64.1944		0.000204359
64.2176		0.000131006
64.2408		0.000181089
64.264		0.000134893
64.2872		0.000166351
64.3104		0.000101754
64.3336		9.68E-05
64.3568		8.95E-05
64.38		9.97E-05
64.4032		7.87E-05
64.4264		5.98E-05
64.4496		0.000175392
64.4728		0.000274026
64.496		0.000150862
64.5192		0.000113536
64.5424		8.45E-05
64.5656		8.73E-05
64.5888		7.36E-05
64.612		5.67E-05
64.6352		8.37E-05
64.6584		7.19E-05
64.6816		4.82E-05
64.7048		6.05E-05
64.728		5.49E-05
64.7512		8.07E-05
64.7744		8.13E-05
64.7976		5.84E-05
64.8208		0.000121915
64.844		0.000116173
64.8672		7.98E-05
64.8904		9.87E-05
64.9136		9.58E-05
64.9368		6.33E-05
64.96		5.47E-05
64.9832		5.17E-05
65.0064		5.10E-05
65.0296		4.99E-05
65.0528		4.72E-05
65.076		4.82E-05
65.0992		4.90E-05
65.1224		4.91E-05
65.1456		6.28E-05
65.1688		0.000239558
65.192		0.00045242
65.2152		0.000119707
65.2384		0.000173488
65.2616		0.000272043
65.2848		0.000265311
65.308		0.0002583
65.3312		0.000145973
65.3544		0.000114811
65.3776		7.47E-05
65.4008		5.23E-05
65.424		6.28E-05
65.4472		6.26E-05
65.4704		6.91E-05
65.4936		7.68E-05
65.5168		8.02E-05
65.54		5.74E-05
65.5632		6.15E-05
65.5864		4.19E-05
65.6096		6.20E-05
65.6328		6.00E-05
65.656		5.14E-05
65.6792		5.54E-05
65.7024		6.11E-05
65.7256		6.60E-05
65.7488		5.27E-05
65.772		5.29E-05
65.7952		5.60E-05
65.8184		0.000130729
65.8416		0.000227597
65.8648		0.000405813
65.888		0.000361624
65.9112		0.000405276
65.9344		0.000632296
65.9576		0.000389626
65.9808		0.000622559
66.004		0.000714331
66.0272		0.000765763
66.0504		0.00072657
66.0736		0.00151978
66.0968		0.00212808
66.12		0.000755131
66.1432		0.000978702
66.1664		0.000571957
66.1896		0.00110989
66.2128		0.000635046
66.236		0.000549296
66.2592		0.000667058
66.2824		0.00059982
66.3056		0.000646536
66.3288		0.00118194
66.352		0.000447483
66.3752		0.000383526
66.3984		0.000404922
66.4216		0.000274847
66.4448		0.000191636
66.468		0.000168471
66.4912		0.000242689
66.5144		0.00038863
66.5376		0.000259313
66.5608		0.000308701
66.584		0.000401804
66.6072		0.000446296
66.6304		0.000315239
66.6536		0.000255813
66.6768		0.000157075
66.7		6.85E-05
66.7232		5.54E-05
66.7464		5.98E-05
66.7696		4.96E-05
66.7928		4.58E-05
66.816		4.64E-05
66.8392		4.99E-05
66.8624		4.58E-05
66.8856		4.68E-05
66.9088		4.90E-05
66.932		4.75E-05
66.9552		4.69E-05
66.9784		0.000162024
67.0016		0.000201256
67.0248		0.000115864
67.048		0.000117422
67.0712		0.000145071
67.0944		8.77E-05
67.1176		7.92E-05
67.1408		6.88E-05
67.164		5.63E-05
67.1872		5.83E-05
67.2104		4.81E-05
67.2336		5.56E-05
67.2568		5.68E-05
67.28		5.55E-05
67.3032		6.27E-05
67.3264		6.38E-05
67.3496		6.85E-05
67.3728		6.67E-05
67.396		5.69E-05
67.4192		7.83E-05
67.4424		9.01E-05
67.4656		8.70E-05
67.4888		7.59E-05
67.512		8.36E-05
67.5352		6.52E-05
67.5584		5.99E-05
67.5816		4.96E-05
67.6048		4.84E-05
67.628		4.85E-05
67.6512		5.37E-05
67.6744		9.36E-05
67.6976		0.000104625
67.7208		5.29E-05
67.744		6.61E-05
67.7672		4.97E-05
67.7904		4.72E-05
67.8136		4.72E-05
67.8368		5.06E-05
67.86		5.64E-05
67.8832		4.31E-05
67.9064		4.30E-05
67.9296		4.30E-05
67.9528		4.15E-05
67.976		4.54E-05
67.9992		4.23E-05
68.0224		4.27E-05
68.0456		4.25E-05
68.0688		4.12E-05
68.092		6.20E-05
68.1152		0.000286162
68.1384		0.000377449
68.1616		0.0001929
68.1848		0.000144298
68.208		0.00013288
68.2312		6.43E-05
68.2544		5.72E-05
68.2776		7.22E-05
68.3008		6.62E-05
68.324		6.04E-05
68.3472		6.81E-05
68.3704		5.30E-05
68.3936		5.83E-05
68.4168		4.89E-05
68.44		5.25E-05
68.4632		4.64E-05
68.4864		5.51E-05
68.5096		7.12E-05
68.5328		7.67E-05
68.556		0.000103142
68.5792		0.000194609
68.6024		0.000100571
68.6256		7.05E-05
68.6488		7.36E-05
68.672		6.31E-05
68.6952		0.000285857
68.7184		0.000279341
68.7416		0.000151472
68.7648		0.000117806
68.788		7.90E-05
68.8112		7.78E-05
68.8344		4.70E-05
68.8576		7.41E-05
68.8808		5.18E-05
68.904		4.67E-05
68.9272		4.57E-05
68.9504		5.32E-05
68.9736		5.43E-05
68.9968		8.74E-05
69.02		0.000150294
69.0432		0.000117026
69.0664		0.000131467
69.0896		0.000103747
69.1128		0.000196886
69.136		0.00020321
69.1592		0.000516573
69.1824		0.000809824
69.2056		0.00108843
69.2288		0.00303313
69.252		0.00435399
69.2752		0.00288288
69.2984		0.00132139
69.3216		0.00228827
69.3448		0.00238503
69.368		0.00336857
69.3912		0.00156793
69.4144		0.000465593
69.4376		0.0010196
69.4608		0.00145131
69.484		0.000873665
69.5072		0.00106615
69.5304		0.00125623
69.5536		0.000967617
69.5768		0.000932079
69.6		0.000549247
69.6232		0.000641462
69.6464		0.000514721
69.6696		0.000644718
69.6928		0.000383844
69.716		0.00350776
69.7392		0.00290301
69.7624		0.00296249
69.7856		0.0219564
69.8088		0.0794191
69.832		0.0481057
69.8552		0.0153703
69.8784		0.0114792
69.9016		0.0134221
69.9248		0.00734544
69.948		0.0043761
69.9712		0.00311157
69.9944		0.00154973
70.0176		0.0021577
70.0408		0.00174283
70.064		0.000753365
70.0872		0.000415268
70.1104		0.000593333
70.1336		0.000551432
70.1568		0.000204405
70.18		0.000100631
70.2032		0.000183465
70.2264		0.000207835
70.2496		0.000157418
70.2728		0.000106156
70.296		9.69E-05
70.3192		0.000133372
70.3424		0.000130209
70.3656		6.61E-05
70.3888		0.000133022
70.412		0.000131848
70.4352		0.000120289
70.4584		9.18E-05
70.4816		0.000109809
70.5048		8.89E-05
70.528		9.76E-05
70.5512		0.000182197
70.5744		0.000274092
70.5976		0.000153726
70.6208		9.45E-05
70.644		0.000121092
70.6672		0.000139652
70.6904		0.000419241
70.7136		0.000803434
70.7368		0.000513021
70.76		0.000227377
70.7832		0.000393973
70.8064		0.000209995
70.8296		0.000137268
70.8528		0.000146974
70.876		0.00010585
70.8992		6.09E-05
70.9224		0.000113542
70.9456		9.26E-05
70.9688		6.71E-05
70.992		7.87E-05
71.0152		7.27E-05
71.0384		7.18E-05
71.0616		7.10E-05
71.0848		7.16E-05
71.108		6.34E-05
71.1312		6.70E-05
71.1544		6.88E-05
71.1776		7.36E-05
71.2008		6.38E-05
71.224		6.05E-05
71.2472		6.56E-05
71.2704		6.20E-05
71.2936		6.24E-05
71.3168		7.57E-05
71.34		6.63E-05
71.3632		6.58E-05
71.3864		6.30E-05
71.4096		5.84E-05
71.4328		5.81E-05
71.456		5.66E-05
71.4792		5.67E-05
71.5024		5.53E-05
71.5256		5.45E-05
71.5488		6.46E-05
71.572		5.97E-05
71.5952		5.50E-05
71.6184		5.45E-05
71.6416		5.81E-05
71.6648		5.27E-05
71.688		7.19E-05
71.7112		6.75E-05
71.7344		5.28E-05
71.7576		5.83E-05
71.7808		6.21E-05
71.804		8.35E-05
71.8272		6.80E-05
71.8504		5.63E-05
71.8736		6.28E-05
71.8968		6.20E-05
71.92		6.52E-05
71.9432		0.00022562
71.9664		0.000844757
71.9896		0.0017771
72.0128		0.00632384
72.036		0.00964426
72.0592		0.00636461
72.0824		0.00326503
72.1056		0.00677403
72.1288		0.0106796
72.152		0.0159764
72.1752		0.022694
72.1984		0.0357278
72.2216		0.025416
72.2448		0.00554796
72.268		0.00310476
72.2912		0.0028737
72.3144		0.00168111
72.3376		0.00162471
72.3608		0.000689573
72.384		0.00063837
72.4072		0.000446397
72.4304		0.00017204
72.4536		0.000232849
72.4768		0.00028534
72.5		0.000173441
72.5232		0.000173366
72.5464		0.000119147
72.5696		0.000121362
72.5928		0.000190261
72.616		0.000161902
72.6392		0.000130613
72.6624		0.00126904
72.6856		0.0007965
72.7088		0.00191566
72.732		0.0091554
72.7552		0.00790096
72.7784		0.00485398
72.8016		0.00132364
72.8248		0.00162328
72.848		0.00153868
72.8712		0.00100186
72.8944		0.000526492
72.9176		0.000406286
72.9408		0.000350649
72.964		0.000240487
72.9872		0.000208574
73.0104		0.000122637
73.0336		0.000122643
73.0568		0.000116502
73.08		0.000108999
73.1032		8.94E-05
73.1264		7.99E-05
73.1496		7.02E-05
73.1728		7.39E-05
73.196		7.87E-05
73.2192		7.34E-05
73.2424		7.20E-05
73.2656		8.00E-05
73.2888		6.74E-05
73.312		7.03E-05
73.3352		6.75E-05
73.3584		6.34E-05
73.3816		6.36E-05
73.4048		8.04E-05
73.428		7.56E-05
73.4512		9.04E-05
73.4744		0.000102033
73.4976		7.84E-05
73.5208		7.03E-05
73.544		7.54E-05
73.5672		0.000222288
73.5904		0.000288062
73.6136		0.000157952
73.6368		0.000148421
73.66		0.000107182
73.6832		0.000129284
73.7064		7.62E-05
73.7296		7.82E-05
73.7528		8.91E-05
73.776		7.14E-05
73.7992		8.26E-05
73.8224		0.000286133
73.8456		0.000434946
73.8688		0.000200701
73.892		9.86E-05
73.9152		0.000124837
73.9384		0.00014157
73.9616		0.000103293
73.9848		7.38E-05
74.008		8.15E-05
74.0312		7.66E-05
74.0544		7.20E-05
74.0776		8.37E-05
74.1008		0.000112524
74.124		0.000296794
74.1472		0.000503087
74.1704		0.000210302
74.1936		0.000208739
74.2168		0.000206317
74.24		0.000139182
74.2632		0.000128982
74.2864		0.000131006
74.3096		7.36E-05
74.3328		9.03E-05
74.356		7.54E-05
74.3792		6.93E-05
74.4024		7.84E-05
74.4256		6.44E-05
74.4488		7.49E-05
74.472		7.61E-05
74.4952		5.89E-05
74.5184		6.42E-05
74.5416		6.62E-05
74.5648		6.38E-05
74.588		5.45E-05
74.6112		6.94E-05
74.6344		0.000238714
74.6576		0.000702741
74.6808		0.000363928
74.704		0.000134221
74.7272		0.000241459
74.7504		0.000213157
74.7736		0.000204789
74.7968		0.000121867
74.82		9.86E-05
74.8432		0.000109145
74.8664		9.55E-05
74.8896		8.03E-05
74.9128		9.69E-05
74.936		6.67E-05
74.9592		6.69E-05
74.9824		9.95E-05
75.0056		7.01E-05
75.0288		6.19E-05
75.052		6.31E-05
75.0752		7.99E-05
75.0984		7.88E-05
75.1216		6.19E-05
75.1448		6.19E-05
75.168		5.23E-05
75.1912		5.18E-05
75.2144		6.17E-05
75.2376		6.13E-05
75.2608		6.38E-05
75.284		7.33E-05
75.3072		6.90E-05
75.3304		5.41E-05
75.3536		5.30E-05
75.3768		5.09E-05
75.4		5.17E-05
75.4232		5.02E-05
75.4464		5.04E-05
75.4696		5.06E-05
75.4928		4.85E-05
75.516		5.59E-05
75.5392		0.00017229
75.5624		0.000254699
75.5856		0.000157084
75.6088		7.45E-05
75.632		0.000111649
75.6552		0.000115501
75.6784		8.15E-05
75.7016		7.21E-05
75.7248		7.80E-05
75.748		7.67E-05
75.7712		7.57E-05
75.7944		9.10E-05
75.8176		8.16E-05
75.8408		6.09E-05
75.864		5.95E-05
75.8872		8.59E-05
75.9104		6.37E-05
75.9336		5.68E-05
75.9568		5.89E-05
75.98		6.05E-05
76.0032		5.48E-05
76.0264		4.81E-05
76.0496		4.82E-05
76.0728		5.02E-05
76.096		6.99E-05
76.1192		6.25E-05
76.1424		6.21E-05
76.1656		5.91E-05
76.1888		6.30E-05
76.212		6.36E-05
76.2352		5.47E-05
76.2584		5.06E-05
76.2816		5.55E-05
76.3048		4.78E-05
76.328		4.81E-05
76.3512		5.15E-05
76.3744		4.77E-05
76.3976		5.08E-05
76.4208		4.63E-05
76.444		6.81E-05
76.4672		5.63E-05
76.4904		0.000145434
76.5136		0.000178736
76.5368		0.000306857
76.56		0.000322416
76.5832		0.000288942
76.6064		0.000126785
76.6296		6.70E-05
76.6528		9.37E-05
76.676		7.31E-05
76.6992		9.73E-05
76.7224		9.25E-05
76.7456		9.91E-05
76.7688		6.82E-05
76.792		6.56E-05
76.8152		6.39E-05
76.8384		6.07E-05
76.8616		5.53E-05
76.8848		5.15E-05
76.908		5.55E-05
76.9312		5.76E-05
76.9544		4.89E-05
76.9776		4.73E-05
77.0008		5.46E-05
77.024		5.38E-05
77.0472		5.17E-05
77.0704		4.87E-05
77.0936		5.03E-05
77.1168		4.70E-05
77.14		4.44E-05
77.1632		4.62E-05
77.1864		4.57E-05
77.2096		4.53E-05
77.2328		4.47E-05
77.256		4.37E-05
77.2792		4.36E-05
77.3024		4.69E-05
77.3256		4.59E-05
77.3488		4.80E-05
77.372		4.72E-05
77.3952		4.54E-05
77.4184		4.53E-05
77.4416		4.63E-05
77.4648		4.79E-05
77.488		4.35E-05
77.5112		4.25E-05
77.5344		4.30E-05
77.5576		4.45E-05
77.5808		4.36E-05
77.604		4.56E-05
77.6272		4.31E-05
77.6504		5.23E-05
77.6736		4.41E-05
77.6968		4.59E-05
77.72		4.17E-05
77.7432		4.69E-05
77.7664		4.44E-05
77.7896		4.51E-05
77.8128		4.84E-05
77.836		5.41E-05
77.8592		4.93E-05
77.8824		4.53E-05
77.9056		5.16E-05
77.9288		0.000228751
77.952		0.00031169
77.9752		0.000250144
77.9984		0.000168508
78.0216		0.000349883
78.0448		0.000274443
78.068		0.000242479
78.0912		0.000199097
78.1144		0.000207615
78.1376		0.000226188
78.1608		0.000123276
78.184		0.000102198
78.2072		0.00013687
78.2304		0.000108019
78.2536		0.000116691
78.2768		0.000107788
78.3		0.000102108
78.3232		0.000120653
78.3464		0.000108951
78.3696		0.00010096
78.3928		9.53E-05
78.416		5.77E-05
78.4392		0.000294991
78.4624		0.000519076
78.4856		0.000369807
78.5088		0.000210803
78.532		0.000278879
78.5552		0.000277418
78.5784		0.000173986
78.6016		0.00119693
78.6248		0.0241985
78.648		0.020241
78.6712		0.00369094
78.6944		0.00807338
78.7176		0.00578012
78.7408		0.00194625
78.764		0.00153894
78.7872		0.000982045
78.8104		0.00124448
78.8336		0.000935994
78.8568		0.000627801
78.88		0.000468721
78.9032		0.000291187
78.9264		0.000318317
78.9496		0.000193232
78.9728		0.00015596
78.996		0.000122041
79.0192		0.00010948
79.0424		0.00011156
79.0656		0.000249686
79.0888		0.000288014
79.112		0.00030344
79.1352		0.000146136
79.1584		0.000158517
79.1816		0.000100445
79.2048		8.24E-05
79.228		8.28E-05
79.2512		6.83E-05
79.2744		7.02E-05
79.2976		5.52E-05
79.3208		5.58E-05
79.344		5.54E-05
79.3672		5.41E-05
79.3904		5.08E-05
79.4136		6.10E-05
79.4368		5.98E-05
79.46		0.000279145
79.4832		0.000289078
79.5064		0.000156345
79.5296		0.000146965
79.5528		0.000164242
79.576		7.95E-05
79.5992		6.62E-05
79.6224		6.88E-05
79.6456		4.60E-05
79.6688		6.15E-05
79.692		9.14E-05
79.7152		7.24E-05
79.7384		6.02E-05
79.7616		6.54E-05
79.7848		6.32E-05
79.808		5.71E-05
79.8312		5.34E-05
79.8544		6.14E-05
79.8776		4.82E-05
79.9008		4.84E-05
79.924		4.56E-05
79.9472		4.78E-05
79.9704		4.67E-05
79.9936		4.54E-05
80.0168		5.57E-05
80.04		5.40E-05
80.0632		6.15E-05
80.0864		6.99E-05
80.1096		6.02E-05
80.1328		5.98E-05
80.156		5.56E-05
80.1792		9.72E-05
80.2024		7.93E-05
80.2256		8.18E-05
80.2488		8.17E-05
80.272		0.000131686
80.2952		0.000181657
80.3184		0.000161705
80.3416		0.000204663
80.3648		0.00014562
80.388		9.75E-05
80.4112		0.000491655
80.4344		0.000475808
80.4576		0.000556571
80.4808		0.000338943
80.504		0.000346329
80.5272		0.000115339
80.5504		0.000160116
80.5736		0.000183793
80.5968		6.33E-05
80.62		7.53E-05
80.6432		6.10E-05
80.6664		5.44E-05
80.6896		4.88E-05
80.7128		4.92E-05
80.736		5.20E-05
80.7592		5.05E-05
80.7824		5.35E-05
80.8056		6.25E-05
80.8288		6.09E-05
80.852		5.11E-05
80.8752		5.69E-05
80.8984		5.50E-05
80.9216		4.74E-05
80.9448		5.44E-05
80.968		4.38E-05
80.9912		5.05E-05
81.0144		5.25E-05
81.0376		4.53E-05
81.0608		4.32E-05
81.084		6.83E-05
81.1072		5.62E-05
81.1304		5.03E-05
81.1536		4.76E-05
81.1768		4.62E-05
81.2		4.73E-05
81.2232		4.90E-05
81.2464		4.33E-05
81.2696		4.30E-05
81.2928		4.58E-05
81.316		4.00E-05
81.3392		4.53E-05
81.3624		6.46E-05
81.3856		5.70E-05
81.4088		4.57E-05
81.432		5.12E-05
81.4552		5.29E-05
81.4784		4.98E-05
81.5016		4.50E-05
81.5248		4.48E-05
81.548		5.21E-05
81.5712		5.10E-05
81.5944		5.09E-05
81.6176		4.69E-05
81.6408		7.87E-05
81.664		0.000335518
81.6872		0.000664832
81.7104		0.000231086
81.7336		0.000171524
81.7568		0.000199814
81.78		0.00014043
81.8032		7.78E-05
81.8264		0.000128107
81.8496		0.000118744
81.8728		0.000110161
81.896		0.000114799
81.9192		0.000439837
81.9424		0.00105792
81.9656		0.000717238
81.9888		0.00752417
82.012		0.00809199
82.0352		0.00334966
82.0584		0.0075659
82.0816		0.0032642
82.1048		0.000767967
82.128		0.00136857
82.1512		0.0010365
82.1744		0.000526407
82.1976		0.000706239
82.2208		0.000591424
82.244		0.000296116
82.2672		0.000322008
82.2904		0.00018502
82.3136		0.000151345
82.3368		0.000175012
82.36		0.000113174
82.3832		0.000167269
82.4064		0.000194183
82.4296		0.000218993
82.4528		0.000269129
82.476		0.000136443
82.4992		0.000168667
82.5224		0.000136023
82.5456		0.000102454
82.5688		0.000118421
82.592		0.000167843
82.6152		8.13E-05
82.6384		6.44E-05
82.6616		7.81E-05
82.6848		6.45E-05
82.708		5.52E-05
82.7312		4.66E-05
82.7544		5.41E-05
82.7776		4.60E-05
82.8008		6.27E-05
82.824		8.88E-05
82.8472		7.92E-05
82.8704		6.82E-05
82.8936		0.000106058
82.9168		0.000259371
82.94		0.000100093
82.9632		5.63E-05
82.9864		8.68E-05
83.0096		8.14E-05
83.0328		5.24E-05
83.056		5.12E-05
83.0792		4.80E-05
83.1024		5.17E-05
83.1256		4.35E-05
83.1488		4.36E-05
83.172		5.36E-05
83.1952		4.34E-05
83.2184		4.03E-05
83.2416		4.57E-05
83.2648		4.83E-05
83.288		5.28E-05
83.3112		4.45E-05
83.3344		4.86E-05
83.3576		6.30E-05
83.3808		4.70E-05
83.404		5.33E-05
83.4272		5.96E-05
83.4504		4.52E-05
83.4736		4.42E-05
83.4968		6.40E-05
83.52		5.37E-05
83.5432		5.56E-05
83.5664		4.94E-05
83.5896		4.45E-05
83.6128		4.50E-05
83.636		3.92E-05
83.6592		4.10E-05
83.6824		3.94E-05
83.7056		4.00E-05
83.7288		3.93E-05
83.752		3.96E-05
83.7752		4.25E-05
83.7984		4.03E-05
83.8216		4.28E-05
83.8448		4.10E-05
83.868		4.35E-05
83.8912		5.36E-05
83.9144		4.69E-05
83.9376		5.38E-05
83.9608		5.15E-05
83.984		4.86E-05
84.0072		0.000189987
84.0304		0.000230082
84.0536		0.000110887
84.0768		0.000114941
84.1		0.000139423
84.1232		0.000109301
84.1464		0.000138106
84.1696		0.000213681
84.1928		0.000170554
84.216		0.000189772
84.2392		0.00021161
84.2624		0.000207604
84.2856		9.55E-05
84.3088		0.000126564
84.332		0.000138544
84.3552		0.000213035
84.3784		0.000229234
84.4016		0.000187654
84.4248		0.000235339
84.448		0.000279289
84.4712		0.000420223
84.4944		0.000266736
84.5176		0.000140228
84.5408		0.000112633
84.564		0.000100784
84.5872		9.63E-05
84.6104		8.50E-05
84.6336		7.28E-05
84.6568		7.98E-05
84.68		0.000109133
84.7032		0.000131111
84.7264		8.88E-05
84.7496		7.42E-05
84.7728		0.00010949
84.796		8.00E-05
84.8192		5.72E-05
84.8424		5.23E-05
84.8656		5.36E-05
84.8888		5.53E-05
84.912		4.70E-05
84.9352		5.98E-05
84.9584		7.69E-05
84.9816		5.27E-05
85.0048		5.41E-05
85.028		4.95E-05
85.0512		5.79E-05
85.0744		5.58E-05
85.0976		6.19E-05
85.1208		6.08E-05
85.144		5.35E-05
85.1672		4.11E-05
85.1904		5.10E-05
85.2136		5.29E-05
85.2368		4.97E-05
85.26		0.000193247
85.2832		0.000185964
85.3064		7.49E-05
85.3296		0.00018798
85.3528		0.000147011
85.376		7.72E-05
85.3992		6.55E-05
85.4224		6.21E-05
85.4456		5.00E-05
85.4688		8.01E-05
85.492		7.50E-05
85.5152		0.000390406
85.5384		0.000139505
85.5616		0.000139186
85.5848		0.00017079
85.608		6.11E-05
85.6312		0.000196448
85.6544		8.15E-05
85.6776		5.11E-05
85.7008		0.000124927
85.724		4.93E-05
85.7472		4.39E-05
85.7704		5.93E-05
85.7936		4.79E-05
85.8168		4.35E-05
85.84		4.75E-05
85.8632		5.08E-05
85.8864		4.17E-05
85.9096		4.23E-05
85.9328		3.46E-05
85.956		3.83E-05
85.9792		4.04E-05
86.0024		3.71E-05
86.0256		3.92E-05
86.0488		3.88E-05
86.072		3.77E-05
86.0952		4.04E-05
86.1184		3.88E-05
86.1416		3.72E-05
86.1648		3.74E-05
86.188		4.96E-05
86.2112		6.03E-05
86.2344		7.14E-05
86.2576		7.53E-05
86.2808		4.20E-05
86.304		4.17E-05
86.3272		5.47E-05
86.3504		4.58E-05
86.3736		6.84E-05
86.3968		6.95E-05
86.42		5.87E-05
86.4432		3.75E-05
86.4664		6.81E-05
86.4896		5.82E-05
86.5128		6.34E-05
86.536		5.65E-05
86.5592		0.000174394
86.5824		0.000165536
86.6056		0.000152964
86.6288		0.000132731
86.652		0.000412257
86.6752		0.000373744
86.6984		0.000350149
86.7216		0.000207592
86.7448		0.000154601
86.768		0.000266544
86.7912		0.000252833
86.8144		0.000146851
86.8376		0.000180619
86.8608		0.000146931
86.884		8.67E-05
86.9072		0.000154896
86.9304		4.38E-05
86.9536		7.21E-05
86.9768		8.46E-05
87		6.22E-05
87.0232		6.16E-05
87.0464		5.71E-05
87.0696		4.20E-05
87.0928		6.26E-05
87.116		8.60E-05
87.1392		8.48E-05
87.1624		8.58E-05
87.1856		0.000105587
87.2088		6.74E-05
87.232		6.08E-05
87.2552		4.71E-05
87.2784		4.93E-05
87.3016		5.40E-05
87.3248		4.80E-05
87.348		5.75E-05
87.3712		4.08E-05
87.3944		3.45E-05
87.4176		3.65E-05
87.4408		3.48E-05
87.464		4.31E-05
87.4872		3.51E-05
87.5104		3.72E-05
87.5336		4.92E-05
87.5568		4.53E-05
87.58		4.62E-05
87.6032		4.18E-05
87.6264		4.90E-05
87.6496		3.81E-05
87.6728		4.42E-05
87.696		3.96E-05
87.7192		3.91E-05
87.7424		3.41E-05
87.7656		3.89E-05
87.7888		3.55E-05
87.812		4.66E-05
87.8352		4.08E-05
87.8584		4.87E-05
87.8816		6.25E-05
87.9048		9.71E-05
87.928		6.74E-05
87.9512		0.000102909
87.9744		7.18E-05
87.9976		6.81E-05
88.0208		4.94E-05
88.044		4.10E-05
88.0672		3.80E-05
88.0904		4.34E-05
88.1136		4.38E-05
88.1368		3.87E-05
88.16		4.59E-05
88.1832		3.75E-05
88.2064		0.000178408
88.2296		0.000273947
88.2528		0.000150626
88.276		0.000312006
88.2992		0.000253414
88.3224		0.00023214
88.3456		0.000182322
88.3688		0.000129836
88.392		0.000254627
88.4152		0.000552025
88.4384		0.00064436
88.4616		0.000240282
88.4848		0.000557257
88.508		0.000250807
88.5312		0.000450742
88.5544		0.000274919
88.5776		0.00038353
88.6008		0.000699297
88.624		0.000649555
88.6472		0.000931101
88.6704		0.000369775
88.6936		0.000481494
88.7168		0.000354254
88.74		0.000246637
88.7632		0.000112267
88.7864		0.000120559
88.8096		9.71E-05
88.8328		0.000130562
88.856		7.57E-05
88.8792		7.40E-05
88.9024		6.46E-05
88.9256		6.83E-05
88.9488		0.000124443
88.972		0.000219034
88.9952		8.50E-05
89.0184		0.00136889
89.0416		0.000970516
89.0648		0.000384563
89.088		0.000875511
89.1112		0.000910285
89.1344		0.000824558
89.1576		0.000706117
89.1808		0.000746647
89.204		0.00081556
89.2272		0.00101673
89.2504		0.000512759
89.2736		0.000346121
89.2968		0.000350139
89.32		0.000187057
89.3432		0.000132766
89.3664		0.000188864
89.3896		0.000213874
89.4128		0.000153109
89.436		7.65E-05
89.4592		7.13E-05
89.4824		6.62E-05
89.5056		5.42E-05
89.5288		4.94E-05
89.552		6.94E-05
89.5752		7.50E-05
89.5984		0.000170559
89.6216		8.08E-05
89.6448		0.000110342
89.668		0.000102711
89.6912		6.07E-05
89.7144		8.38E-05
89.7376		5.12E-05
89.7608		5.35E-05
89.784		0.000247229
89.8072		0.000379478
89.8304		0.000212983
89.8536		0.00032756
89.8768		0.00021073
89.9		0.000218679
89.9232		0.00025401
89.9464		0.000317227
89.9696		0.000278405
89.9928		0.000640968
90.016		0.000436242
90.0392		0.000224731
90.0624		0.000800324
90.0856		0.00118806
90.1088		0.00111784
90.132		0.00113782
90.1552		0.000718892
90.1784		0.00039849
90.2016		0.000436198
90.2248		0.000327563
90.248		0.000257509
90.2712		0.000395149
90.2944		0.000209991
90.3176		0.00016238
90.3408		0.000315518
90.364		0.000315118
90.3872		0.000211478
90.4104		0.000494442
90.4336		0.00310323
90.4568		0.00292581
90.48		0.00126408
90.5032		0.00330951
90.5264		0.00332269
90.5496		0.00140488
90.5728		0.000725281
90.596		0.000734822
90.6192		0.000209608
90.6424		0.000185277
90.6656		0.000172282
90.6888		0.000141677
90.712		0.000159215
90.7352		0.0001473
90.7584		0.000178765
90.7816		0.000257434
90.8048		0.000143928
90.828		9.93E-05
90.8512		0.000145944
90.8744		0.000102329
90.8976		5.93E-05
90.9208		6.91E-05
90.944		4.44E-05
90.9672		4.20E-05
90.9904		5.68E-05
91.0136		5.89E-05
91.0368		4.54E-05
91.06		4.53E-05
91.0832		3.76E-05
91.1064		3.99E-05
91.1296		4.87E-05
91.1528		4.38E-05
91.176		4.38E-05
91.1992		3.93E-05
91.2224		5.21E-05
91.2456		0.000263208
91.2688		0.000434555
91.292		0.00196004
91.3152		0.000212815
91.3384		0.000472036
91.3616		0.000338805
91.3848		0.000305743
91.408		0.000340065
91.4312		0.00301291
91.4544		0.00293101
91.4776		0.00116923
91.5008		0.00884713
91.524		0.0165527
91.5472		0.00483565
91.5704		0.00510599
91.5936		0.00286776
91.6168		0.00143727
91.64		0.00158899
91.6632		0.00106968
91.6864		0.000614696
91.7096		0.000864286
91.7328		0.000340501
91.756		0.000406531
91.7792		0.000309267
91.8024		0.000594343
91.8256		0.00122927
91.8488		0.000729757
91.872		0.000462874
91.8952		0.0006202
91.9184		0.000513323
91.9416		0.000749747
91.9648		0.000611194
91.988		0.000298128
92.0112		0.000139801
92.0344		0.000184532
92.0576		7.77E-05
92.0808		7.32E-05
92.104		8.08E-05
92.1272		4.96E-05
92.1504		6.01E-05
92.1736		5.07E-05
92.1968		4.32E-05
92.22		0.000193919
92.2432		0.000191912
92.2664		0.000110936
92.2896		7.93E-05
92.3128		0.000164937
92.336		0.000132556
92.3592		9.30E-05
92.3824		0.000150398
92.4056		0.000131442
92.4288		0.000117986
92.452		0.000255129
92.4752		0.000116498
92.4984		0.000172312
92.5216		9.75E-05
92.5448		7.34E-05
92.568		6.77E-05
92.5912		0.000124633
92.6144		0.000133427
92.6376		7.12E-05
92.6608		7.28E-05
92.684		0.000158315
92.7072		7.76E-05
92.7304		9.74E-05
92.7536		7.25E-05
92.7768		6.17E-05
92.8		4.46E-05
92.8232		4.78E-05
92.8464		5.00E-05
92.8696		3.97E-05
92.8928		4.47E-05
92.916		0.000160709
92.9392		0.000197572
92.9624		0.000358176
92.9856		0.000626966
93.0088		0.000775593
93.032		0.000778634
93.0552		0.000581202
93.0784		0.000558735
93.1016		0.000618557
93.1248		0.000315476
93.148		0.000201889
93.1712		8.66E-05
93.1944		0.000113537
93.2176		9.56E-05
93.2408		5.89E-05
93.264		7.06E-05
93.2872		4.54E-05
93.3104		8.77E-05
93.3336		0.000211506
93.3568		0.000112757
93.38		5.13E-05
93.4032		7.16E-05
93.4264		8.06E-05
93.4496		5.39E-05
93.4728		4.60E-05
93.496		5.36E-05
93.5192		9.23E-05
93.5424		9.22E-05
93.5656		8.42E-05
93.5888		7.63E-05
93.612		6.90E-05
93.6352		6.25E-05
93.6584		0.000104408
93.6816		8.04E-05
93.7048		0.00011132
93.728		7.50E-05
93.7512		6.93E-05
93.7744		6.28E-05
93.7976		5.44E-05
93.8208		5.37E-05
93.844		4.14E-05
93.8672		3.76E-05
93.8904		4.10E-05
93.9136		3.94E-05
93.9368		3.83E-05
93.96		5.67E-05
93.9832		5.82E-05
94.0064		5.20E-05
94.0296		3.72E-05
94.0528		3.78E-05
94.076		3.57E-05
94.0992		3.19E-05
94.1224		3.47E-05
94.1456		5.66E-05
94.1688		5.52E-05
94.192		4.25E-05
94.2152		4.02E-05
94.2384		3.91E-05
94.2616		4.11E-05
94.2848		3.33E-05
94.308		3.86E-05
94.3312		0.000123636
94.3544		0.000189008
94.3776		0.000118897
94.4008		0.00056837
94.424		0.000954059
94.4472		0.000189284
94.4704		0.000226684
94.4936		0.000342837
94.5168		9.14E-05
94.54		0.000133492
94.5632		0.000121003
94.5864		0.00020225
94.6096		0.000299338
94.6328		0.00125391
94.656		0.000467069
94.6792		0.000169697
94.7024		0.000309747
94.7256		0.000209088
94.7488		0.000116755
94.772		0.00035889
94.7952		0.000843887
94.8184		0.00250766
94.8416		0.00421835
94.8648		0.00204545
94.888		0.0010879
94.9112		0.000897199
94.9344		0.000724136
94.9576		0.000485129
94.9808		0.000359522
95.004		0.000495748
95.0272		0.000298705
95.0504		0.000233209
95.0736		0.000232603
95.0968		8.57E-05
95.12		5.59E-05
95.1432		8.36E-05
95.1664		7.81E-05
95.1896		6.04E-05
95.2128		8.60E-05
95.236		0.000392716
95.2592		0.000666144
95.2824		0.000393459
95.3056		0.000186515
95.3288		0.000259905
95.352		0.000220606
95.3752		0.000156615
95.3984		8.57E-05
95.4216		0.000106194
95.4448		9.38E-05
95.468		4.36E-05
95.4912		7.34E-05
95.5144		6.56E-05
95.5376		3.68E-05
95.5608		3.94E-05
95.584		3.82E-05
95.6072		3.43E-05
95.6304		3.24E-05
95.6536		3.33E-05
95.6768		3.81E-05
95.7		3.28E-05
95.7232		3.26E-05
95.7464		3.25E-05
95.7696		3.47E-05
95.7928		3.18E-05
95.816		3.68E-05
95.8392		3.48E-05
95.8624		3.23E-05
95.8856		4.10E-05
95.9088		0.000153523
95.932		0.000222286
95.9552		0.000101008
95.9784		0.000108808
96.0016		0.000113558
96.0248		0.000157123
96.048		0.000205251
96.0712		0.00023194
96.0944		0.000303909
96.1176		0.000226183
96.1408		0.000229042
96.164		0.000341158
96.1872		0.00478094
96.2104		0.00509548
96.2336		0.00105878
96.2568		0.00402151
96.28		0.00231942
96.3032		0.00223245
96.3264		0.00381684
96.3496		0.00142668
96.3728		0.000864961
96.396		0.00120207
96.4192		0.00121121
96.4424		0.000889924
96.4656		0.00134268
96.4888		0.00112106
96.512		0.000821398
96.5352		0.00058739
96.5584		0.000696837
96.5816		0.000579113
96.6048		0.000351436
96.628		0.000324857
96.6512		0.00021598
96.6744		0.000118382
96.6976		0.000173497
96.7208		0.00011798
96.744		0.000206919
96.7672		0.000231384
96.7904		0.000260011
96.8136		9.23E-05
96.8368		0.000132298
96.86		8.52E-05
96.8832		5.78E-05
96.9064		4.72E-05
96.9296		7.96E-05
96.9528		8.34E-05
96.976		9.69E-05
96.9992		0.000130489
97.0224		7.14E-05
97.0456		6.38E-05
97.0688		4.88E-05
97.092		4.70E-05
97.1152		3.59E-05
97.1384		3.32E-05
97.1616		3.60E-05
97.1848		4.31E-05
97.208		3.82E-05
97.2312		3.20E-05
97.2544		3.40E-05
97.2776		3.33E-05
97.3008		3.85E-05
97.324		3.68E-05
97.3472		3.08E-05
97.3704		3.29E-05
97.3936		3.40E-05
97.4168		3.38E-05
97.44		3.45E-05
97.4632		3.92E-05
97.4864		3.85E-05
97.5096		3.85E-05
97.5328		5.36E-05
97.556		4.90E-05
97.5792		4.24E-05
97.6024		4.23E-05
97.6256		4.25E-05
97.6488		3.90E-05
97.672		4.51E-05
97.6952		3.79E-05
97.7184		4.25E-05
97.7416		4.75E-05
97.7648		3.96E-05
97.788		3.21E-05
97.8112		3.78E-05
97.8344		3.88E-05
97.8576		3.66E-05
97.8808		3.59E-05
97.904		3.47E-05
97.9272		3.36E-05
97.9504		7.55E-05
97.9736		0.000161091
97.9968		0.00010645
98.02		7.30E-05
98.0432		9.48E-05
98.0664		0.000182034
98.0896		0.000379885
98.1128		0.000626814
98.136		0.000257539
98.1592		0.000184712
98.1824		0.000251454
98.2056		0.000414714
98.2288		0.00180166
98.252		0.000712616
98.2752		0.000196091
98.2984		0.000410288
98.3216		0.000574768
98.3448		0.00286819
98.368		0.00177879
98.3912		0.000556138
98.4144		0.00102713
98.4376		0.00106782
98.4608		0.000468382
98.484		0.000383074
98.5072		0.000340308
98.5304		0.000222354
98.5536		0.000161507
98.5768		0.000219858
98.6		0.000140228
98.6232		0.000115669
98.6464		0.000145257
98.6696		0.000194426
98.6928		0.000138715
98.716		9.38E-05
98.7392		7.64E-05
98.7624		0.00010978
98.7856		7.52E-05
98.8088		7.38E-05
98.832		5.89E-05
98.8552		4.80E-05
98.8784		5.95E-05
98.9016		5.07E-05
98.9248		5.45E-05
98.948		0.000149536
98.9712		6.55E-05
98.9944		6.51E-05
99.0176		7.14E-05
99.0408		3.78E-05
99.064		5.66E-05
99.0872		4.57E-05
99.1104		5.34E-05
99.1336		0.000130229
99.1568		0.00032422
99.18		0.000367481
99.2032		0.000519714
99.2264		0.000380353
99.2496		0.000285195
99.2728		0.000264629
99.296		0.00015303
99.3192		7.95E-05
99.3424		9.32E-05
99.3656		5.60E-05
99.3888		9.67E-05
99.412		0.000141374
99.4352		8.73E-05
99.4584		6.85E-05
99.4816		4.45E-05
99.5048		4.75E-05
99.528		3.74E-05
99.5512		3.49E-05
99.5744		6.32E-05
99.5976		5.14E-05
99.6208		5.19E-05
99.644		4.08E-05
99.6672		3.54E-05
99.6904		4.17E-05
99.7136		4.04E-05
99.7368		3.48E-05
99.76		3.90E-05
99.7832		3.77E-05
99.8064		3.61E-05
99.8296		5.19E-05
99.8528		4.49E-05
99.876		2.97E-05
99.8992		4.35E-05
99.9224		3.13E-05
99.9456		3.57E-05
99.9688		3.18E-05
99.992		0.000119108
100.0152		0.000135411
100.0384		0.000122869
100.0616		0.000153561
100.0848		0.000149803
100.108		9.44E-05
100.1312		5.69E-05
100.1544		6.10E-05
100.1776		7.51E-05
100.2008		8.69E-05
100.224		7.16E-05
100.2472		0.000105455
100.2704		9.88E-05
100.2936		7.82E-05
100.3168		6.14E-05
100.34		5.57E-05
100.3632		5.46E-05
100.3864		4.00E-05
100.4096		3.40E-05
100.4328		3.68E-05
100.456		3.37E-05
100.4792		3.18E-05
100.5024		3.29E-05
100.5256		3.40E-05
100.5488		3.11E-05
100.572		4.04E-05
100.5952		4.81E-05
100.6184		4.42E-05
100.6416		4.36E-05
100.6648		4.63E-05
100.688		6.88E-05
100.7112		4.64E-05
100.7344		0.000221111
100.7576		0.000194172
100.7808		8.78E-05
100.804		0.000141839
100.8272		6.01E-05
100.8504		7.47E-05
100.8736		6.38E-05
100.8968		3.83E-05
100.92		5.58E-05
100.9432		3.72E-05
100.9664		3.66E-05
100.9896		3.29E-05
101.0128		3.24E-05
101.036		0.000103741
101.0592		0.000145314
101.0824		9.18E-05
101.1056		5.18E-05
101.1288		4.73E-05
101.152		7.72E-05
101.1752		6.67E-05
101.1984		4.89E-05
101.2216		5.73E-05
101.2448		6.55E-05
101.268		6.67E-05
101.2912		5.34E-05
101.3144		5.24E-05
101.3376		0.000103774
101.3608		0.00010149
101.384		5.26E-05
101.4072		4.73E-05
101.4304		0.00011669
101.4536		8.48E-05
101.4768		0.00010408
101.5		0.000184247
101.5232		0.000141143
101.5464		0.000193098
101.5696		0.000106453
101.5928		0.00022456
101.616		0.000366562
101.6392		0.000296309
101.6624		0.000238443
101.6856		0.000157089
101.7088		8.59E-05
101.732		5.59E-05
101.7552		7.67E-05
101.7784		6.78E-05
101.8016		0.000145833
101.8248		0.0001499
101.848		0.000161634
101.8712		0.00154381
101.8944		0.000334702
101.9176		0.000775744
101.9408		0.000192612
101.964		0.0014179
101.9872		0.000303546
102.0104		0.000861391
102.0336		0.000423663
102.0568		0.00055359
102.08		0.000305424
102.1032		0.00016122
102.1264		0.00045788
102.1496		0.000293184
102.1728		0.000416551
102.196		0.00398163
102.2192		0.00265786
102.2424		0.00181923
102.2656		0.0029361
102.2888		0.000987258
102.312		0.00337348
102.3352		0.0261804
102.3584		0.0538677
102.3816		0.0599372
102.4048		0.0215442
102.428		0.0220449
102.4512		0.0138558
102.4744		0.0081888
102.4976		0.00587593
102.5208		0.0041739
102.544		0.00277917
102.5672		0.00178388
102.5904		0.00095133
102.6136		0.00138841
102.6368		0.000913977
102.66		0.000848742
102.6832		0.000772598
102.7064		0.000733401
102.7296		0.000460717
102.7528		0.000432563
102.776		0.000455642
102.7992		0.000204949
102.8224		0.000134252
102.8456		8.59E-05
102.8688		6.91E-05
102.892		7.05E-05
102.9152		5.74E-05
102.9384		5.18E-05
102.9616		4.92E-05
102.9848		3.90E-05
103.008		4.43E-05
103.0312		4.33E-05
103.0544		3.90E-05
103.0776		3.22E-05
103.1008		3.29E-05
103.124		3.09E-05
103.1472		3.05E-05
103.1704		3.04E-05
103.1936		5.40E-05
103.2168		0.000140776
103.24		0.000103264
103.2632		5.51E-05
103.2864		4.81E-05
103.3096		5.66E-05
103.3328		5.66E-05
103.356		3.95E-05
103.3792		3.83E-05
103.4024		3.59E-05
103.4256		3.22E-05
103.4488		3.18E-05
103.472		2.96E-05
103.4952		2.97E-05
103.5184		2.95E-05
103.5416		3.17E-05
103.5648		3.14E-05
103.588		6.76E-05
103.6112		0.000124628
103.6344		7.69E-05
103.6576		4.10E-05
103.6808		5.99E-05
103.704		6.82E-05
103.7272		4.45E-05
103.7504		4.52E-05
103.7736		4.17E-05
103.7968		4.24E-05
103.82		3.32E-05
103.8432		3.45E-05
103.8664		3.06E-05
103.8896		3.03E-05
103.9128		3.86E-05
103.936		3.78E-05
103.9592		3.46E-05
103.9824		3.14E-05
104.0056		3.17E-05
104.0288		2.80E-05
104.052		2.93E-05
104.0752		3.34E-05
104.0984		3.23E-05
104.1216		3.11E-05
104.1448		3.46E-05
104.168		3.22E-05
104.1912		8.61E-05
104.2144		0.000160372
104.2376		0.000104376
104.2608		4.13E-05
104.284		5.83E-05
104.3072		7.87E-05
104.3304		7.71E-05
104.3536		6.20E-05
104.3768		6.07E-05
104.4		5.39E-05
104.4232		7.33E-05
104.4464		7.26E-05
104.4696		7.46E-05
104.4928		8.82E-05
104.516		0.000163279
104.5392		0.000136149
104.5624		0.000203997
104.5856		0.00111023
104.6088		0.00118507
104.632		0.00062942
104.6552		0.000635718
104.6784		0.000823294
104.7016		0.00507961
104.7248		0.00374231
104.748		0.000629844
104.7712		0.001493
104.7944		0.00133845
104.8176		0.000426337
104.8408		0.000689435
104.864		0.000391625
104.8872		0.00027713
104.9104		0.000294403
104.9336		0.0001523
104.9568		9.16E-05
104.98		0.000128966
105.0032		6.53E-05
105.0264		6.68E-05
105.0496		5.84E-05
105.0728		5.54E-05
105.096		4.38E-05
105.1192		4.12E-05
105.1424		4.35E-05
105.1656		3.77E-05
105.1888		3.75E-05
105.212		3.53E-05
105.2352		5.72E-05
105.2584		5.42E-05
105.2816		9.59E-05
105.3048		0.000939982
105.328		0.000416052
105.3512		0.000224897
105.3744		0.000265649
105.3976		0.000179598
105.4208		0.000102653
105.444		0.000143227
105.4672		7.33E-05
105.4904		5.48E-05
105.5136		6.03E-05
105.5368		4.29E-05
105.56		4.24E-05
105.5832		4.76E-05
105.6064		5.07E-05
105.6296		4.07E-05
105.6528		3.72E-05
105.676		3.41E-05
105.6992		3.40E-05
105.7224		3.44E-05
105.7456		3.07E-05
105.7688		3.48E-05
105.792		3.68E-05
105.8152		3.49E-05
105.8384		3.03E-05
105.8616		3.11E-05
105.8848		3.25E-05
105.908		3.25E-05
105.9312		3.05E-05
105.9544		3.16E-05
105.9776		3.48E-05
106.0008		3.84E-05
106.024		3.82E-05
106.0472		3.76E-05
106.0704		5.17E-05
106.0936		3.74E-05
106.1168		3.20E-05
106.14		4.02E-05
106.1632		3.28E-05
106.1864		3.24E-05
106.2096		3.92E-05
106.2328		3.69E-05
106.256		3.45E-05
106.2792		3.47E-05
106.3024		3.49E-05
106.3256		3.21E-05
106.3488		3.14E-05
106.372		3.35E-05
106.3952		3.17E-05
106.4184		6.88E-05
106.4416		5.96E-05
106.4648		4.80E-05
106.488		5.68E-05
106.5112		6.94E-05
106.5344		4.29E-05
106.5576		4.40E-05
106.5808		3.13E-05
106.604		3.50E-05
106.6272		3.91E-05
106.6504		4.98E-05
106.6736		0.000225893
106.6968		0.000460117
106.72		0.000257313
106.7432		0.000124252
106.7664		0.000298292
106.7896		0.000161763
106.8128		7.12E-05
106.836		9.77E-05
106.8592		8.01E-05
106.8824		7.67E-05
106.9056		6.84E-05
106.9288		5.54E-05
106.952		5.09E-05
106.9752		4.90E-05
106.9984		4.98E-05
107.0216		5.70E-05
107.0448		5.27E-05
107.068		6.77E-05
107.0912		5.63E-05
107.1144		4.63E-05
107.1376		3.90E-05
107.1608		3.89E-05
107.184		3.99E-05
107.2072		4.54E-05
107.2304		3.88E-05
107.2536		3.30E-05
107.2768		3.47E-05
107.3		2.98E-05
107.3232		3.08E-05
107.3464		2.85E-05
107.3696		2.84E-05
107.3928		3.43E-05
107.416		3.13E-05
107.4392		3.64E-05
107.4624		3.42E-05
107.4856		3.46E-05
107.5088		3.27E-05
107.532		2.88E-05
107.5552		3.24E-05
107.5784		3.28E-05
107.6016		2.84E-05
107.6248		5.24E-05
107.648		4.01E-05
107.6712		4.55E-05
107.6944		3.37E-05
107.7176		3.14E-05
107.7408		3.76E-05
107.764		4.06E-05
107.7872		3.81E-05
107.8104		4.09E-05
107.8336		4.85E-05
107.8568		4.83E-05
107.88		5.04E-05
107.9032		3.94E-05
107.9264		4.96E-05
107.9496		5.20E-05
107.9728		3.90E-05
107.996		3.19E-05
108.0192		3.27E-05
108.0424		3.40E-05
108.0656		4.27E-05
108.0888		7.61E-05
108.112		0.000129263
108.1352		7.57E-05
108.1584		5.42E-05
108.1816		4.78E-05
108.2048		5.22E-05
108.228		4.39E-05
108.2512		4.01E-05
108.2744		3.60E-05
108.2976		3.53E-05
108.3208		3.29E-05
108.344		2.90E-05
108.3672		3.10E-05
108.3904		3.05E-05
108.4136		3.27E-05
108.4368		2.96E-05
108.46		3.07E-05
108.4832		2.88E-05
108.5064		2.88E-05
108.5296		2.92E-05
108.5528		3.00E-05
108.576		3.17E-05
108.5992		3.33E-05
108.6224		3.52E-05
108.6456		3.62E-05
108.6688		3.36E-05
108.692		3.42E-05
108.7152		2.96E-05
108.7384		2.71E-05
108.7616		2.79E-05
108.7848		3.01E-05
108.808		3.29E-05
108.8312		0.000134308
108.8544		0.000237277
108.8776		0.000122139
108.9008		6.31E-05
108.924		9.61E-05
108.9472		5.80E-05
108.9704		3.12E-05
108.9936		4.04E-05
109.0168		5.18E-05
109.04		3.52E-05
109.0632		3.04E-05
109.0864		4.10E-05
109.1096		3.42E-05
109.1328		3.16E-05
109.156		2.60E-05
109.1792		2.80E-05
109.2024		2.65E-05
109.2256		3.19E-05
109.2488		3.40E-05
109.272		0.000108489
109.2952		0.000181777
109.3184		8.32E-05
109.3416		5.91E-05
109.3648		0.000109261
109.388		6.64E-05
109.4112		5.45E-05
109.4344		5.47E-05
109.4576		4.94E-05
109.4808		3.27E-05
109.504		3.83E-05
109.5272		5.19E-05
109.5504		4.70E-05
109.5736		3.40E-05
109.5968		2.79E-05
109.62		3.61E-05
109.6432		4.33E-05
109.6664		4.75E-05
109.6896		3.97E-05
109.7128		3.36E-05
109.736		3.07E-05
109.7592		3.37E-05
109.7824		3.28E-05
109.8056		3.39E-05
109.8288		2.95E-05
109.852		3.03E-05
109.8752		2.60E-05
109.8984		3.14E-05
109.9216		3.26E-05
109.9448		3.04E-05
109.968		3.01E-05
109.9912		3.91E-05
110.0144		3.60E-05
110.0376		3.13E-05
110.0608		3.48E-05
110.084		3.04E-05
110.1072		3.05E-05
110.1304		3.21E-05
110.1536		4.60E-05
110.1768		3.31E-05
110.2		3.94E-05
110.2232		4.70E-05
110.2464		4.81E-05
110.2696		0.00010027
110.2928		0.00012935
110.316		8.94E-05
110.3392		5.01E-05
110.3624		5.80E-05
110.3856		5.00E-05
110.4088		4.56E-05
110.432		4.31E-05
110.4552		4.37E-05
110.4784		4.28E-05
110.5016		4.34E-05
110.5248		3.52E-05
110.548		2.87E-05
110.5712		3.65E-05
110.5944		3.08E-05
110.6176		2.75E-05
110.6408		2.82E-05
110.664		2.87E-05
110.6872		3.49E-05
110.7104		4.87E-05
110.7336		3.21E-05
110.7568		2.85E-05
110.78		3.11E-05
110.8032		2.83E-05
110.8264		3.00E-05
110.8496		3.12E-05
110.8728		5.64E-05
110.896		4.46E-05
110.9192		3.34E-05
110.9424		4.83E-05
110.9656		4.45E-05
110.9888		3.41E-05
111.012		3.42E-05
111.0352		3.81E-05
111.0584		3.42E-05
111.0816		2.93E-05
111.1048		2.78E-05
111.128		7.59E-05
111.1512		8.63E-05
111.1744		5.09E-05
111.1976		5.56E-05
111.2208		5.38E-05
111.244		5.07E-05
111.2672		4.71E-05
111.2904		5.86E-05
111.3136		6.12E-05
111.3368		4.78E-05
111.36		3.74E-05
111.3832		3.44E-05
111.4064		3.16E-05
111.4296		3.02E-05
111.4528		2.91E-05
111.476		2.64E-05
111.4992		2.38E-05
111.5224		3.59E-05
111.5456		3.04E-05
111.5688		2.96E-05
111.592		2.97E-05
111.6152		3.67E-05
111.6384		4.03E-05
111.6616		3.95E-05
111.6848		3.78E-05
111.708		3.76E-05
111.7312		3.17E-05
111.7544		3.30E-05
111.7776		3.09E-05
111.8008		7.47E-05
111.824		9.91E-05
111.8472		5.74E-05
111.8704		0.000124999
111.8936		0.00010671
111.9168		5.98E-05
111.94		9.28E-05
111.9632		0.000206159
111.9864		9.39E-05
112.0096		6.26E-05
112.0328		9.52E-05
112.056		6.41E-05
112.0792		0.00105552
112.1024		0.00128417
112.1256		0.000982679
112.1488		0.000914412
112.172		0.000335647
112.1952		0.000355132
112.2184		0.000189823
112.2416		0.000188055
112.2648		0.000156206
112.288		0.00017464
112.3112		8.09E-05
112.3344		6.75E-05
112.3576		7.61E-05
112.3808		9.00E-05
112.404		6.67E-05
112.4272		6.19E-05
112.4504		7.41E-05
112.4736		8.60E-05
112.4968		0.000111714
112.52		8.75E-05
112.5432		5.42E-05
112.5664		7.77E-05
112.5896		8.32E-05
112.6128		7.55E-05
112.636		4.75E-05
112.6592		4.01E-05
112.6824		5.16E-05
112.7056		4.30E-05
112.7288		6.29E-05
112.752		6.24E-05
112.7752		4.14E-05
112.7984		3.74E-05
112.8216		4.93E-05
112.8448		8.49E-05
112.868		5.23E-05
112.8912		5.13E-05
112.9144		4.48E-05
112.9376		3.14E-05
112.9608		2.97E-05
112.984		2.82E-05
113.0072		3.06E-05
113.0304		2.75E-05
113.0536		2.48E-05
113.0768		2.78E-05
113.1		3.88E-05
113.1232		3.80E-05
113.1464		2.91E-05
113.1696		3.49E-05
113.1928		9.57E-05
113.216		3.54E-05
113.2392		5.28E-05
113.2624		4.89E-05
113.2856		4.32E-05
113.3088		3.14E-05
113.332		2.94E-05
113.3552		3.42E-05
113.3784		2.76E-05
113.4016		2.56E-05
113.4248		2.70E-05
113.448		3.03E-05
113.4712		2.59E-05
113.4944		2.74E-05
113.5176		2.88E-05
113.5408		3.13E-05
113.564		3.43E-05
113.5872		0.000115903
113.6104		5.31E-05
113.6336		6.60E-05
113.6568		8.16E-05
113.68		6.21E-05
113.7032		5.42E-05
113.7264		4.45E-05
113.7496		3.52E-05
113.7728		0.000196175
113.796		0.000298161
113.8192		0.000239361
113.8424		0.000226654
113.8656		0.000360584
113.8888		0.000160036
113.912		0.000102211
113.9352		6.06E-05
113.9584		7.48E-05
113.9816		0.000708491
114.0048		0.00117205
114.028		0.000440075
114.0512		0.000451733
114.0744		0.000362387
114.0976		0.000614541
114.1208		0.000201298
114.144		0.000296658
114.1672		0.000585394
114.1904		0.000404715
114.2136		0.00132406
114.2368		0.00201994
114.26		0.00089403
114.2832		0.000494684
114.3064		0.000317807
114.3296		0.00030539
114.3528		0.000197759
114.376		0.000179841
114.3992		7.51E-05
114.4224		0.000137098
114.4456		0.00014771
114.4688		0.000131455
114.492		0.000126709
114.5152		0.000121538
114.5384		0.000252631
114.5616		0.000329155
114.5848		9.85E-05
114.608		0.000589934
114.6312		0.000379763
114.6544		0.000246476
114.6776		0.000241048
114.7008		0.000259729
114.724		6.83E-05
114.7472		6.87E-05
114.7704		0.000106577
114.7936		3.02E-05
114.8168		6.40E-05
114.84		7.56E-05
114.8632		6.44E-05
114.8864		0.000116796
114.9096		9.23E-05
114.9328		7.20E-05
114.956		4.76E-05
114.9792		3.02E-05
115.0024		4.28E-05
115.0256		2.79E-05
115.0488		3.71E-05
115.072		3.52E-05
115.0952		3.78E-05
115.1184		3.15E-05
115.1416		2.93E-05
115.1648		3.30E-05
115.188		4.45E-05
115.2112		3.90E-05
115.2344		3.73E-05
115.2576		3.55E-05
115.2808		4.79E-05
115.304		4.98E-05
115.3272		7.41E-05
115.3504		6.53E-05
115.3736		7.23E-05
115.3968		5.19E-05
115.42		5.45E-05
115.4432		5.51E-05
115.4664		6.39E-05
115.4896		0.000112764
115.5128		0.00013592
115.536		6.44E-05
115.5592		3.79E-05
115.5824		3.82E-05
115.6056		4.58E-05
115.6288		3.63E-05
115.652		2.86E-05
115.6752		2.79E-05
115.6984		2.57E-05
115.7216		2.45E-05
115.7448		2.72E-05
115.768		2.40E-05
115.7912		2.92E-05
115.8144		2.68E-05
115.8376		2.51E-05
115.8608		2.50E-05
115.884		2.60E-05
115.9072		2.56E-05
115.9304		2.66E-05
115.9536		3.46E-05
115.9768		3.10E-05
116		3.04E-05
116.0232		2.83E-05
116.0464		3.37E-05
116.0696		6.41E-05
116.0928		5.56E-05
116.116		5.23E-05
116.1392		0.000114655
116.1624		0.000149269
116.1856		0.000177462
116.2088		0.000227514
116.232		0.000128711
116.2552		7.21E-05
116.2784		6.60E-05
116.3016		2.91E-05
116.3248		4.61E-05
116.348		2.98E-05
116.3712		2.68E-05
116.3944		2.79E-05
116.4176		2.76E-05
116.4408		2.62E-05
116.464		2.22E-05
116.4872		4.06E-05
116.5104		2.78E-05
116.5336		2.50E-05
116.5568		2.62E-05
116.58		3.75E-05
116.6032		3.90E-05
116.6264		0.000152811
116.6496		0.000259692
116.6728		0.000141948
116.696		0.000268846
116.7192		8.79E-05
116.7424		0.000257477
116.7656		0.000207039
116.7888		0.0003612
116.812		0.000183281
116.8352		0.000482792
116.8584		0.000101199
116.8816		0.000131884
116.9048		0.000125832
116.928		6.63E-05
116.9512		9.15E-05
116.9744		0.000671936
116.9976		0.00356828
117.0208		0.00172581
117.044		0.00143069
117.0672		0.000556293
117.0904		0.000395371
117.1136		0.000617322
117.1368		0.0112808
117.16		0.0107662
117.1832		0.00291193
117.2064		0.00438704
117.2296		0.00170407
117.2528		0.00252106
117.276		0.0224782
117.2992		0.0338209
117.3224		0.0254978
117.3456		0.0112071
117.3688		0.00524153
117.392		0.00586915
117.4152		0.00400084
117.4384		0.00244484
117.4616		0.00191785
117.4848		0.0013539
117.508		0.000609472
117.5312		0.000904717
117.5544		0.000519193
117.5776		0.000280483
117.6008		0.000227482
117.624		9.87E-05
117.6472		7.90E-05
117.6704		0.00010013
117.6936		7.35E-05
117.7168		9.51E-05
117.74		0.000163512
117.7632		0.000133055
117.7864		5.54E-05
117.8096		7.14E-05
117.8328		6.99E-05
117.856		4.57E-05
117.8792		3.82E-05
117.9024		3.17E-05
117.9256		3.08E-05
117.9488		2.91E-05
117.972		2.53E-05
117.9952		2.84E-05
118.0184		2.70E-05
118.0416		2.60E-05
118.0648		2.35E-05
118.088		3.10E-05
118.1112		2.79E-05
118.1344		2.49E-05
118.1576		6.30E-05
118.1808		7.85E-05
118.204		4.08E-05
118.2272		4.94E-05
118.2504		5.76E-05
118.2736		3.45E-05
118.2968		3.07E-05
118.32		2.66E-05
118.3432		2.97E-05
118.3664		2.65E-05
118.3896		3.68E-05
118.4128		6.56E-05
118.436		3.37E-05
118.4592		3.42E-05
118.4824		3.17E-05
118.5056		2.78E-05
118.5288		2.84E-05
118.552		2.80E-05
118.5752		2.38E-05
118.5984		2.58E-05
118.6216		2.46E-05
118.6448		2.40E-05
118.668		2.38E-05
118.6912		2.67E-05
118.7144		2.57E-05
118.7376		2.59E-05
118.7608		2.45E-05
118.784		2.49E-05
118.8072		2.56E-05
118.8304		3.09E-05
118.8536		3.01E-05
118.8768		3.15E-05
118.9		3.44E-05
118.9232		4.62E-05
118.9464		4.09E-05
118.9696		3.34E-05
118.9928		2.95E-05
119.016		2.87E-05
119.0392		2.91E-05
119.0624		3.21E-05
119.0856		3.07E-05
119.1088		2.81E-05
119.132		0.000135058
119.1552		0.000167119
119.1784		7.88E-05
119.2016		5.23E-05
119.2248		3.97E-05
119.248		5.17E-05
119.2712		4.82E-05
119.2944		2.73E-05
119.3176		3.28E-05
119.3408		3.91E-05
119.364		3.28E-05
119.3872		3.45E-05
119.4104		3.26E-05
119.4336		2.69E-05
119.4568		2.55E-05
119.48		2.79E-05
119.5032		2.66E-05
119.5264		2.68E-05
119.5496		3.16E-05
119.5728		3.39E-05
119.596		3.72E-05
119.6192		3.75E-05
119.6424		3.09E-05
119.6656		3.38E-05
119.6888		3.58E-05
119.712		2.88E-05
119.7352		2.82E-05
119.7584		3.04E-05
119.7816		2.91E-05
119.8048		2.53E-05
119.828		3.00E-05
119.8512		2.69E-05
119.8744		2.59E-05
119.8976		2.50E-05
119.9208		3.00E-05
119.944		2.99E-05
119.9672		2.68E-05
119.9904		2.53E-05
120.0136		2.33E-05
120.0368		3.28E-05
120.06		3.51E-05
120.0832		3.29E-05
120.1064		2.69E-05
120.1296		2.45E-05
120.1528		2.88E-05
120.176		3.92E-05
120.1992		2.99E-05
120.2224		2.81E-05
120.2456		2.94E-05
120.2688		2.53E-05
120.292		2.24E-05
120.3152		2.51E-05
120.3384		2.43E-05
120.3616		2.52E-05
120.3848		2.78E-05
120.408		3.04E-05
120.4312		8.62E-05
120.4544		0.000219081
120.4776		0.000107587
120.5008		5.25E-05
120.524		7.94E-05
120.5472		8.33E-05
120.5704		7.44E-05
120.5936		6.01E-05
120.6168		6.22E-05
120.64		3.62E-05
120.6632		4.25E-05
120.6864		5.17E-05
120.7096		3.64E-05
120.7328		3.11E-05
120.756		3.06E-05
120.7792		2.86E-05
120.8024		2.47E-05
120.8256		3.59E-05
120.8488		0.000128751
120.872		0.000218912
120.8952		0.000121031
120.9184		0.000136892
120.9416		9.21E-05
120.9648		8.44E-05
120.988		7.57E-05
121.0112		6.21E-05
121.0344		5.12E-05
121.0576		5.74E-05
121.0808		5.51E-05
121.104		4.30E-05
121.1272		4.04E-05
121.1504		3.36E-05
121.1736		3.76E-05
121.1968		4.35E-05
121.22		2.73E-05
121.2432		3.04E-05
121.2664		2.52E-05
121.2896		3.22E-05
121.3128		3.11E-05
121.336		2.85E-05
121.3592		2.36E-05
121.3824		3.12E-05
121.4056		5.75E-05
121.4288		0.000169886
121.452		8.90E-05
121.4752		3.92E-05
121.4984		7.81E-05
121.5216		0.000900495
121.5448		0.000478218
121.568		0.0013843
121.5912		0.00213104
121.6144		0.00167033
121.6376		0.0019399
121.6608		0.00228854
121.684		0.00197695
121.7072		0.00265827
121.7304		0.00191549
121.7536		0.00249147
121.7768		0.00122254
121.8		0.00112676
121.8232		0.00152401
121.8464		0.000555419
121.8696		0.00173464
121.8928		0.000849588
121.916		0.00144891
121.9392		0.000915006
121.9624		0.000255382
121.9856		0.000286186
122.0088		0.000197824
122.032		0.000169939
122.0552		7.85E-05
122.0784		6.55E-05
122.1016		4.89E-05
122.1248		9.36E-05
122.148		7.68E-05
122.1712		0.000167574
122.1944		9.06E-05
122.2176		0.000120988
122.2408		5.73E-05
122.264		0.000110191
122.2872		4.29E-05
122.3104		0.000125751
122.3336		7.79E-05
122.3568		0.000101219
122.38		7.53E-05
122.4032		4.13E-05
122.4264		3.29E-05
122.4496		4.46E-05
122.4728		6.22E-05
122.496		5.02E-05
122.5192		4.22E-05
122.5424		4.90E-05
122.5656		4.49E-05
122.5888		3.53E-05
122.612		3.60E-05
122.6352		2.91E-05
122.6584		3.36E-05
122.6816		3.29E-05
122.7048		2.73E-05
122.728		3.41E-05
122.7512		3.04E-05
122.7744		2.71E-05
122.7976		2.43E-05
122.8208		3.25E-05
122.844		5.11E-05
122.8672		0.000233731
122.8904		0.000253923
122.9136		0.000167327
122.9368		0.000159211
122.96		4.56E-05
122.9832		8.62E-05
123.0064		4.15E-05
123.0296		5.92E-05
123.0528		3.10E-05
123.076		3.80E-05
123.0992		2.53E-05
123.1224		3.87E-05
123.1456		4.21E-05
123.1688		5.39E-05
123.192		3.21E-05
123.2152		3.61E-05
123.2384		2.69E-05
123.2616		2.96E-05
123.2848		2.88E-05
123.308		3.23E-05
123.3312		4.26E-05
123.3544		3.05E-05
123.3776		2.52E-05
123.4008		2.44E-05
123.424		2.41E-05
123.4472		2.33E-05
123.4704		2.41E-05
123.4936		2.30E-05
123.5168		2.60E-05
123.54		2.60E-05
123.5632		2.87E-05
123.5864		3.71E-05
123.6096		3.44E-05
123.6328		3.56E-05
123.656		2.80E-05
123.6792		2.49E-05
123.7024		3.34E-05
123.7256		2.80E-05
123.7488		2.59E-05
123.772		2.57E-05
123.7952		2.40E-05
123.8184		2.42E-05
123.8416		2.17E-05
123.8648		2.17E-05
123.888		2.30E-05
123.9112		2.39E-05
123.9344		2.19E-05
123.9576		2.53E-05
123.9808		2.62E-05
124.004		3.08E-05
124.0272		2.43E-05
124.0504		2.33E-05
124.0736		2.85E-05
124.0968		3.38E-05
124.12		3.72E-05
124.1432		3.09E-05
124.1664		3.57E-05
124.1896		4.19E-05
124.2128		4.01E-05
124.236		3.63E-05
124.2592		0.000121278
124.2824		0.000179561
124.3056		8.15E-05
124.3288		3.68E-05
124.352		7.58E-05
124.3752		6.51E-05
124.3984		3.73E-05
124.4216		3.64E-05
124.4448		7.01E-05
124.468		7.71E-05
124.4912		0.000238366
124.5144		0.000357346
124.5376		0.000504477
124.5608		0.00107543
124.584		0.000563552
124.6072		0.000578225
124.6304		0.000407398
124.6536		0.000369836
124.6768		0.000413516
124.7		0.000450068
124.7232		0.000937763
124.7464		0.000737004
124.7696		0.000654825
124.7928		0.00021997
124.816		0.000169405
124.8392		0.000247191
124.8624		0.000148272
124.8856		9.46E-05
124.9088		4.61E-05
124.932		4.10E-05
124.9552		4.07E-05
124.9784		3.20E-05
125.0016		5.85E-05
125.0248		0.000161672
125.048		7.23E-05
125.0712		6.09E-05
125.0944		5.76E-05
125.1176		4.92E-05
125.1408		0.000142106
125.164		0.000199517
125.1872		9.35E-05
125.2104		0.000157731
125.2336		0.000222237
125.2568		0.000191383
125.28		0.000117623
125.3032		9.73E-05
125.3264		5.20E-05
125.3496		6.21E-05
125.3728		7.87E-05
125.396		0.000234995
125.4192		0.0010269
125.4424		0.000531646
125.4656		0.000592552
125.4888		0.000680244
125.512		0.000496622
125.5352		0.000213886
125.5584		0.000857511
125.5816		0.000445416
125.6048		0.000724855
125.628		0.00040082
125.6512		0.000151408
125.6744		0.000124537
125.6976		0.000243687
125.7208		0.000185053
125.744		0.000161382
125.7672		0.000328989
125.7904		0.000297033
125.8136		0.00031163
125.8368		0.000368842
125.86		0.000697942
125.8832		0.000207473
125.9064		0.000531715
125.9296		0.000148977
125.9528		0.000160533
125.976		0.000180755
125.9992		0.000129811
126.0224		7.78E-05
126.0456		9.37E-05
126.0688		0.000104033
126.092		6.30E-05
126.1152		9.57E-05
126.1384		6.78E-05
126.1616		5.53E-05
126.1848		0.000109083
126.208		0.000131281
126.2312		6.06E-05
126.2544		6.30E-05
126.2776		0.000140072
126.3008		0.000187311
126.324		0.000257993
126.3472		0.000166671
126.3704		0.00019678
126.3936		0.000347559
126.4168		0.000138199
126.44		0.00013623
126.4632		0.00011756
126.4864		0.000121043
126.5096		0.000129158
126.5328		9.23E-05
126.556		7.83E-05
126.5792		5.56E-05
126.6024		7.94E-05
126.6256		1.00E-04
126.6488		0.000427072
126.672		0.000299018
126.6952		0.000144512
126.7184		0.00033066
126.7416		0.000214714
126.7648		0.000320989
126.788		0.000250586
126.8112		0.000342907
126.8344		0.000517467
126.8576		0.000224621
126.8808		0.000161031
126.904		0.000274624
126.9272		0.000226085
126.9504		0.000119423
126.9736		0.000226922
126.9968		0.000197909
127.02		0.000106855
127.0432		0.000114621
127.0664		0.000104075
127.0896		5.21E-05
127.1128		5.36E-05
127.136		4.18E-05
127.1592		4.20E-05
127.1824		3.41E-05
127.2056		3.89E-05
127.2288		2.81E-05
127.252		2.95E-05
127.2752		3.39E-05
127.2984		2.49E-05
127.3216		2.39E-05
127.3448		0.000249597
127.368		0.000332838
127.3912		9.74E-05
127.4144		0.000221555
127.4376		5.19E-05
127.4608		0.000186632
127.484		0.00033702
127.5072		0.00152253
127.5304		0.00183027
127.5536		0.0017483
127.5768		0.00118863
127.6		0.00106113
127.6232		0.00165754
127.6464		0.00245265
127.6696		0.0114582
127.6928		0.00536432
127.716		0.00150252
127.7392		0.00789257
127.7624		0.00680821
127.7856		0.00231026
127.8088		0.0037493
127.832		0.00271308
127.8552		0.00166906
127.8784		0.00363985
127.9016		0.00176984
127.9248		0.00186527
127.948		0.00118875
127.9712		0.00175579
127.9944		0.00139164
128.0176		0.000904835
128.0408		0.0010305
128.064		0.00120749
128.0872		0.000946914
128.1104		0.000946156
128.1336		0.000478262
128.1568		0.000340581
128.18		0.000350197
128.2032		0.000233364
128.2264		0.000201461
128.2496		0.000305711
128.2728		0.000535408
128.296		0.000161449
128.3192		0.00124564
128.3424		0.00460586
128.3656		0.00125171
128.3888		0.0043093
128.412		0.00577689
128.4352		0.00169915
128.4584		0.00328266
128.4816		0.00130645
128.5048		0.00131142
128.528		0.00166568
128.5512		0.000599868
128.5744		0.00032227
128.5976		0.000563749
128.6208		0.000274638
128.644		0.00048449
128.6672		0.000498976
128.6904		0.000416324
128.7136		0.003293
128.7368		0.00204322
128.76		0.00117568
128.7832		0.000705182
128.8064		0.000693392
128.8296		0.000360145
128.8528		0.000378142
128.876		0.000444399
128.8992		0.000312641
128.9224		0.000299951
128.9456		0.000368121
128.9688		0.000154599
128.992		0.000128235
129.0152		0.000124886
129.0384		8.38E-05
129.0616		5.40E-05
129.0848		6.95E-05
129.108		6.41E-05
129.1312		6.95E-05
129.1544		5.90E-05
129.1776		5.02E-05
129.2008		5.63E-05
129.224		5.14E-05
129.2472		5.33E-05
129.2704		5.49E-05
129.2936		4.45E-05
129.3168		5.31E-05
129.34		4.95E-05
129.3632		5.02E-05
129.3864		8.11E-05
129.4096		0.000161449
129.4328		8.18E-05
129.456		9.97E-05
129.4792		6.70E-05
129.5024		6.30E-05
129.5256		6.77E-05
129.5488		4.70E-05
129.572		4.87E-05
129.5952		4.87E-05
129.6184		7.48E-05
129.6416		0.000335267
129.6648		0.00077827
129.688		0.000139613
129.7112		0.000674845
129.7344		0.000234086
129.7576		0.000102609
129.7808		0.000346426
129.804		0.000182796
129.8272		0.000218747
129.8504		0.000195711
129.8736		0.000104368
129.8968		0.000179823
129.92		0.000137743
129.9432		0.000149718
129.9664		0.000470005
129.9896		0.000938116
130.0128		0.00127835
130.036		0.00130078
130.0592		0.0016793
130.0824		0.00281183
130.1056		0.00153392
130.1288		0.00110648
130.152		0.000716923
130.1752		0.000865625
130.1984		0.000462956
130.2216		0.000565128
130.2448		0.00837049
130.268		0.00601629
130.2912		0.00107467
130.3144		0.00283882
130.3376		0.00357816
130.3608		0.000906766
130.384		0.00138456
130.4072		0.00149541
130.4304		0.000316659
130.4536		0.000412992
130.4768		0.000519732
130.5		0.000237724
130.5232		0.000434729
130.5464		0.00836319
130.5696		0.00936084
130.5928		0.00270077
130.616		0.000939899
130.6392		0.00167061
130.6624		0.000884891
130.6856		0.00628487
130.7088		0.0172364
130.732		0.0196918
130.7552		0.0133198
130.7784		0.00935907
130.8016		0.0113668
130.8248		0.0093815
130.848		0.00452372
130.8712		0.0041441
130.8944		0.00336394
130.9176		0.00154533
130.9408		0.000797411
130.964		0.000345184
130.9872		0.000384765
131.0104		0.000356011
131.0336		0.000293335
131.0568		0.000875047
131.08		0.000733118
131.1032		0.000212371
131.1264		0.000122026
131.1496		0.000189652
131.1728		0.00013718
131.196		8.86E-05
131.2192		7.69E-05
131.2424		0.00022984
131.2656		0.000901395
131.2888		0.00047138
131.312		0.000114518
131.3352		0.000269931
131.3584		0.000291984
131.3816		0.00235566
131.4048		0.00245763
131.428		0.000659501
131.4512		0.000165543
131.4744		0.000330815
131.4976		0.00027471
131.5208		0.000161746
131.544		8.99E-05
131.5672		6.46E-05
131.5904		6.23E-05
131.6136		5.52E-05
131.6368		0.000129087
131.66		0.000253542
131.6832		8.79E-05
131.7064		0.000123109
131.7296		0.000174788
131.7528		0.000205828
131.776		7.73E-05
131.7992		5.44E-05
131.8224		8.47E-05
131.8456		5.61E-05
131.8688		3.99E-05
131.892		6.52E-05
131.9152		7.08E-05
131.9384		4.43E-05
131.9616		3.97E-05
131.9848		3.96E-05
132.008		3.78E-05
132.0312		3.82E-05
132.0544		3.90E-05
132.0776		4.67E-05
132.1008		0.000188031
132.124		0.000367032
132.1472		0.000166344
132.1704		0.000184018
132.1936		0.000481467
132.2168		0.000522372
132.24		0.000203953
132.2632		0.000176978
132.2864		9.94E-05
132.3096		9.01E-05
132.3328		4.57E-05
132.356		5.33E-05
132.3792		5.05E-05
132.4024		4.93E-05
132.4256		4.36E-05
132.4488		3.83E-05
132.472		3.97E-05
132.4952		4.78E-05
132.5184		4.83E-05
132.5416		3.86E-05
132.5648		3.66E-05
132.588		3.75E-05
132.6112		3.93E-05
132.6344		3.61E-05
132.6576		3.65E-05
132.6808		3.69E-05
132.704		3.53E-05
132.7272		3.82E-05
132.7504		3.62E-05
132.7736		3.80E-05
132.7968		3.56E-05
132.82		3.73E-05
132.8432		3.57E-05
132.8664		3.58E-05
132.8896		4.23E-05
132.9128		0.000127045
132.936		0.00014213
132.9592		6.41E-05
132.9824		6.41E-05
133.0056		9.58E-05
133.0288		5.83E-05
133.052		5.65E-05
133.0752		5.02E-05
133.0984		4.41E-05
133.1216		4.18E-05
133.1448		3.91E-05
133.168		3.61E-05
133.1912		3.72E-05
133.2144		3.81E-05
133.2376		3.90E-05
133.2608		3.59E-05
133.284		3.98E-05
133.3072		0.00029332
133.3304		0.00213647
133.3536		0.00240141
133.3768		0.00141749
133.4		0.000817454
133.4232		0.00104152
133.4464		0.000942707
133.4696		0.000449727
133.4928		0.000267602
133.516		0.000558305
133.5392		0.000294483
133.5624		0.000237133
133.5856		0.000139789
133.6088		0.00017504
133.632		8.33E-05
133.6552		8.52E-05
133.6784		7.11E-05
133.7016		6.87E-05
133.7248		4.75E-05
133.748		4.70E-05
133.7712		4.59E-05
133.7944		4.45E-05
133.8176		4.12E-05
133.8408		4.31E-05
133.864		4.07E-05
133.8872		3.80E-05
133.9104		3.68E-05
133.9336		3.55E-05
133.9568		3.50E-05
133.98		3.49E-05
134.0032		3.45E-05
134.0264		3.70E-05
134.0496		3.63E-05
134.0728		3.65E-05
134.096		3.47E-05
134.1192		3.34E-05
134.1424		3.39E-05
134.1656		3.48E-05
134.1888		3.81E-05
134.212		3.71E-05
134.2352		3.47E-05
134.2584		3.37E-05
134.2816		3.43E-05
134.3048		3.58E-05
134.328		3.40E-05
134.3512		3.41E-05
134.3744		3.30E-05
134.3976		3.50E-05
134.4208		7.57E-05
134.444		0.000103953
134.4672		5.49E-05
134.4904		4.26E-05
134.5136		6.32E-05
134.5368		0.00020482
134.56		0.0008026
134.5832		0.00043317
134.6064		0.000267705
134.6296		0.00017511
134.6528		0.00020346
134.676		0.00010448
134.6992		5.89E-05
134.7224		7.36E-05
134.7456		5.97E-05
134.7688		3.76E-05
134.792		3.67E-05
134.8152		5.11E-05
134.8384		4.21E-05
134.8616		0.000270924
134.8848		0.000376885
134.908		0.000150298
134.9312		6.14E-05
134.9544		7.82E-05
134.9776		0.000129996
135.0008		8.56E-05
135.024		3.64E-05
135.0472		4.59E-05
135.0704		3.65E-05
135.0936		4.53E-05
135.1168		4.60E-05
135.14		3.57E-05
135.1632		4.17E-05
135.1864		4.10E-05
135.2096		3.34E-05
135.2328		3.32E-05
135.256		3.15E-05
135.2792		3.18E-05
135.3024		3.11E-05
135.3256		3.17E-05
135.3488		3.14E-05
135.372		3.09E-05
135.3952		4.37E-05
135.4184		4.26E-05
135.4416		6.83E-05
135.4648		0.000149461
135.488		9.85E-05
135.5112		8.75E-05
135.5344		0.000138177
135.5576		7.12E-05
135.5808		8.37E-05
135.604		5.38E-05
135.6272		5.39E-05
135.6504		4.05E-05
135.6736		4.84E-05
135.6968		4.00E-05
135.72		3.89E-05
135.7432		3.48E-05
135.7664		4.10E-05
135.7896		3.56E-05
135.8128		3.52E-05
135.836		4.19E-05
135.8592		3.83E-05
135.8824		4.08E-05
135.9056		0.00018683
135.9288		8.59E-05
135.952		0.000124537
135.9752		0.000106012
135.9984		7.33E-05
136.0216		7.89E-05
136.0448		6.11E-05
136.068		5.64E-05
136.0912		0.000217582
136.1144		0.000253265
136.1376		0.000700338
136.1608		0.00444893
136.184		0.00305435
136.2072		0.00173144
136.2304		0.00117304
136.2536		0.00162146
136.2768		0.00103003
136.3		0.000206989
136.3232		0.000607317
136.3464		0.000598327
136.3696		0.000344611
136.3928		0.000224613
136.416		0.000199285
136.4392		0.000149122
136.4624		9.78E-05
136.4856		8.90E-05
136.5088		8.17E-05
136.532		7.02E-05
136.5552		4.05E-05
136.5784		4.65E-05
136.6016		3.88E-05
136.6248		4.00E-05
136.648		5.29E-05
136.6712		0.00019806
136.6944		0.000208847
136.7176		0.000114194
136.7408		9.82E-05
136.764		0.000130727
136.7872		9.02E-05
136.8104		7.78E-05
136.8336		9.33E-05
136.8568		5.68E-05
136.88		5.32E-05
136.9032		6.37E-05
136.9264		5.87E-05
136.9496		7.29E-05
136.9728		4.76E-05
136.996		3.87E-05
137.0192		6.32E-05
137.0424		7.51E-05
137.0656		4.68E-05
137.0888		0.000126404
137.112		0.000458864
137.1352		0.000311689
137.1584		7.91E-05
137.1816		0.000170791
137.2048		0.000187366
137.228		0.000172538
137.2512		6.29E-05
137.2744		0.000102116
137.2976		6.50E-05
137.3208		4.44E-05
137.344		6.27E-05
137.3672		0.000120202
137.3904		0.00026125
137.4136		0.000185657
137.4368		6.02E-05
137.46		0.000139144
137.4832		0.000212005
137.5064		8.86E-05
137.5296		0.000147407
137.5528		0.00307047
137.576		0.00269986
137.5992		0.000776456
137.6224		0.000908137
137.6456		0.000294866
137.6688		0.000310421
137.692		0.000283725
137.7152		0.000203911
137.7384		0.000309414
137.7616		0.00219155
137.7848		0.00224616
137.808		0.000606295
137.8312		0.000548635
137.8544		0.000471226
137.8776		0.000222508
137.9008		0.0002578
137.924		0.000260869
137.9472		0.000163544
137.9704		0.000300818
137.9936		0.000182186
138.0168		0.000197976
138.04		8.80E-05
138.0632		0.000890052
138.0864		0.00135
138.1096		0.000632379
138.1328		0.000460301
138.156		0.000788984
138.1792		0.000493595
138.2024		0.00133502
138.2256		0.00720763
138.2488		0.00400784
138.272		0.000911613
138.2952		0.00138302
138.3184		0.00316228
138.3416		0.00106732
138.3648		0.00063106
138.388		0.00109502
138.4112		0.000886994
138.4344		0.000368802
138.4576		0.00108445
138.4808		0.0013165
138.504		0.000672182
138.5272		0.000803501
138.5504		0.000680852
138.5736		0.000416213
138.5968		0.000324781
138.62		0.00051731
138.6432		0.000732164
138.6664		0.00061484
138.6896		0.000726306
138.7128		0.000859539
138.736		0.00139672
138.7592		0.000910686
138.7824		0.00109793
138.8056		0.00205787
138.8288		0.00109513
138.852		0.000308782
138.8752		0.000398757
138.8984		0.000528131
138.9216		0.000315863
138.9448		0.000354937
138.968		0.000348978
138.9912		0.0002409
139.0144		0.000281886
139.0376		0.000522557
139.0608		0.000325301
139.084		0.000146078
139.1072		0.000182435
139.1304		0.000171345
139.1536		7.86E-05
139.1768		5.45E-05
139.2		6.62E-05
139.2232		5.57E-05
139.2464		4.40E-05
139.2696		0.00011091
139.2928		6.67E-05
139.316		0.000178061
139.3392		0.00112307
139.3624		0.000607999
139.3856		8.64E-05
139.4088		0.000213768
139.432		0.000552554
139.4552		0.000481623
139.4784		8.89E-05
139.5016		0.000441978
139.5248		0.000304171
139.548		0.000304929
139.5712		0.000176719
139.5944		0.000238721
139.6176		0.000218755
139.6408		5.72E-05
139.664		0.000101248
139.6872		7.72E-05
139.7104		5.87E-05
139.7336		6.85E-05
139.7568		3.86E-05
139.78		8.26E-05
139.8032		5.05E-05
139.8264		5.83E-05
139.8496		4.51E-05
139.8728		3.94E-05
139.896		3.25E-05
139.9192		3.45E-05
139.9424		3.74E-05
139.9656		3.30E-05
139.9888		3.07E-05
140.012		2.99E-05
140.0352		2.95E-05
140.0584		3.29E-05
140.0816		3.09E-05
140.1048		3.27E-05
140.128		0.000139431
140.1512		0.000184778
140.1744		0.000519825
140.1976		7.86E-05
140.2208		0.000288777
140.244		0.000178401
140.2672		0.000220529
140.2904		0.00335794
140.3136		0.00499308
140.3368		0.00174197
140.36		0.000901812
140.3832		0.000770382
140.4064		0.00069868
140.4296		0.0008569
140.4528		0.000628108
140.476		0.000221322
140.4992		0.000617801
140.5224		0.000282109
140.5456		0.000255792
140.5688		0.000220532
140.592		0.000165484
140.6152		0.000100293
140.6384		7.44E-05
140.6616		4.32E-05
140.6848		4.66E-05
140.708		6.93E-05
140.7312		0.00019183
140.7544		0.000100763
140.7776		7.22E-05
140.8008		7.06E-05
140.824		0.000119894
140.8472		0.000215456
140.8704		7.92E-05
140.8936		9.44E-05
140.9168		6.94E-05
140.94		5.21E-05
140.9632		4.88E-05
140.9864		4.90E-05
141.0096		0.000148965
141.0328		6.79E-05
141.056		3.71E-05
141.0792		6.20E-05
141.1024		4.99E-05
141.1256		2.97E-05
141.1488		2.90E-05
141.172		3.22E-05
141.1952		3.14E-05
141.2184		2.70E-05
141.2416		2.66E-05
141.2648		3.10E-05
141.288		2.70E-05
141.3112		2.68E-05
141.3344		2.78E-05
141.3576		2.76E-05
141.3808		2.43E-05
141.404		3.32E-05
141.4272		3.46E-05
141.4504		3.01E-05
141.4736		2.75E-05
141.4968		2.77E-05
141.52		2.80E-05
141.5432		2.61E-05
141.5664		2.91E-05
141.5896		2.90E-05
141.6128		0.000117428
141.636		0.000221048
141.6592		0.000103837
141.6824		0.000134001
141.7056		0.000117055
141.7288		9.25E-05
141.752		9.25E-05
141.7752		5.03E-05
141.7984		8.26E-05
141.8216		4.81E-05
141.8448		4.22E-05
141.868		4.85E-05
141.8912		5.35E-05
141.9144		4.61E-05
141.9376		4.23E-05
141.9608		4.36E-05
141.984		4.63E-05
142.0072		0.000665573
142.0304		0.00025627
142.0536		0.00151137
142.0768		0.000494473
142.1		0.000663415
142.1232		0.000852632
142.1464		0.000294797
142.1696		0.000309356
142.1928		0.000316091
142.216		7.79E-05
142.2392		0.000257971
142.2624		0.000329185
142.2856		8.43E-05
142.3088		0.000916883
142.332		0.000234456
142.3552		0.00179002
142.3784		0.00138578
142.4016		0.000207177
142.4248		0.000618583
142.448		0.000381893
142.4712		0.000133635
142.4944		0.000142068
142.5176		5.84E-05
142.5408		5.86E-05
142.564		6.97E-05
142.5872		4.65E-05
142.6104		4.03E-05
142.6336		5.21E-05
142.6568		3.05E-05
142.68		0.000265489
142.7032		7.22E-05
142.7264		8.40E-05
142.7496		9.48E-05
142.7728		4.50E-05
142.796		7.12E-05
142.8192		4.04E-05
142.8424		3.97E-05
142.8656		5.58E-05
142.8888		4.10E-05
142.912		2.78E-05
142.9352		3.61E-05
142.9584		8.75E-05
142.9816		9.39E-05
143.0048		4.52E-05
143.028		5.54E-05
143.0512		4.98E-05
143.0744		3.50E-05
143.0976		3.16E-05
143.1208		6.59E-05
143.144		7.35E-05
143.1672		4.74E-05
143.1904		7.56E-05
143.2136		5.55E-05
143.2368		0.000119393
143.26		0.00071054
143.2832		0.000148558
143.3064		0.0018762
143.3296		0.000685815
143.3528		0.00400837
143.376		0.00167521
143.3992		0.00402218
143.4224		0.00181616
143.4456		0.000551761
143.4688		0.000548591
143.492		0.000398346
143.5152		0.000481731
143.5384		0.0118623
143.5616		0.00312268
143.5848		0.00646108
143.608		0.00592558
143.6312		0.00227211
143.6544		0.00316745
143.6776		0.000968451
143.7008		0.000736783
143.724		0.000646085
143.7472		0.000113939
143.7704		0.000400688
143.7936		6.90E-05
143.8168		0.00105835
143.84		0.00135
143.8632		0.000356256
143.8864		0.000792467
143.9096		0.000277037
143.9328		0.000244215
143.956		0.000259914
143.9792		0.000141036
144.0024		0.00024446
144.0256		0.000107328
144.0488		0.000131507
144.072		0.000128032
144.0952		4.77E-05
144.1184		9.46E-05
144.1416		5.84E-05
144.1648		7.67E-05
144.188		0.000125165
144.2112		0.000367002
144.2344		0.00024218
144.2576		4.05E-05
144.2808		0.000112761
144.304		9.16E-05
144.3272		4.11E-05
144.3504		2.71E-05
144.3736		3.45E-05
144.3968		2.78E-05
144.42		3.05E-05
144.4432		3.32E-05
144.4664		3.22E-05
144.4896		3.93E-05
144.5128		0.00030953
144.536		0.000304217
144.5592		0.000208834
144.5824		9.54E-05
144.6056		0.00019716
144.6288		7.03E-05
144.652		0.000104536
144.6752		5.86E-05
144.6984		6.35E-05
144.7216		5.08E-05
144.7448		7.66E-05
144.768		4.07E-05
144.7912		3.27E-05
144.8144		3.34E-05
144.8376		2.72E-05
144.8608		2.66E-05
144.884		2.56E-05
144.9072		2.95E-05
144.9304		2.77E-05
144.9536		2.77E-05
144.9768		2.86E-05
145		2.82E-05
145.0232		5.38E-05
145.0464		3.80E-05
145.0696		5.26E-05
145.0928		3.57E-05
145.116		3.12E-05
145.1392		3.31E-05
145.1624		2.61E-05
145.1856		3.30E-05
145.2088		2.66E-05
145.232		2.94E-05
145.2552		2.77E-05
145.2784		2.48E-05
145.3016		2.52E-05
145.3248		2.51E-05
145.348		2.65E-05
145.3712		2.47E-05
145.3944		2.63E-05
145.4176		2.60E-05
145.4408		2.51E-05
145.464		2.52E-05
145.4872		4.91E-05
145.5104		6.88E-05
145.5336		5.20E-05
145.5568		3.33E-05
145.58		5.33E-05
145.6032		0.000170654
145.6264		0.000565174
145.6496		0.000146447
145.6728		0.000201184
145.696		0.000216738
145.7192		8.21E-05
145.7424		0.000123645
145.7656		0.000172944
145.7888		0.000149811
145.812		0.000565439
145.8352		0.000203933
145.8584		0.000141434
145.8816		0.00022335
145.9048		0.000100401
145.928		0.000141
145.9512		0.00503327
145.9744		0.0018873
145.9976		0.00210261
146.0208		0.00128255
146.044		0.000601158
146.0672		0.000802007
146.0904		0.000327072
146.1136		0.000617766
146.1368		0.000365578
146.16		0.000247995
146.1832		0.000218652
146.2064		7.06E-05
146.2296		9.08E-05
146.2528		5.00E-05
146.276		6.46E-05
146.2992		3.92E-05
146.3224		2.71E-05
146.3456		3.74E-05
146.3688		2.82E-05
146.392		2.64E-05
146.4152		2.83E-05
146.4384		2.53E-05
146.4616		2.91E-05
146.4848		3.17E-05
146.508		2.88E-05
146.5312		2.57E-05
146.5544		2.46E-05
146.5776		2.55E-05
146.6008		2.40E-05
146.624		2.92E-05
146.6472		2.90E-05
146.6704		2.49E-05
146.6936		2.67E-05
146.7168		2.44E-05
146.74		2.37E-05
146.7632		2.70E-05
146.7864		2.51E-05
146.8096		2.47E-05
146.8328		2.54E-05
146.856		2.39E-05
146.8792		2.38E-05
146.9024		2.43E-05
146.9256		2.51E-05
146.9488		2.53E-05
146.972		2.83E-05
146.9952		3.13E-05
147.0184		2.53E-05
147.0416		2.53E-05
147.0648		2.41E-05
147.088		2.29E-05
147.1112		2.34E-05
147.1344		2.40E-05
147.1576		2.70E-05
147.1808		2.71E-05
147.204		2.46E-05
147.2272		2.36E-05
147.2504		2.39E-05
147.2736		3.38E-05
147.2968		4.26E-05
147.32		0.000135723
147.3432		7.51E-05
147.3664		5.52E-05
147.3896		5.91E-05
147.4128		4.92E-05
147.436		4.45E-05
147.4592		2.48E-05
147.4824		3.05E-05
147.5056		2.71E-05
147.5288		2.68E-05
147.552		2.69E-05
147.5752		2.37E-05
147.5984		2.64E-05
147.6216		2.34E-05
147.6448		2.44E-05
147.668		2.46E-05
147.6912		2.40E-05
147.7144		2.44E-05
147.7376		2.31E-05
147.7608		2.38E-05
147.784		2.38E-05
147.8072		2.47E-05
147.8304		2.43E-05
147.8536		2.33E-05
147.8768		2.43E-05
147.9		2.37E-05
147.9232		2.39E-05
147.9464		2.60E-05
147.9696		2.49E-05
147.9928		2.34E-05
148.016		2.37E-05
148.0392		2.40E-05
148.0624		2.30E-05
148.0856		2.32E-05
148.1088		2.51E-05
148.132		2.57E-05
148.1552		3.55E-05
148.1784		4.96E-05
148.2016		4.42E-05
148.2248		3.86E-05
148.248		3.12E-05
148.2712		3.49E-05
148.2944		2.81E-05
148.3176		2.62E-05
148.3408		2.45E-05
148.364		2.34E-05
148.3872		2.27E-05
148.4104		2.45E-05
148.4336		2.36E-05
148.4568		2.29E-05
148.48		2.26E-05
148.5032		2.42E-05
148.5264		2.36E-05
148.5496		2.39E-05
148.5728		2.29E-05
148.596		2.25E-05
148.6192		2.27E-05
148.6424		2.34E-05
148.6656		2.32E-05
148.6888		2.29E-05
148.712		2.46E-05
148.7352		2.34E-05
148.7584		2.40E-05
148.7816		2.42E-05
148.8048		2.30E-05
148.828		2.79E-05
148.8512		5.25E-05
148.8744		4.29E-05
148.8976		3.18E-05
148.9208		2.41E-05
148.944		2.45E-05
148.9672		2.67E-05
148.9904		2.61E-05
149.0136		2.45E-05
149.0368		2.46E-05
149.06		2.36E-05
149.0832		2.47E-05
149.1064		3.32E-05
149.1296		5.44E-05
149.1528		4.08E-05
149.176		3.67E-05
149.1992		2.74E-05
149.2224		3.40E-05
149.2456		6.81E-05
149.2688		0.000155646
149.292		0.000125532
149.3152		8.54E-05
149.3384		2.94E-05
149.3616		3.97E-05
149.3848		4.76E-05
149.408		5.13E-05
149.4312		3.26E-05
149.4544		3.07E-05
149.4776		2.64E-05
149.5008		2.89E-05
149.524		2.54E-05
149.5472		2.55E-05
149.5704		2.54E-05
149.5936		3.97E-05
149.6168		4.42E-05
149.64		3.00E-05
149.6632		2.51E-05
149.6864		2.56E-05
149.7096		2.79E-05
149.7328		3.97E-05
149.756		0.000101908
149.7792		7.87E-05
149.8024		3.94E-05
149.8256		2.55E-05
149.8488		2.94E-05
149.872		3.01E-05
149.8952		3.34E-05
149.9184		2.75E-05
149.9416		4.04E-05
149.9648		4.37E-05
149.988		4.18E-05
150.0112		2.49E-05
150.0344		2.75E-05
150.0576		3.15E-05
150.0808		2.78E-05
150.104		2.55E-05
150.1272		2.38E-05
150.1504		2.34E-05
150.1736		2.29E-05
150.1968		2.39E-05
150.22		2.41E-05
150.2432		2.47E-05
150.2664		2.52E-05
150.2896		2.30E-05
150.3128		2.48E-05
150.336		2.29E-05
150.3592		2.48E-05
150.3824		2.38E-05
150.4056		2.40E-05
150.4288		3.84E-05
150.452		4.63E-05
150.4752		2.89E-05
150.4984		3.05E-05
150.5216		2.50E-05
150.5448		3.57E-05
150.568		3.27E-05
150.5912		3.07E-05
150.6144		2.83E-05
150.6376		2.83E-05
150.6608		2.99E-05
150.684		3.12E-05
150.7072		3.01E-05
150.7304		2.79E-05
150.7536		2.34E-05
150.7768		2.30E-05
150.8		2.30E-05
150.8232		2.91E-05
150.8464		3.67E-05
150.8696		3.04E-05
150.8928		2.49E-05
150.916		2.87E-05
150.9392		2.41E-05
150.9624		2.22E-05
150.9856		2.38E-05
151.0088		2.26E-05
151.032		2.35E-05
151.0552		2.51E-05
151.0784		2.50E-05
151.1016		2.54E-05
151.1248		2.43E-05
151.148		2.42E-05
151.1712		2.19E-05
151.1944		2.20E-05
151.2176		2.33E-05
151.2408		2.27E-05
151.264		2.32E-05
151.2872		2.26E-05
151.3104		2.26E-05
151.3336		3.26E-05
151.3568		2.74E-05
151.38		2.92E-05
151.4032		2.76E-05
151.4264		2.79E-05
151.4496		2.83E-05
151.4728		2.97E-05
151.496		2.69E-05
151.5192		3.19E-05
151.5424		2.86E-05
151.5656		3.09E-05
151.5888		4.54E-05
151.612		9.26E-05
151.6352		6.29E-05
151.6584		5.38E-05
151.6816		6.67E-05
151.7048		6.17E-05
151.728		3.89E-05
151.7512		6.09E-05
151.7744		6.17E-05
151.7976		3.82E-05
151.8208		3.91E-05
151.844		4.65E-05
151.8672		3.26E-05
151.8904		2.54E-05
151.9136		2.72E-05
151.9368		3.37E-05
151.96		7.89E-05
151.9832		6.05E-05
152.0064		3.57E-05
152.0296		2.49E-05
152.0528		3.82E-05
152.076		3.49E-05
152.0992		0.000100091
152.1224		0.000249038
152.1456		0.000146341
152.1688		8.15E-05
152.192		4.71E-05
152.2152		6.49E-05
152.2384		7.35E-05
152.2616		7.30E-05
152.2848		4.11E-05
152.308		4.32E-05
152.3312		5.31E-05
152.3544		3.35E-05
152.3776		3.91E-05
152.4008		4.75E-05
152.424		5.59E-05
152.4472		0.000134032
152.4704		0.000125202
152.4936		5.50E-05
152.5168		4.58E-05
152.54		4.48E-05
152.5632		5.25E-05
152.5864		3.92E-05
152.6096		2.73E-05
152.6328		2.69E-05
152.656		2.38E-05
152.6792		2.30E-05
152.7024		2.43E-05
152.7256		2.72E-05
152.7488		2.42E-05
152.772		3.90E-05
152.7952		0.00010169
152.8184		0.000247793
152.8416		0.000182338
152.8648		0.000117018
152.888		0.00013636
152.9112		0.00011317
152.9344		5.39E-05
152.9576		4.90E-05
152.9808		5.14E-05
153.004		2.85E-05
153.0272		4.58E-05
153.0504		4.74E-05
153.0736		4.55E-05
153.0968		8.81E-05
153.12		5.88E-05
153.1432		5.08E-05
153.1664		4.34E-05
153.1896		4.08E-05
153.2128		3.42E-05
153.236		2.64E-05
153.2592		2.56E-05
153.2824		2.45E-05
153.3056		2.45E-05
153.3288		2.43E-05
153.352		2.20E-05
153.3752		2.60E-05
153.3984		2.45E-05
153.4216		2.45E-05
153.4448		2.50E-05
153.468		2.42E-05
153.4912		2.16E-05
153.5144		2.30E-05
153.5376		2.19E-05
153.5608		2.18E-05
153.584		2.16E-05
153.6072		2.18E-05
153.6304		2.19E-05
153.6536		2.18E-05
153.6768		2.17E-05
153.7		2.20E-05
153.7232		2.31E-05
153.7464		2.15E-05
153.7696		2.28E-05
153.7928		2.26E-05
153.816		2.17E-05
153.8392		2.52E-05
153.8624		2.29E-05
153.8856		2.26E-05
153.9088		2.13E-05
153.932		2.19E-05
153.9552		2.19E-05
153.9784		2.20E-05
154.0016		2.32E-05
154.0248		2.56E-05
154.048		2.42E-05
154.0712		2.32E-05
154.0944		2.28E-05
154.1176		2.27E-05
154.1408		2.33E-05
154.164		2.58E-05
154.1872		2.44E-05
154.2104		7.00E-05
154.2336		0.00010491
154.2568		9.49E-05
154.28		3.85E-05
154.3032		5.38E-05
154.3264		1.00E-04
154.3496		0.000397785
154.3728		0.000236582
154.396		0.000132458
154.4192		0.000108119
154.4424		3.72E-05
154.4656		0.000123703
154.4888		6.83E-05
154.512		9.28E-05
154.5352		4.75E-05
154.5584		8.41E-05
154.5816		3.49E-05
154.6048		6.98E-05
154.628		3.33E-05
154.6512		3.44E-05
154.6744		2.58E-05
154.6976		2.67E-05
154.7208		5.09E-05
154.744		9.22E-05
154.7672		7.77E-05
154.7904		6.93E-05
154.8136		5.61E-05
154.8368		5.00E-05
154.86		5.36E-05
154.8832		3.72E-05
154.9064		3.34E-05
154.9296		3.74E-05
154.9528		3.36E-05
154.976		3.10E-05
154.9992		3.47E-05
155.0224		2.76E-05
155.0456		2.47E-05
155.0688		2.49E-05
155.092		2.27E-05
155.1152		2.50E-05
155.1384		2.38E-05
155.1616		2.33E-05
155.1848		2.20E-05
155.208		2.23E-05
155.2312		2.23E-05
155.2544		2.22E-05
155.2776		2.32E-05
155.3008		2.62E-05
155.324		4.59E-05
155.3472		0.00010915
155.3704		0.000100585
155.3936		2.90E-05
155.4168		3.37E-05
155.44		4.58E-05
155.4632		3.53E-05
155.4864		3.11E-05
155.5096		2.59E-05
155.5328		9.10E-05
155.556		8.66E-05
155.5792		7.74E-05
155.6024		6.02E-05
155.6256		5.73E-05
155.6488		2.75E-05
155.672		5.79E-05
155.6952		0.000100582
155.7184		4.85E-05
155.7416		5.13E-05
155.7648		5.06E-05
155.788		3.81E-05
155.8112		4.01E-05
155.8344		0.000161397
155.8576		0.000368648
155.8808		0.000109062
155.904		5.36E-05
155.9272		7.21E-05
155.9504		7.63E-05
155.9736		5.49E-05
155.9968		4.45E-05
156.02		0.000371376
156.0432		0.000153155
156.0664		0.000146334
156.0896		0.000126276
156.1128		6.66E-05
156.136		4.53E-05
156.1592		4.28E-05
156.1824		6.54E-05
156.2056		8.10E-05
156.2288		8.10E-05
156.252		8.85E-05
156.2752		9.26E-05
156.2984		4.23E-05
156.3216		3.91E-05
156.3448		3.88E-05
156.368		4.54E-05
156.3912		3.93E-05
156.4144		4.23E-05
156.4376		2.85E-05
156.4608		2.60E-05
156.484		2.42E-05
156.5072		2.21E-05
156.5304		2.32E-05
156.5536		2.35E-05
156.5768		2.21E-05
156.6		2.26E-05
156.6232		2.35E-05
156.6464		2.44E-05
156.6696		2.37E-05
156.6928		2.56E-05
156.716		2.91E-05
156.7392		3.25E-05
156.7624		2.97E-05
156.7856		2.81E-05
156.8088		2.89E-05
156.832		3.37E-05
156.8552		2.71E-05
156.8784		2.74E-05
156.9016		2.42E-05
156.9248		2.48E-05
156.948		2.27E-05
156.9712		2.28E-05
156.9944		2.14E-05
157.0176		2.23E-05
157.0408		2.45E-05
157.064		2.92E-05
157.0872		2.57E-05
157.1104		3.02E-05
157.1336		3.11E-05
157.1568		2.24E-05
157.18		2.40E-05
157.2032		2.21E-05
157.2264		2.43E-05
157.2496		3.22E-05
157.2728		3.27E-05
157.296		4.95E-05
157.3192		5.98E-05
157.3424		5.44E-05
157.3656		4.83E-05
157.3888		3.27E-05
157.412		2.61E-05
157.4352		2.44E-05
157.4584		2.33E-05
157.4816		2.12E-05
157.5048		2.17E-05
157.528		2.23E-05
157.5512		2.19E-05
157.5744		2.44E-05
157.5976		2.29E-05
157.6208		2.20E-05
157.644		2.10E-05
157.6672		2.19E-05
157.6904		2.08E-05
157.7136		2.74E-05
157.7368		2.32E-05
157.76		2.09E-05
157.7832		2.02E-05
157.8064		2.04E-05
157.8296		2.13E-05
157.8528		2.45E-05
157.876		2.22E-05
157.8992		2.19E-05
157.9224		2.14E-05
157.9456		2.38E-05
157.9688		2.13E-05
157.992		2.06E-05
158.0152		2.08E-05
158.0384		1.90E-05
158.0616		2.66E-05
158.0848		2.36E-05
158.108		2.33E-05
158.1312		2.04E-05
158.1544		1.99E-05
158.1776		1.97E-05
158.2008		2.09E-05
158.224		2.12E-05
158.2472		2.05E-05
158.2704		2.29E-05
158.2936		2.61E-05
158.3168		2.50E-05
158.34		3.10E-05
158.3632		4.79E-05
158.3864		3.71E-05
158.4096		2.55E-05
158.4328		2.96E-05
158.456		3.72E-05
158.4792		4.47E-05
158.5024		3.77E-05
158.5256		3.31E-05
158.5488		4.14E-05
158.572		4.38E-05
158.5952		3.28E-05
158.6184		7.26E-05
158.6416		6.53E-05
158.6648		5.38E-05
158.688		4.27E-05
158.7112		3.54E-05
158.7344		5.04E-05
158.7576		0.000141753
158.7808		9.09E-05
158.804		7.60E-05
158.8272		0.000297947
158.8504		8.66E-05
158.8736		7.98E-05
158.8968		7.42E-05
158.92		4.48E-05
158.9432		6.79E-05
158.9664		4.49E-05
158.9896		3.02E-05
159.0128		4.61E-05
159.036		3.09E-05
159.0592		2.72E-05
159.0824		2.97E-05
159.1056		2.38E-05
159.1288		2.28E-05
159.152		2.27E-05
159.1752		2.21E-05
159.1984		2.26E-05
159.2216		2.10E-05
159.2448		2.20E-05
159.268		2.69E-05
159.2912		2.93E-05
159.3144		2.49E-05
159.3376		2.43E-05
159.3608		2.14E-05
159.384		2.14E-05
159.4072		2.38E-05
159.4304		2.04E-05
159.4536		2.52E-05
159.4768		2.60E-05
159.5		2.85E-05
159.5232		2.89E-05
159.5464		2.28E-05
159.5696		2.39E-05
159.5928		2.90E-05
159.616		3.06E-05
159.6392		3.03E-05
159.6624		6.59E-05
159.6856		3.69E-05
159.7088		5.90E-05
159.732		4.39E-05
159.7552		3.32E-05
159.7784		4.32E-05
159.8016		4.65E-05
159.8248		4.92E-05
159.848		4.85E-05
159.8712		5.86E-05
159.8944		4.57E-05
159.9176		3.17E-05
159.9408		2.42E-05
159.964		2.85E-05
159.9872		0.000169771
160.0104		0.000132514
160.0336		6.67E-05
160.0568		7.03E-05
160.08		4.39E-05
160.1032		3.02E-05
160.1264		4.08E-05
160.1496		2.65E-05
160.1728		2.70E-05
160.196		3.20E-05
160.2192		2.21E-05
160.2424		2.18E-05
160.2656		2.17E-05
160.2888		2.13E-05
160.312		2.17E-05
160.3352		2.26E-05
160.3584		2.33E-05
160.3816		2.77E-05
160.4048		2.64E-05
160.428		2.50E-05
160.4512		2.24E-05
160.4744		2.64E-05
160.4976		4.74E-05
160.5208		7.81E-05
160.544		3.14E-05
160.5672		3.38E-05
160.5904		3.09E-05
160.6136		2.23E-05
160.6368		2.85E-05
160.66		3.55E-05
160.6832		3.18E-05
160.7064		3.87E-05
160.7296		2.84E-05
160.7528		2.26E-05
160.776		2.21E-05
160.7992		2.07E-05
160.8224		2.15E-05
160.8456		2.71E-05
160.8688		2.64E-05
160.892		2.58E-05
160.9152		2.73E-05
160.9384		2.39E-05
160.9616		2.13E-05
160.9848		2.13E-05
161.008		1.99E-05
161.0312		2.71E-05
161.0544		7.82E-05
161.0776		0.000135268
161.1008		9.11E-05
161.124		3.52E-05
161.1472		0.000126769
161.1704		6.19E-05
161.1936		3.69E-05
161.2168		3.65E-05
161.24		3.95E-05
161.2632		3.34E-05
161.2864		3.46E-05
161.3096		6.22E-05
161.3328		5.09E-05
161.356		5.48E-05
161.3792		4.20E-05
161.4024		8.32E-05
161.4256		4.37E-05
161.4488		4.78E-05
161.472		3.48E-05
161.4952		5.78E-05
161.5184		4.34E-05
161.5416		3.82E-05
161.5648		3.99E-05
161.588		3.06E-05
161.6112		3.34E-05
161.6344		4.50E-05
161.6576		4.14E-05
161.6808		3.77E-05
161.704		5.05E-05
161.7272		4.47E-05
161.7504		3.30E-05
161.7736		4.07E-05
161.7968		3.00E-05
161.82		2.51E-05
161.8432		2.28E-05
161.8664		2.38E-05
161.8896		2.21E-05
161.9128		2.01E-05
161.936		2.10E-05
161.9592		2.46E-05
161.9824		2.26E-05
162.0056		1.94E-05
162.0288		2.39E-05
162.052		2.46E-05
162.0752		2.85E-05
162.0984		2.63E-05
162.1216		4.56E-05
162.1448		0.000119375
162.168		0.000112974
162.1912		0.000170019
162.2144		0.000155092
162.2376		0.00012473
162.2608		0.000190909
162.284		0.000169942
162.3072		0.000140351
162.3304		9.14E-05
162.3536		7.65E-05
162.3768		6.96E-05
162.4		5.16E-05
162.4232		5.69E-05
162.4464		4.75E-05
162.4696		3.68E-05
162.4928		3.92E-05
162.516		3.21E-05
162.5392		4.36E-05
162.5624		4.23E-05
162.5856		4.32E-05
162.6088		4.21E-05
162.632		9.98E-05
162.6552		0.00019057
162.6784		0.000278943
162.7016		0.000413616
162.7248		0.000239615
162.748		0.000340701
162.7712		0.000233747
162.7944		0.000236188
162.8176		0.000237901
162.8408		0.000203563
162.864		0.000118475
162.8872		0.0001457
162.9104		0.000739141
162.9336		0.000913863
162.9568		0.00125984
162.98		0.000701852
163.0032		0.000429274
163.0264		0.000933591
163.0496		0.0008245
163.0728		0.000605896
163.096		0.000246044
163.1192		0.000545049
163.1424		0.00116539
163.1656		0.00119287
163.1888		0.000573991
163.212		0.000262934
163.2352		0.000156078
163.2584		0.000122959
163.2816		9.61E-05
163.3048		3.99E-05
163.328		4.51E-05
163.3512		3.95E-05
163.3744		3.19E-05
163.3976		2.93E-05
163.4208		2.22E-05
163.444		2.62E-05
163.4672		3.30E-05
163.4904		2.52E-05
163.5136		3.88E-05
163.5368		8.29E-05
163.56		4.37E-05
163.5832		3.11E-05
163.6064		7.67E-05
163.6296		4.74E-05
163.6528		3.44E-05
163.676		3.23E-05
163.6992		2.44E-05
163.7224		2.25E-05
163.7456		2.22E-05
163.7688		2.61E-05
163.792		2.56E-05
163.8152		2.02E-05
163.8384		1.95E-05
163.8616		2.12E-05
163.8848		1.95E-05
163.908		2.37E-05
163.9312		3.28E-05
163.9544		2.24E-05
163.9776		2.14E-05
164.0008		2.29E-05
164.024		2.44E-05
164.0472		2.81E-05
164.0704		2.22E-05
164.0936		2.12E-05
164.1168		5.45E-05
164.14		4.15E-05
164.1632		2.83E-05
164.1864		3.24E-05
164.2096		5.19E-05
164.2328		2.87E-05
164.256		2.23E-05
164.2792		4.09E-05
164.3024		3.68E-05
164.3256		2.06E-05
164.3488		2.14E-05
164.372		2.06E-05
164.3952		1.95E-05
164.4184		2.22E-05
164.4416		2.35E-05
164.4648		2.23E-05
164.488		4.11E-05
164.5112		5.95E-05
164.5344		3.82E-05
164.5576		2.52E-05
164.5808		3.72E-05
164.604		2.20E-05
164.6272		4.21E-05
164.6504		7.94E-05
164.6736		2.15E-05
164.6968		2.32E-05
164.72		2.81E-05
164.7432		2.14E-05
164.7664		2.36E-05
164.7896		2.15E-05
164.8128		2.21E-05
164.836		2.01E-05
164.8592		1.94E-05
164.8824		1.95E-05
164.9056		1.92E-05
164.9288		1.94E-05
164.952		2.06E-05
164.9752		2.12E-05
164.9984		2.00E-05
165.0216		2.22E-05
165.0448		2.30E-05
165.068		2.12E-05
165.0912		2.17E-05
165.1144		2.16E-05
165.1376		1.99E-05
165.1608		1.96E-05
165.184		2.03E-05
165.2072		1.99E-05
165.2304		1.87E-05
165.2536		1.83E-05
165.2768		1.88E-05
165.3		1.92E-05
165.3232		3.73E-05
165.3464		9.54E-05
165.3696		7.28E-05
165.3928		0.000155819
165.416		0.000208737
165.4392		0.000199371
165.4624		0.000190623
165.4856		0.000126674
165.5088		0.000111438
165.532		5.02E-05
165.5552		4.53E-05
165.5784		3.80E-05
165.6016		3.32E-05
165.6248		2.91E-05
165.648		2.62E-05
165.6712		2.94E-05
165.6944		2.39E-05
165.7176		2.21E-05
165.7408		3.70E-05
165.764		3.36E-05
165.7872		2.45E-05
165.8104		2.03E-05
165.8336		2.34E-05
165.8568		2.24E-05
165.88		2.33E-05
165.9032		2.67E-05
165.9264		2.64E-05
165.9496		2.22E-05
165.9728		2.09E-05
165.996		2.00E-05
166.0192		1.93E-05
166.0424		2.01E-05
166.0656		1.93E-05
166.0888		2.07E-05
166.112		2.40E-05
166.1352		2.02E-05
166.1584		2.05E-05
166.1816		2.13E-05
166.2048		2.24E-05
166.228		2.19E-05
166.2512		2.46E-05
166.2744		2.08E-05
166.2976		2.47E-05
166.3208		2.51E-05
166.344		2.35E-05
166.3672		2.66E-05
166.3904		2.41E-05
166.4136		2.23E-05
166.4368		1.92E-05
166.46		2.03E-05
166.4832		1.85E-05
166.5064		1.91E-05
166.5296		2.20E-05
166.5528		2.35E-05
166.576		1.85E-05
166.5992		2.03E-05
166.6224		1.86E-05
166.6456		1.98E-05
166.6688		2.06E-05
166.692		2.14E-05
166.7152		2.00E-05
166.7384		1.91E-05
166.7616		2.02E-05
166.7848		2.21E-05
166.808		2.13E-05
166.8312		2.03E-05
166.8544		2.57E-05
166.8776		2.05E-05
166.9008		2.20E-05
166.924		2.27E-05
166.9472		2.10E-05
166.9704		1.83E-05
166.9936		1.92E-05
167.0168		2.02E-05
167.04		2.03E-05
167.0632		5.95E-05
167.0864		6.26E-05
167.1096		5.34E-05
167.1328		4.67E-05
167.156		9.13E-05
167.1792		5.00E-05
167.2024		6.71E-05
167.2256		6.98E-05
167.2488		7.37E-05
167.272		8.45E-05
167.2952		9.96E-05
167.3184		5.53E-05
167.3416		9.37E-05
167.3648		3.20E-05
167.388		6.52E-05
167.4112		0.000173051
167.4344		0.000111968
167.4576		3.41E-05
167.4808		5.65E-05
167.504		7.47E-05
167.5272		3.89E-05
167.5504		3.34E-05
167.5736		2.97E-05
167.5968		2.07E-05
167.62		2.25E-05
167.6432		2.21E-05
167.6664		2.63E-05
167.6896		4.84E-05
167.7128		5.55E-05
167.736		4.02E-05
167.7592		3.49E-05
167.7824		3.43E-05
167.8056		6.83E-05
167.8288		8.84E-05
167.852		8.77E-05
167.8752		5.51E-05
167.8984		4.92E-05
167.9216		3.82E-05
167.9448		3.82E-05
167.968		3.34E-05
167.9912		3.50E-05
168.0144		3.41E-05
168.0376		2.48E-05
168.0608		2.54E-05
168.084		4.27E-05
168.1072		4.03E-05
168.1304		2.20E-05
168.1536		2.60E-05
168.1768		3.69E-05
168.2		3.04E-05
168.2232		1.98E-05
168.2464		5.66E-05
168.2696		5.33E-05
168.2928		5.17E-05
168.316		3.69E-05
168.3392		4.72E-05
168.3624		4.16E-05
168.3856		4.98E-05
168.4088		7.11E-05
168.432		6.40E-05
168.4552		6.67E-05
168.4784		3.60E-05
168.5016		3.45E-05
168.5248		3.71E-05
168.548		2.80E-05
168.5712		2.23E-05
168.5944		3.64E-05
168.6176		2.77E-05
168.6408		2.38E-05
168.664		2.34E-05
168.6872		2.29E-05
168.7104		2.60E-05
168.7336		2.20E-05
168.7568		2.14E-05
168.78		1.90E-05
168.8032		2.38E-05
168.8264		2.21E-05
168.8496		1.97E-05
168.8728		2.29E-05
168.896		2.08E-05
168.9192		2.41E-05
168.9424		2.21E-05
168.9656		6.43E-05
168.9888		6.02E-05
169.012		5.02E-05
169.0352		3.35E-05
169.0584		3.10E-05
169.0816		2.12E-05
169.1048		2.03E-05
169.128		4.08E-05
169.1512		8.74E-05
169.1744		2.75E-05
169.1976		3.89E-05
169.2208		3.14E-05
169.244		2.67E-05
169.2672		3.67E-05
169.2904		3.13E-05
169.3136		3.27E-05
169.3368		2.06E-05
169.36		1.99E-05
169.3832		1.89E-05
169.4064		1.94E-05
169.4296		1.96E-05
169.4528		1.90E-05
169.476		5.12E-05
169.4992		6.93E-05
169.5224		5.93E-05
169.5456		8.87E-05
169.5688		0.00015361
169.592		0.000167996
169.6152		4.02E-05
169.6384		0.000135117
169.6616		0.00129425
169.6848		0.00680946
169.708		0.00218661
169.7312		0.000630822
169.7544		0.00215645
169.7776		0.00113397
169.8008		0.000880133
169.824		0.000501426
169.8472		0.000538872
169.8704		0.000281843
169.8936		0.000111232
169.9168		7.78E-05
169.94		0.000133094
169.9632		6.19E-05
169.9864		3.08E-05
170.0096		4.30E-05
170.0328		3.30E-05
170.056		4.00E-05
170.0792		2.95E-05
170.1024		2.21E-05
170.1256		3.12E-05
170.1488		2.75E-05
170.172		2.29E-05
170.1952		2.87E-05
170.2184		2.31E-05
170.2416		1.97E-05
170.2648		1.86E-05
170.288		1.80E-05
170.3112		1.76E-05
170.3344		1.69E-05
170.3576		1.83E-05
170.3808		1.83E-05
170.404		2.01E-05
170.4272		1.82E-05
170.4504		1.79E-05
170.4736		1.77E-05
170.4968		1.87E-05
170.52		2.08E-05
170.5432		2.16E-05
170.5664		1.91E-05
170.5896		1.95E-05
170.6128		1.89E-05
170.636		1.80E-05
170.6592		1.87E-05
170.6824		1.75E-05
170.7056		1.81E-05
170.7288		1.89E-05
170.752		2.60E-05
170.7752		2.43E-05
170.7984		1.84E-05
170.8216		2.10E-05
170.8448		1.85E-05
170.868		2.31E-05
170.8912		2.15E-05
170.9144		1.98E-05
170.9376		2.48E-05
170.9608		2.20E-05
170.984		2.01E-05
171.0072		2.02E-05
171.0304		1.87E-05
171.0536		2.32E-05
171.0768		2.50E-05
171.1		2.08E-05
171.1232		1.94E-05
171.1464		1.97E-05
171.1696		1.86E-05
171.1928		2.92E-05
171.216		4.65E-05
171.2392		3.72E-05
171.2624		1.84E-05
171.2856		1.95E-05
171.3088		2.79E-05
171.332		2.31E-05
171.3552		1.85E-05
171.3784		1.74E-05
171.4016		1.94E-05
171.4248		2.03E-05
171.448		2.07E-05
171.4712		2.05E-05
171.4944		1.91E-05
171.5176		3.16E-05
171.5408		6.63E-05
171.564		5.65E-05
171.5872		2.31E-05
171.6104		1.94E-05
171.6336		3.10E-05
171.6568		2.81E-05
171.68		2.62E-05
171.7032		1.93E-05
171.7264		2.23E-05
171.7496		2.14E-05
171.7728		2.08E-05
171.796		2.07E-05
171.8192		1.96E-05
171.8424		2.43E-05
171.8656		2.12E-05
171.8888		2.88E-05
171.912		3.29E-05
171.9352		2.11E-05
171.9584		1.89E-05
171.9816		1.97E-05
172.0048		1.80E-05
172.028		1.75E-05
172.0512		2.19E-05
172.0744		1.99E-05
172.0976		1.78E-05
172.1208		1.75E-05
172.144		1.92E-05
172.1672		1.77E-05
172.1904		1.92E-05
172.2136		1.86E-05
172.2368		1.70E-05
172.26		2.23E-05
172.2832		2.00E-05
172.3064		2.23E-05
172.3296		1.96E-05
172.3528		3.30E-05
172.376		2.63E-05
172.3992		2.53E-05
172.4224		5.59E-05
172.4456		9.13E-05
172.4688		6.94E-05
172.492		8.54E-05
172.5152		9.29E-05
172.5384		5.67E-05
172.5616		6.66E-05
172.5848		9.88E-05
172.608		9.53E-05
172.6312		5.62E-05
172.6544		9.67E-05
172.6776		4.59E-05
172.7008		5.46E-05
172.724		4.72E-05
172.7472		6.34E-05
172.7704		4.86E-05
172.7936		3.01E-05
172.8168		4.14E-05
172.84		7.28E-05
172.8632		7.43E-05
172.8864		4.64E-05
172.9096		4.94E-05
172.9328		3.72E-05
172.956		4.28E-05
172.9792		4.75E-05
173.0024		4.94E-05
173.0256		3.69E-05
173.0488		3.00E-05
173.072		2.71E-05
173.0952		2.39E-05
173.1184		2.74E-05
173.1416		2.79E-05
173.1648		2.16E-05
173.188		1.82E-05
173.2112		1.80E-05
173.2344		2.01E-05
173.2576		1.83E-05
173.2808		2.29E-05
173.304		1.99E-05
173.3272		2.23E-05
173.3504		2.50E-05
173.3736		2.24E-05
173.3968		2.89E-05
173.42		5.19E-05
173.4432		4.40E-05
173.4664		3.70E-05
173.4896		6.51E-05
173.5128		3.57E-05
173.536		3.45E-05
173.5592		2.93E-05
173.5824		9.39E-05
173.6056		5.87E-05
173.6288		4.30E-05
173.652		5.58E-05
173.6752		3.70E-05
173.6984		3.21E-05
173.7216		4.78E-05
173.7448		5.04E-05
173.768		3.07E-05
173.7912		2.79E-05
173.8144		2.75E-05
173.8376		0.000185524
173.8608		0.000207327
173.884		8.54E-05
173.9072		0.000122536
173.9304		8.78E-05
173.9536		0.000102361
173.9768		0.000114553
174		8.63E-05
174.0232		0.000129134
174.0464		0.000115191
174.0696		5.25E-05
174.0928		6.58E-05
174.116		3.33E-05
174.1392		4.43E-05
174.1624		3.95E-05
174.1856		3.07E-05
174.2088		4.97E-05
174.232		0.000150045
174.2552		0.000323786
174.2784		0.000109163
174.3016		0.00026449
174.3248		0.00017958
174.348		0.000260161
174.3712		0.000122043
174.3944		0.000155591
174.4176		0.000289226
174.4408		7.43E-05
174.464		7.56E-05
174.4872		0.000145734
174.5104		8.43E-05
174.5336		4.66E-05
174.5568		0.000111778
174.58		3.79E-05
174.6032		8.73E-05
174.6264		6.20E-05
174.6496		0.0014946
174.6728		0.000749069
174.696		0.000388351
174.7192		0.000721789
174.7424		0.000637535
174.7656		0.000281303
174.7888		0.000313398
174.812		0.00035422
174.8352		0.000325009
174.8584		0.00029063
174.8816		0.00124084
174.9048		0.00279305
174.928		0.000470629
174.9512		0.000384795
174.9744		0.000608034
174.9976		0.000253406
175.0208		0.000191142
175.044		0.000234447
175.0672		0.000525688
175.0904		0.00607595
175.1136		0.00434293
175.1368		0.00132725
175.16		0.00269877
175.1832		0.00138784
175.2064		0.000498471
175.2296		0.000426756
175.2528		0.000642831
175.276		0.000206629
175.2992		0.000206103
175.3224		9.81E-05
175.3456		0.000205131
175.3688		9.06E-05
175.392		0.000139079
175.4152		9.50E-05
175.4384		8.46E-05
175.4616		5.05E-05
175.4848		4.85E-05
175.508		6.29E-05
175.5312		3.95E-05
175.5544		2.84E-05
175.5776		3.69E-05
175.6008		3.49E-05
175.624		2.41E-05
175.6472		4.74E-05
175.6704		0.000176832
175.6936		7.49E-05
175.7168		7.35E-05
175.74		0.000103574
175.7632		4.95E-05
175.7864		4.47E-05
175.8096		5.91E-05
175.8328		4.25E-05
175.856		4.97E-05
175.8792		4.11E-05
175.9024		2.46E-05
175.9256		7.74E-05
175.9488		0.000160316
175.972		6.42E-05
175.9952		3.86E-05
176.0184		7.66E-05
176.0416		5.52E-05
176.0648		3.42E-05
176.088		3.87E-05
176.1112		2.74E-05
176.1344		2.87E-05
176.1576		5.00E-05
176.1808		4.78E-05
176.204		2.78E-05
176.2272		2.50E-05
176.2504		2.92E-05
176.2736		2.67E-05
176.2968		2.28E-05
176.32		2.36E-05
176.3432		2.17E-05
176.3664		1.89E-05
176.3896		2.27E-05
176.4128		2.02E-05
176.436		2.63E-05
176.4592		2.83E-05
176.4824		2.25E-05
176.5056		2.27E-05
176.5288		2.27E-05
176.552		2.36E-05
176.5752		1.94E-05
176.5984		1.97E-05
176.6216		1.94E-05
176.6448		1.89E-05
176.668		2.01E-05
176.6912		3.20E-05
176.7144		6.90E-05
176.7376		3.80E-05
176.7608		4.54E-05
176.784		3.55E-05
176.8072		4.02E-05
176.8304		2.31E-05
176.8536		2.58E-05
176.8768		2.47E-05
176.9		2.10E-05
176.9232		2.61E-05
176.9464		2.66E-05
176.9696		2.42E-05
176.9928		2.81E-05
177.016		2.34E-05
177.0392		2.54E-05
177.0624		2.80E-05
177.0856		3.02E-05
177.1088		2.51E-05
177.132		2.27E-05
177.1552		1.96E-05
177.1784		2.52E-05
177.2016		2.80E-05
177.2248		2.42E-05
177.248		2.40E-05
177.2712		2.84E-05
177.2944		3.37E-05
177.3176		3.59E-05
177.3408		3.13E-05
177.364		2.31E-05
177.3872		2.42E-05
177.4104		2.67E-05
177.4336		2.39E-05
177.4568		2.40E-05
177.48		3.17E-05
177.5032		2.65E-05
177.5264		2.78E-05
177.5496		2.64E-05
177.5728		2.24E-05
177.596		2.30E-05
177.6192		2.89E-05
177.6424		0.000108457
177.6656		0.000469433
177.6888		0.000100173
177.712		3.79E-05
177.7352		0.00013221
177.7584		8.14E-05
177.7816		3.90E-05
177.8048		0.000386168
177.828		0.000229346
177.8512		0.000143909
177.8744		0.000206678
177.8976		0.000295623
177.9208		0.000163816
177.944		0.000155991
177.9672		0.000113664
177.9904		0.000116506
178.0136		7.18E-05
178.0368		9.10E-05
178.06		7.27E-05
178.0832		5.99E-05
178.1064		4.23E-05
178.1296		2.42E-05
178.1528		2.28E-05
178.176		1.95E-05
178.1992		2.55E-05
178.2224		2.01E-05
178.2456		1.98E-05
178.2688		2.56E-05
178.292		9.95E-05
178.3152		0.000213035
178.3384		0.00211621
178.3616		0.00232505
178.3848		0.00173543
178.408		0.000612886
178.4312		0.000605733
178.4544		0.000311199
178.4776		0.00027139
178.5008		0.000128213
178.524		9.95E-05
178.5472		0.000127245
178.5704		0.000474963
178.5936		0.000545793
178.6168		0.00035487
178.64		0.000107812
178.6632		0.00017341
178.6864		0.000187357
178.7096		0.000146758
178.7328		7.24E-05
178.756		4.95E-05
178.7792		4.45E-05
178.8024		5.24E-05
178.8256		3.13E-05
178.8488		2.56E-05
178.872		3.68E-05
178.8952		4.31E-05
178.9184		3.69E-05
178.9416		3.73E-05
178.9648		2.96E-05
178.988		3.10E-05
179.0112		2.28E-05
179.0344		2.26E-05
179.0576		2.03E-05
179.0808		2.65E-05
179.104		3.49E-05
179.1272		3.46E-05
179.1504		3.21E-05
179.1736		3.13E-05
179.1968		2.71E-05
179.22		2.77E-05
179.2432		3.11E-05
179.2664		3.32E-05
179.2896		3.66E-05
179.3128		3.51E-05
179.336		3.12E-05
179.3592		2.40E-05
179.3824		1.97E-05
179.4056		1.98E-05
179.4288		2.05E-05
179.452		1.94E-05
179.4752		1.95E-05
179.4984		2.03E-05
179.5216		5.08E-05
179.5448		5.53E-05
179.568		3.87E-05
179.5912		2.57E-05
179.6144		2.49E-05
179.6376		3.50E-05
179.6608		2.87E-05
179.684		2.40E-05
179.7072		2.12E-05
179.7304		2.11E-05
179.7536		2.15E-05
179.7768		2.40E-05
179.8		2.60E-05
179.8232		2.45E-05
179.8464		2.12E-05
179.8696		2.03E-05
179.8928		2.06E-05
179.916		1.99E-05
179.9392		2.03E-05
179.9624		2.07E-05
179.9856		1.99E-05
180.0088		2.18E-05
180.032		2.13E-05
180.0552		1.97E-05
180.0784		2.25E-05
180.1016		2.08E-05
180.1248		2.18E-05
180.148		2.03E-05
180.1712		2.14E-05
180.1944		4.32E-05
180.2176		9.22E-05
180.2408		0.000551402
180.264		0.000544967
180.2872		0.000393026
180.3104		0.000119404
180.3336		9.48E-05
180.3568		0.000102418
180.38		7.79E-05
180.4032		5.18E-05
180.4264		0.000139084
180.4496		0.0002875
180.4728		0.000214567
180.496		8.00E-05
180.5192		0.000101076
180.5424		6.84E-05
180.5656		7.72E-05
180.5888		0.000242075
180.612		0.0001605
180.6352		0.000123203
180.6584		7.14E-05
180.6816		5.39E-05
180.7048		0.000150421
180.728		0.00015041
180.7512		9.44E-05
180.7744		4.78E-05
180.7976		3.45E-05
180.8208		3.23E-05
180.844		3.05E-05
180.8672		3.01E-05
180.8904		2.13E-05
180.9136		2.27E-05
180.9368		2.08E-05
180.96		2.25E-05
180.9832		2.12E-05
181.0064		2.42E-05
181.0296		2.16E-05
181.0528		2.18E-05
181.076		2.13E-05
181.0992		1.98E-05
181.1224		2.03E-05
181.1456		1.87E-05
181.1688		1.90E-05
181.192		2.01E-05
181.2152		1.93E-05
181.2384		1.92E-05
181.2616		1.98E-05
181.2848		1.84E-05
181.308		2.07E-05
181.3312		2.06E-05
181.3544		2.10E-05
181.3776		2.01E-05
181.4008		3.53E-05
181.424		3.43E-05
181.4472		3.13E-05
181.4704		2.65E-05
181.4936		2.77E-05
181.5168		2.68E-05
181.54		2.25E-05
181.5632		2.75E-05
181.5864		2.39E-05
181.6096		2.68E-05
181.6328		2.00E-05
181.656		2.13E-05
181.6792		2.09E-05
181.7024		2.39E-05
181.7256		2.42E-05
181.7488		1.91E-05
181.772		1.84E-05
181.7952		1.86E-05
181.8184		1.86E-05
181.8416		1.94E-05
181.8648		2.07E-05
181.888		3.55E-05
181.9112		3.04E-05
181.9344		2.47E-05
181.9576		2.23E-05
181.9808		2.32E-05
182.004		2.14E-05
182.0272		2.35E-05
182.0504		2.47E-05
182.0736		2.25E-05
182.0968		2.11E-05
182.12		2.05E-05
182.1432		2.12E-05
182.1664		2.09E-05
182.1896		2.08E-05
182.2128		2.18E-05
182.236		1.92E-05
182.2592		2.13E-05
182.2824		2.38E-05
182.3056		5.78E-05
182.3288		0.000173349
182.352		0.000122126
182.3752		3.67E-05
182.3984		4.00E-05
182.4216		7.12E-05
182.4448		5.72E-05
182.468		3.31E-05
182.4912		4.09E-05
182.5144		3.69E-05
182.5376		4.20E-05
182.5608		3.56E-05
182.584		3.54E-05
182.6072		5.56E-05
182.6304		2.97E-05
182.6536		2.28E-05
182.6768		2.23E-05
182.7		2.56E-05
182.7232		2.34E-05
182.7464		2.07E-05
182.7696		2.33E-05
182.7928		1.99E-05
182.816		2.27E-05
182.8392		2.91E-05
182.8624		2.99E-05
182.8856		2.79E-05
182.9088		2.62E-05
182.932		2.62E-05
182.9552		2.14E-05
182.9784		2.05E-05
183.0016		1.95E-05
183.0248		2.02E-05
183.048		2.06E-05
183.0712		2.18E-05
183.0944		1.92E-05
183.1176		1.89E-05
183.1408		1.88E-05
183.164		2.15E-05
183.1872		6.14E-05
183.2104		0.000125432
183.2336		0.000109262
183.2568		0.00010732
183.28		0.000145284
183.3032		7.91E-05
183.3264		5.80E-05
183.3496		3.43E-05
183.3728		4.37E-05
183.396		8.92E-05
183.4192		8.20E-05
183.4424		4.06E-05
183.4656		5.89E-05
183.4888		4.07E-05
183.512		3.67E-05
183.5352		3.97E-05
183.5584		3.27E-05
183.5816		3.01E-05
183.6048		2.59E-05
183.628		2.41E-05
183.6512		2.28E-05
183.6744		2.20E-05
183.6976		2.05E-05
183.7208		1.97E-05
183.744		1.93E-05
183.7672		2.18E-05
183.7904		1.95E-05
183.8136		1.98E-05
183.8368		4.73E-05
183.86		6.02E-05
183.8832		4.25E-05
183.9064		2.24E-05
183.9296		3.55E-05
183.9528		3.26E-05
183.976		0.000107264
183.9992		0.000339844
184.0224		0.000254431
184.0456		0.000688799
184.0688		0.00105627
184.092		0.00114761
184.1152		0.000810474
184.1384		0.00841195
184.1616		0.00610587
184.1848		0.00211176
184.208		0.000599711
184.2312		0.00054631
184.2544		0.00118777
184.2776		0.000968016
184.3008		0.00189189
184.324		0.00120675
184.3472		0.00139278
184.3704		0.00048364
184.3936		0.000515854
184.4168		0.000398775
184.44		0.000351285
184.4632		0.000243824
184.4864		0.000590924
184.5096		0.00048988
184.5328		0.000448888
184.556		0.000171681
184.5792		0.000151986
184.6024		7.83E-05
184.6256		0.000117736
184.6488		9.62E-05
184.672		0.000193295
184.6952		0.00018127
184.7184		0.000170357
184.7416		0.000121544
184.7648		9.99E-05
184.788		0.000247606
184.8112		0.000183907
184.8344		0.000228659
184.8576		0.000187488
184.8808		0.000130322
184.904		0.000117238
184.9272		0.000116482
184.9504		0.000176968
184.9736		0.000165827
184.9968		7.44E-05
185.02		6.49E-05
185.0432		6.13E-05
185.0664		8.76E-05
185.0896		9.01E-05
185.1128		9.42E-05
185.136		9.07E-05
185.1592		0.000104567
185.1824		9.75E-05
185.2056		0.000102449
185.2288		8.97E-05
185.252		7.23E-05
185.2752		9.12E-05
185.2984		6.87E-05
185.3216		7.12E-05
185.3448		5.32E-05
185.368		4.78E-05
185.3912		3.24E-05
185.4144		3.11E-05
185.4376		2.85E-05
185.4608		2.82E-05
185.484		2.86E-05
185.5072		2.67E-05
185.5304		2.58E-05
185.5536		2.58E-05
185.5768		2.49E-05
185.6		2.55E-05
185.6232		2.47E-05
185.6464		2.37E-05
185.6696		2.41E-05
185.6928		2.31E-05
185.716		2.82E-05
185.7392		2.65E-05
185.7624		2.59E-05
185.7856		2.54E-05
185.8088		2.41E-05
185.832		2.48E-05
185.8552		2.63E-05
185.8784		2.41E-05
185.9016		2.48E-05
185.9248		2.45E-05
185.948		2.35E-05
185.9712		2.40E-05
185.9944		5.31E-05
186.0176		4.28E-05
186.0408		2.71E-05
186.064		4.90E-05
186.0872		4.35E-05
186.1104		4.85E-05
186.1336		3.56E-05
186.1568		3.69E-05
186.18		5.09E-05
186.2032		3.94E-05
186.2264		4.52E-05
186.2496		3.09E-05
186.2728		2.74E-05
186.296		2.97E-05
186.3192		2.77E-05
186.3424		2.55E-05
186.3656		3.22E-05
186.3888		3.82E-05
186.412		5.01E-05
186.4352		6.09E-05
186.4584		6.74E-05
186.4816		5.27E-05
186.5048		6.10E-05
186.528		4.48E-05
186.5512		5.46E-05
186.5744		2.76E-05
186.5976		2.42E-05
186.6208		2.29E-05
186.644		2.54E-05
186.6672		2.49E-05
186.6904		2.42E-05
186.7136		2.37E-05
186.7368		2.39E-05
186.76		2.90E-05
186.7832		3.54E-05
186.8064		4.04E-05
186.8296		4.20E-05
186.8528		3.56E-05
186.876		2.48E-05
186.8992		2.60E-05
186.9224		2.50E-05
186.9456		2.56E-05
186.9688		2.42E-05
186.992		2.52E-05
187.0152		2.21E-05
187.0384		2.26E-05
187.0616		2.78E-05
187.0848		2.87E-05
187.108		2.65E-05
187.1312		2.75E-05
187.1544		2.53E-05
187.1776		2.43E-05
187.2008		2.99E-05
187.224		3.65E-05
187.2472		3.84E-05
187.2704		3.05E-05
187.2936		3.08E-05
187.3168		3.23E-05
187.34		3.15E-05
187.3632		2.65E-05
187.3864		2.39E-05
187.4096		2.21E-05
187.4328		2.22E-05
187.456		2.22E-05
187.4792		2.29E-05
187.5024		2.19E-05
187.5256		2.25E-05
187.5488		2.40E-05
187.572		2.25E-05
187.5952		2.16E-05
187.6184		2.59E-05
187.6416		3.01E-05
187.6648		3.60E-05
187.688		3.49E-05
187.7112		4.61E-05
187.7344		3.37E-05
187.7576		2.77E-05
187.7808		2.70E-05
187.804		3.02E-05
187.8272		2.85E-05
187.8504		2.76E-05
187.8736		2.62E-05
187.8968		2.72E-05
187.92		2.65E-05
187.9432		3.02E-05
187.9664		2.96E-05
187.9896		2.90E-05
188.0128		2.24E-05
188.036		2.33E-05
188.0592		2.82E-05
188.0824		3.13E-05
188.1056		2.30E-05
188.1288		2.55E-05
188.152		2.59E-05
188.1752		2.29E-05
188.1984		2.30E-05
188.2216		3.52E-05
188.2448		4.05E-05
188.268		4.71E-05
188.2912		0.000373311
188.3144		0.000121726
188.3376		0.000356216
188.3608		5.44E-05
188.384		0.000131444
188.4072		5.43E-05
188.4304		5.23E-05
188.4536		0.000107458
188.4768		7.09E-05
188.5		7.07E-05
188.5232		6.12E-05
188.5464		6.12E-05
188.5696		6.17E-05
188.5928		0.000109213
188.616		8.41E-05
188.6392		5.09E-05
188.6624		4.20E-05
188.6856		4.34E-05
188.7088		3.58E-05
188.732		3.02E-05
188.7552		2.62E-05
188.7784		2.40E-05
188.8016		2.32E-05
188.8248		2.30E-05
188.848		2.52E-05
188.8712		2.39E-05
188.8944		3.02E-05
188.9176		3.12E-05
188.9408		3.04E-05
188.964		3.46E-05
188.9872		4.47E-05
189.0104		2.71E-05
189.0336		2.23E-05
189.0568		2.44E-05
189.08		2.25E-05
189.1032		2.40E-05
189.1264		2.15E-05
189.1496		2.32E-05
189.1728		2.01E-05
189.196		2.33E-05
189.2192		2.63E-05
189.2424		4.02E-05
189.2656		4.20E-05
189.2888		3.02E-05
189.312		2.44E-05
189.3352		2.74E-05
189.3584		4.02E-05
189.3816		0.000130162
189.4048		0.000243405
189.428		0.000164303
189.4512		0.000152417
189.4744		7.68E-05
189.4976		4.54E-05
189.5208		3.72E-05
189.544		3.16E-05
189.5672		3.45E-05
189.5904		4.33E-05
189.6136		3.07E-05
189.6368		2.45E-05
189.66		2.32E-05
189.6832		2.35E-05
189.7064		2.03E-05
189.7296		2.28E-05
189.7528		2.54E-05
189.776		2.57E-05
189.7992		2.30E-05
189.8224		2.00E-05
189.8456		3.01E-05
189.8688		3.70E-05
189.892		3.31E-05
189.9152		3.17E-05
189.9384		3.45E-05
189.9616		5.49E-05
189.9848		7.17E-05
190.008		3.15E-05
190.0312		3.59E-05
190.0544		3.92E-05
190.0776		3.63E-05
190.1008		3.21E-05
190.124		2.58E-05
190.1472		3.36E-05
190.1704		3.02E-05
190.1936		2.66E-05
190.2168		2.28E-05
190.24		2.30E-05
190.2632		2.00E-05
190.2864		2.08E-05
190.3096		2.30E-05
190.3328		2.14E-05
190.356		2.36E-05
190.3792		2.13E-05
190.4024		2.04E-05
190.4256		2.32E-05
190.4488		3.26E-05
190.472		3.35E-05
190.4952		2.95E-05
190.5184		2.22E-05
190.5416		2.56E-05
190.5648		2.70E-05
190.588		8.87E-05
190.6112		9.62E-05
190.6344		5.89E-05
190.6576		6.51E-05
190.6808		5.44E-05
190.704		5.62E-05
190.7272		3.21E-05
190.7504		3.07E-05
190.7736		2.26E-05
190.7968		3.12E-05
190.82		2.47E-05
190.8432		2.88E-05
190.8664		2.26E-05
190.8896		3.96E-05
190.9128		2.25E-05
190.936		2.72E-05
190.9592		2.79E-05
190.9824		4.53E-05
191.0056		5.03E-05
191.0288		3.49E-05
191.052		2.28E-05
191.0752		2.47E-05
191.0984		2.85E-05
191.1216		6.92E-05
191.1448		7.10E-05
191.168		4.33E-05
191.1912		4.94E-05
191.2144		4.85E-05
191.2376		4.89E-05
191.2608		4.64E-05
191.284		8.64E-05
191.3072		0.000280921
191.3304		0.000108935
191.3536		0.000179563
191.3768		0.000275564
191.4		0.000349808
191.4232		0.000854831
191.4464		0.000536466
191.4696		0.000143106
191.4928		8.38E-05
191.516		6.57E-05
191.5392		5.99E-05
191.5624		5.30E-05
191.5856		3.06E-05
191.6088		3.30E-05
191.632		2.88E-05
191.6552		2.43E-05
191.6784		2.73E-05
191.7016		2.12E-05
191.7248		2.09E-05
191.748		2.34E-05
191.7712		2.17E-05
191.7944		2.49E-05
191.8176		1.94E-05
191.8408		1.97E-05
191.864		2.13E-05
191.8872		2.07E-05
191.9104		2.01E-05
191.9336		3.56E-05
191.9568		4.01E-05
191.98		4.83E-05
192.0032		2.48E-05
192.0264		3.75E-05
192.0496		4.72E-05
192.0728		4.64E-05
192.096		2.94E-05
192.1192		2.50E-05
192.1424		2.61E-05
192.1656		0.00019407
192.1888		0.000139142
192.212		0.000137583
192.2352		7.35E-05
192.2584		7.01E-05
192.2816		7.78E-05
192.3048		6.89E-05
192.328		4.49E-05
192.3512		3.04E-05
192.3744		3.98E-05
192.3976		4.14E-05
192.4208		4.57E-05
192.444		0.000138743
192.4672		0.000147056
192.4904		7.86E-05
192.5136		6.92E-05
192.5368		3.60E-05
192.56		4.57E-05
192.5832		3.75E-05
192.6064		3.34E-05
192.6296		2.21E-05
192.6528		2.42E-05
192.676		2.27E-05
192.6992		2.10E-05
192.7224		2.31E-05
192.7456		2.14E-05
192.7688		2.14E-05
192.792		1.95E-05
192.8152		2.16E-05
192.8384		2.06E-05
192.8616		2.40E-05
192.8848		3.54E-05
192.908		5.56E-05
192.9312		6.94E-05
192.9544		4.58E-05
192.9776		2.22E-05
193.0008		2.05E-05
193.024		3.09E-05
193.0472		3.24E-05
193.0704		2.73E-05
193.0936		3.87E-05
193.1168		4.45E-05
193.14		0.000253136
193.1632		0.000141144
193.1864		0.000227816
193.2096		0.000226787
193.2328		6.09E-05
193.256		0.000158176
193.2792		0.00035915
193.3024		0.000231414
193.3256		0.000153861
193.3488		9.15E-05
193.372		0.00139163
193.3952		0.000968269
193.4184		0.000891013
193.4416		0.00067636
193.4648		0.000506775
193.488		0.000631827
193.5112		0.000175318
193.5344		0.00040416
193.5576		0.000203048
193.5808		0.000152474
193.604		7.23E-05
193.6272		0.000101263
193.6504		6.26E-05
193.6736		3.21E-05
193.6968		4.30E-05
193.72		3.03E-05
193.7432		2.28E-05
193.7664		1.91E-05
193.7896		2.00E-05
193.8128		2.43E-05
193.836		2.48E-05
193.8592		2.14E-05
193.8824		1.86E-05
193.9056		1.85E-05
193.9288		1.92E-05
193.952		1.91E-05
193.9752		1.98E-05
193.9984		1.93E-05
194.0216		1.96E-05
194.0448		2.05E-05
194.068		2.08E-05
194.0912		2.02E-05
194.1144		1.84E-05
194.1376		1.96E-05
194.1608		2.01E-05
194.184		1.80E-05
194.2072		1.80E-05
194.2304		1.79E-05
194.2536		1.87E-05
194.2768		1.83E-05
194.3		2.02E-05
194.3232		1.94E-05
194.3464		2.46E-05
194.3696		2.50E-05
194.3928		2.56E-05
194.416		2.28E-05
194.4392		2.07E-05
194.4624		2.07E-05
194.4856		1.93E-05
194.5088		1.84E-05
194.532		2.01E-05
194.5552		1.94E-05
194.5784		1.90E-05
194.6016		1.97E-05
194.6248		1.85E-05
194.648		1.79E-05
194.6712		1.78E-05
194.6944		1.88E-05
194.7176		1.89E-05
194.7408		1.88E-05
194.764		1.92E-05
194.7872		1.88E-05
194.8104		1.89E-05
194.8336		2.03E-05
194.8568		2.17E-05
194.88		1.85E-05
194.9032		1.79E-05
194.9264		1.76E-05
194.9496		1.74E-05
194.9728		1.80E-05
194.996		1.84E-05
195.0192		1.82E-05
195.0424		1.88E-05
195.0656		1.87E-05
195.0888		1.92E-05
195.112		1.93E-05
195.1352		1.92E-05
195.1584		2.27E-05
195.1816		2.85E-05
195.2048		3.06E-05
195.228		3.22E-05
195.2512		2.53E-05
195.2744		2.22E-05
195.2976		2.10E-05
195.3208		1.99E-05
195.344		1.86E-05
195.3672		1.93E-05
195.3904		1.88E-05
195.4136		1.87E-05
195.4368		1.83E-05
195.46		1.77E-05
195.4832		2.01E-05
195.5064		2.49E-05
195.5296		2.46E-05
195.5528		2.58E-05
195.576		2.49E-05
195.5992		2.24E-05
195.6224		1.69E-05
195.6456		1.81E-05
195.6688		2.05E-05
195.692		2.09E-05
195.7152		2.20E-05
195.7384		2.09E-05
195.7616		1.96E-05
195.7848		1.78E-05
195.808		1.78E-05
195.8312		1.79E-05
195.8544		1.76E-05
195.8776		1.79E-05
195.9008		1.76E-05
195.924		1.77E-05
195.9472		1.92E-05
195.9704		1.95E-05
195.9936		1.94E-05
196.0168		1.88E-05
196.04		1.83E-05
196.0632		1.92E-05
196.0864		1.83E-05
196.1096		1.86E-05
196.1328		1.73E-05
196.156		1.80E-05
196.1792		1.84E-05
196.2024		1.74E-05
196.2256		1.75E-05
196.2488		1.88E-05
196.272		1.79E-05
196.2952		1.90E-05
196.3184		1.93E-05
196.3416		2.43E-05
196.3648		2.21E-05
196.388		1.97E-05
196.4112		2.08E-05
196.4344		1.88E-05
196.4576		1.80E-05
196.4808		1.87E-05
196.504		1.79E-05
196.5272		1.91E-05
196.5504		1.83E-05
196.5736		1.87E-05
196.5968		1.72E-05
196.62		1.82E-05
196.6432		1.78E-05
196.6664		1.80E-05
196.6896		1.75E-05
196.7128		1.75E-05
196.736		1.85E-05
196.7592		1.90E-05
196.7824		1.88E-05
196.8056		1.89E-05
196.8288		2.04E-05
196.852		2.18E-05
196.8752		2.09E-05
196.8984		1.96E-05
196.9216		2.10E-05
196.9448		1.81E-05
196.968		1.82E-05
196.9912		1.81E-05
197.0144		1.74E-05
197.0376		1.81E-05
197.0608		1.92E-05
197.084		1.82E-05
197.1072		1.80E-05
197.1304		1.77E-05
197.1536		1.77E-05
197.1768		1.76E-05
197.2		2.08E-05
197.2232		1.76E-05
197.2464		1.76E-05
197.2696		1.75E-05
197.2928		1.70E-05
197.316		1.79E-05
197.3392		1.73E-05
197.3624		1.83E-05
197.3856		1.90E-05
197.4088		1.93E-05
197.432		1.98E-05
197.4552		1.99E-05
197.4784		2.00E-05
197.5016		1.92E-05
197.5248		3.31E-05
197.548		3.44E-05
197.5712		3.50E-05
197.5944		2.38E-05
197.6176		1.89E-05
197.6408		2.16E-05
197.664		2.11E-05
197.6872		2.15E-05
197.7104		2.04E-05
197.7336		2.13E-05
197.7568		2.07E-05
197.78		1.96E-05
197.8032		1.93E-05
197.8264		1.86E-05
197.8496		2.02E-05
197.8728		2.27E-05
197.896		2.25E-05
197.9192		2.03E-05
197.9424		3.56E-05
197.9656		4.13E-05
197.9888		2.36E-05
198.012		3.27E-05
198.0352		2.19E-05
198.0584		2.03E-05
198.0816		1.99E-05
198.1048		2.17E-05
198.128		2.43E-05
198.1512		2.19E-05
198.1744		2.15E-05
198.1976		2.13E-05
198.2208		2.39E-05
198.244		2.01E-05
198.2672		1.73E-05
198.2904		2.03E-05
198.3136		2.08E-05
198.3368		2.02E-05
198.36		2.05E-05
198.3832		2.21E-05
198.4064		2.10E-05
198.4296		2.11E-05
198.4528		1.85E-05
198.476		1.79E-05
198.4992		2.08E-05
198.5224		2.27E-05
198.5456		2.29E-05
198.5688		2.57E-05
198.592		2.15E-05
198.6152		1.83E-05
198.6384		1.81E-05
198.6616		1.85E-05
198.6848		1.81E-05
198.708		1.85E-05
198.7312		1.98E-05
198.7544		2.92E-05
198.7776		2.78E-05
198.8008		2.40E-05
198.824		1.88E-05
198.8472		1.88E-05
198.8704		1.80E-05
198.8936		1.76E-05
198.9168		1.79E-05
198.94		1.75E-05
198.9632		1.90E-05
198.9864		1.88E-05
199.0096		1.89E-05
199.0328		1.86E-05
199.056		1.86E-05
199.0792		1.87E-05
199.1024		2.01E-05
199.1256		2.01E-05
199.1488		1.97E-05
199.172		1.94E-05
199.1952		1.82E-05
199.2184		1.80E-05
199.2416		1.78E-05
199.2648		2.68E-05
199.288		2.23E-05
199.3112		2.11E-05
199.3344		2.11E-05
199.3576		2.32E-05
199.3808		2.13E-05
199.404		1.76E-05
199.4272		1.77E-05
199.4504		1.76E-05
199.4736		1.72E-05
199.4968		1.76E-05
199.52		1.76E-05
199.5432		1.73E-05
199.5664		1.66E-05
199.5896		1.72E-05
199.6128		1.68E-05
199.636		1.65E-05
199.6592		1.80E-05
199.6824		1.77E-05
199.7056		2.17E-05
199.7288		2.28E-05
199.752		2.13E-05
199.7752		1.90E-05
199.7984		1.69E-05
199.8216		1.80E-05
199.8448		2.00E-05
199.868		1.92E-05
199.8912		1.96E-05
199.9144		1.97E-05
199.9376		3.27E-05
199.9608		3.37E-05
199.984		3.22E-05
200.0072		2.49E-05
200.0304		2.25E-05
200.0536		2.28E-05
200.0768		2.39E-05
200.1		2.26E-05
200.1232		3.16E-05
200.1464		3.75E-05
200.1696		4.04E-05
200.1928		4.58E-05
200.216		3.10E-05
200.2392		2.53E-05
200.2624		2.47E-05
200.2856		2.66E-05
200.3088		2.01E-05
200.332		2.34E-05
200.3552		2.56E-05
200.3784		3.07E-05
200.4016		2.39E-05
200.4248		2.31E-05
200.448		1.92E-05
200.4712		1.89E-05
200.4944		2.04E-05
200.5176		2.18E-05
200.5408		2.06E-05
200.564		2.05E-05
200.5872		1.78E-05
200.6104		2.29E-05
200.6336		2.22E-05
200.6568		1.87E-05
200.68		2.05E-05
200.7032		1.72E-05
200.7264		1.95E-05
200.7496		2.11E-05
200.7728		2.01E-05
200.796		1.94E-05
200.8192		1.74E-05
200.8424		2.10E-05
200.8656		1.99E-05
200.8888		2.78E-05
200.912		1.95E-05
200.9352		2.05E-05
200.9584		2.13E-05
200.9816		1.88E-05
201.0048		1.78E-05
201.028		1.80E-05
201.0512		1.80E-05
201.0744		1.69E-05
201.0976		2.97E-05
201.1208		2.49E-05
201.144		2.04E-05
201.1672		2.31E-05
201.1904		2.60E-05
201.2136		1.91E-05
201.2368		2.03E-05
201.26		1.79E-05
201.2832		1.77E-05
201.3064		1.98E-05
201.3296		1.93E-05
201.3528		1.97E-05
201.376		2.01E-05
201.3992		1.96E-05
201.4224		1.99E-05
201.4456		1.95E-05
201.4688		1.76E-05
201.492		1.72E-05
201.5152		1.65E-05
201.5384		1.69E-05
201.5616		1.95E-05
201.5848		1.72E-05
201.608		1.71E-05
201.6312		1.71E-05
201.6544		2.18E-05
201.6776		3.59E-05
201.7008		6.40E-05
201.724		2.47E-05
201.7472		2.08E-05
201.7704		2.42E-05
201.7936		2.03E-05
201.8168		2.24E-05
201.84		1.93E-05
201.8632		2.02E-05
201.8864		2.74E-05
201.9096		3.57E-05
201.9328		4.36E-05
201.956		3.01E-05
201.9792		4.78E-05
202.0024		3.97E-05
202.0256		3.02E-05
202.0488		2.37E-05
202.072		2.99E-05
202.0952		4.53E-05
202.1184		7.58E-05
202.1416		3.98E-05
202.1648		2.76E-05
202.188		5.45E-05
202.2112		2.98E-05
202.2344		0.000189798
202.2576		0.000364659
202.2808		0.000451986
202.304		0.000305292
202.3272		0.000243495
202.3504		0.000209948
202.3736		0.000204098
202.3968		0.000172513
202.42		0.000178736
202.4432		0.000135611
202.4664		0.000138713
202.4896		0.00011634
202.5128		9.70E-05
202.536		7.56E-05
202.5592		8.69E-05
202.5824		5.76E-05
202.6056		7.08E-05
202.6288		6.83E-05
202.652		4.30E-05
202.6752		4.16E-05
202.6984		3.34E-05
202.7216		3.39E-05
202.7448		4.57E-05
202.768		4.53E-05
202.7912		4.31E-05
202.8144		2.86E-05
202.8376		4.01E-05
202.8608		4.25E-05
202.884		3.09E-05
202.9072		3.03E-05
202.9304		3.04E-05
202.9536		1.87E-05
202.9768		2.42E-05
203		6.61E-05
203.0232		0.000125394
203.0464		5.81E-05
203.0696		2.66E-05
203.0928		3.56E-05
203.116		3.00E-05
203.1392		2.76E-05
203.1624		2.44E-05
203.1856		2.07E-05
203.2088		1.71E-05
203.232		1.96E-05
203.2552		1.79E-05
203.2784		1.79E-05
203.3016		1.76E-05
203.3248		1.75E-05
203.348		1.82E-05
203.3712		1.85E-05
203.3944		1.83E-05
203.4176		1.77E-05
203.4408		1.91E-05
203.464		1.92E-05
203.4872		2.06E-05
203.5104		2.08E-05
203.5336		4.01E-05
203.5568		2.47E-05
203.58		2.45E-05
203.6032		2.44E-05
203.6264		2.12E-05
203.6496		2.89E-05
203.6728		2.90E-05
203.696		3.57E-05
203.7192		2.98E-05
203.7424		2.70E-05
203.7656		2.00E-05
203.7888		3.21E-05
203.812		2.71E-05
203.8352		2.49E-05
203.8584		1.78E-05
203.8816		1.76E-05
203.9048		1.93E-05
203.928		1.84E-05
203.9512		2.04E-05
203.9744		1.77E-05
203.9976		1.69E-05
204.0208		1.67E-05
204.044		1.77E-05
204.0672		1.92E-05
204.0904		1.79E-05
204.1136		1.64E-05
204.1368		1.80E-05
204.16		1.99E-05
204.1832		2.47E-05
204.2064		2.39E-05
204.2296		4.30E-05
204.2528		5.80E-05
204.276		6.35E-05
204.2992		7.10E-05
204.3224		5.40E-05
204.3456		4.15E-05
204.3688		3.70E-05
204.392		2.28E-05
204.4152		2.48E-05
204.4384		1.87E-05
204.4616		2.16E-05
204.4848		2.16E-05
204.508		1.89E-05
204.5312		1.97E-05
204.5544		1.92E-05
204.5776		1.90E-05
204.6008		1.69E-05
204.624		1.81E-05
204.6472		1.76E-05
204.6704		1.71E-05
204.6936		1.80E-05
204.7168		1.71E-05
204.74		1.58E-05
204.7632		1.62E-05
204.7864		1.62E-05
204.8096		1.61E-05
204.8328		1.76E-05
204.856		1.67E-05
204.8792		1.69E-05
204.9024		1.61E-05
204.9256		1.76E-05
204.9488		1.90E-05
204.972		7.18E-05
204.9952		9.07E-05
205.0184		3.71E-05
205.0416		3.58E-05
205.0648		3.07E-05
205.088		2.03E-05
205.1112		3.10E-05
205.1344		2.26E-05
205.1576		2.45E-05
205.1808		2.00E-05
205.204		1.83E-05
205.2272		2.34E-05
205.2504		2.01E-05
205.2736		2.38E-05
205.2968		1.85E-05
205.32		2.12E-05
205.3432		1.82E-05
205.3664		2.12E-05
205.3896		1.97E-05
205.4128		1.93E-05
205.436		1.81E-05
205.4592		1.91E-05
205.4824		1.65E-05
205.5056		2.94E-05
205.5288		2.94E-05
205.552		3.99E-05
205.5752		0.000465483
205.5984		0.000270138
205.6216		0.000245934
205.6448		0.000134764
205.668		0.000157936
205.6912		0.000127262
205.7144		0.00012056
205.7376		5.74E-05
205.7608		5.01E-05
205.784		3.24E-05
205.8072		2.59E-05
205.8304		2.79E-05
205.8536		2.12E-05
205.8768		2.20E-05
205.9		1.92E-05
205.9232		1.89E-05
205.9464		1.75E-05
205.9696		1.82E-05
205.9928		2.68E-05
206.016		2.85E-05
206.0392		2.37E-05
206.0624		1.87E-05
206.0856		1.77E-05
206.1088		1.81E-05
206.132		1.90E-05
206.1552		1.86E-05
206.1784		1.90E-05
206.2016		2.56E-05
206.2248		1.83E-05
206.248		1.72E-05
206.2712		1.85E-05
206.2944		1.80E-05
206.3176		1.72E-05
206.3408		1.73E-05
206.364		1.70E-05
206.3872		1.72E-05
206.4104		2.68E-05
206.4336		2.68E-05
206.4568		1.75E-05
206.48		2.62E-05
206.5032		1.92E-05
206.5264		1.96E-05
206.5496		2.13E-05
206.5728		2.09E-05
206.596		1.84E-05
206.6192		2.25E-05
206.6424		2.00E-05
206.6656		1.79E-05
206.6888		2.00E-05
206.712		1.90E-05
206.7352		1.80E-05
206.7584		1.79E-05
206.7816		1.80E-05
206.8048		1.66E-05
206.828		1.87E-05
206.8512		1.66E-05
206.8744		1.82E-05
206.8976		1.81E-05
206.9208		2.11E-05
206.944		2.21E-05
206.9672		2.34E-05
206.9904		3.52E-05
207.0136		4.62E-05
207.0368		3.67E-05
207.06		3.33E-05
207.0832		1.94E-05
207.1064		2.03E-05
207.1296		1.89E-05
207.1528		1.98E-05
207.176		1.99E-05
207.1992		1.88E-05
207.2224		1.63E-05
207.2456		1.74E-05
207.2688		1.60E-05
207.292		2.16E-05
207.3152		3.11E-05
207.3384		2.03E-05
207.3616		2.29E-05
207.3848		2.18E-05
207.408		1.70E-05
207.4312		2.08E-05
207.4544		2.35E-05
207.4776		2.41E-05
207.5008		2.19E-05
207.524		2.81E-05
207.5472		3.50E-05
207.5704		4.57E-05
207.5936		3.45E-05
207.6168		2.74E-05
207.64		1.81E-05
207.6632		1.62E-05
207.6864		1.87E-05
207.7096		2.26E-05
207.7328		3.39E-05
207.756		4.13E-05
207.7792		5.34E-05
207.8024		3.06E-05
207.8256		2.28E-05
207.8488		3.13E-05
207.872		2.82E-05
207.8952		2.94E-05
207.9184		3.21E-05
207.9416		2.63E-05
207.9648		1.78E-05
207.988		1.70E-05
208.0112		1.76E-05
208.0344		1.63E-05
208.0576		1.68E-05
208.0808		1.58E-05
208.104		1.67E-05
208.1272		1.63E-05
208.1504		1.60E-05
208.1736		1.68E-05
208.1968		1.61E-05
208.22		1.56E-05
208.2432		1.65E-05
208.2664		1.79E-05
208.2896		1.71E-05
208.3128		2.46E-05
208.336		2.13E-05
208.3592		2.22E-05
208.3824		2.00E-05
208.4056		1.84E-05
208.4288		1.75E-05
208.452		1.76E-05
208.4752		1.93E-05
208.4984		2.72E-05
208.5216		2.57E-05
208.5448		2.08E-05
208.568		1.74E-05
208.5912		1.93E-05
208.6144		2.16E-05
208.6376		1.76E-05
208.6608		2.14E-05
208.684		2.23E-05
208.7072		1.91E-05
208.7304		2.00E-05
208.7536		1.62E-05
208.7768		1.91E-05
208.8		1.79E-05
208.8232		1.82E-05
208.8464		1.66E-05
208.8696		1.53E-05
208.8928		1.57E-05
208.916		1.71E-05
208.9392		1.77E-05
208.9624		1.74E-05
208.9856		1.88E-05
209.0088		2.92E-05
209.032		3.67E-05
209.0552		3.41E-05
209.0784		3.26E-05
209.1016		2.08E-05
209.1248		1.84E-05
209.148		2.43E-05
209.1712		2.43E-05
209.1944		4.11E-05
209.2176		5.22E-05
209.2408		3.56E-05
209.264		2.01E-05
209.2872		1.94E-05
209.3104		2.69E-05
209.3336		2.48E-05
209.3568		2.32E-05
209.38		2.15E-05
209.4032		1.82E-05
209.4264		1.57E-05
209.4496		2.24E-05
209.4728		2.09E-05
209.496		2.27E-05
209.5192		1.74E-05
209.5424		2.04E-05
209.5656		2.52E-05
209.5888		2.16E-05
209.612		1.71E-05
209.6352		1.82E-05
209.6584		1.84E-05
209.6816		1.72E-05
209.7048		1.59E-05
209.728		1.61E-05
209.7512		2.15E-05
209.7744		2.98E-05
209.7976		4.01E-05
209.8208		3.00E-05
209.844		2.04E-05
209.8672		1.76E-05
209.8904		2.10E-05
209.9136		2.19E-05
209.9368		2.43E-05
209.96		2.60E-05
209.9832		2.78E-05
210.0064		3.30E-05
210.0296		4.92E-05
210.0528		5.54E-05
210.076		4.23E-05
210.0992		2.60E-05
210.1224		2.55E-05
210.1456		2.63E-05
210.1688		2.27E-05
210.192		1.82E-05
210.2152		1.62E-05
210.2384		1.69E-05
210.2616		5.71E-05
210.2848		0.000304638
210.308		0.0023228
210.3312		0.000333135
210.3544		0.000662223
210.3776		0.000458977
210.4008		0.000722287
210.424		0.000793454
210.4472		0.000283764
210.4704		0.000841562
210.4936		0.000382508
210.5168		0.000354195
210.54		0.000255345
210.5632		0.00019416
210.5864		0.000128897
210.6096		0.000229411
210.6328		9.06E-05
210.656		8.95E-05
210.6792		9.08E-05
210.7024		6.91E-05
210.7256		7.11E-05
210.7488		0.000102159
210.772		6.94E-05
210.7952		6.99E-05
210.8184		9.23E-05
210.8416		4.91E-05
210.8648		2.60E-05
210.888		2.43E-05
210.9112		2.01E-05
210.9344		1.83E-05
210.9576		1.76E-05
210.9808		1.71E-05
211.004		1.62E-05
211.0272		1.57E-05
211.0504		1.56E-05
211.0736		1.98E-05
211.0968		1.94E-05
211.12		1.83E-05
211.1432		1.77E-05
211.1664		1.73E-05
211.1896		1.99E-05
211.2128		1.78E-05
211.236		1.70E-05
211.2592		1.56E-05
211.2824		1.55E-05
211.3056		1.64E-05
211.3288		1.53E-05
211.352		1.63E-05
211.3752		1.51E-05
211.3984		1.91E-05
211.4216		1.65E-05
211.4448		1.72E-05
211.468		3.79E-05
211.4912		5.91E-05
211.5144		2.00E-05
211.5376		2.15E-05
211.5608		2.05E-05
211.584		1.74E-05
211.6072		1.74E-05
211.6304		1.62E-05
211.6536		1.64E-05
211.6768		1.76E-05
211.7		1.68E-05
211.7232		1.72E-05
211.7464		1.86E-05
211.7696		1.88E-05
211.7928		4.06E-05
211.816		5.53E-05
211.8392		5.27E-05
211.8624		3.27E-05
211.8856		2.51E-05
211.9088		2.43E-05
211.932		2.60E-05
211.9552		2.73E-05
211.9784		2.44E-05
212.0016		2.17E-05
212.0248		1.67E-05
212.048		1.77E-05
212.0712		1.59E-05
212.0944		1.54E-05
212.1176		1.54E-05
212.1408		1.58E-05
212.164		1.58E-05
212.1872		1.50E-05
212.2104		1.51E-05
212.2336		1.54E-05
212.2568		1.53E-05
212.28		1.74E-05
212.3032		2.10E-05
212.3264		2.58E-05
212.3496		2.65E-05
212.3728		2.56E-05
212.396		1.90E-05
212.4192		3.86E-05
212.4424		0.000726074
212.4656		0.00063461
212.4888		0.000154404
212.512		0.000428463
212.5352		0.000249964
212.5584		0.000106841
212.5816		0.000120606
212.6048		0.000255628
212.628		0.000188556
212.6512		0.000258199
212.6744		0.00074955
212.6976		0.000831112
212.7208		0.000379609
212.744		0.000200162
212.7672		0.000257065
212.7904		7.45E-05
212.8136		6.39E-05
212.8368		0.000102591
212.86		7.63E-05
212.8832		5.45E-05
212.9064		0.000263982
212.9296		0.000283647
212.9528		8.58E-05
212.976		5.66E-05
212.9992		7.34E-05
213.0224		4.76E-05
213.0456		2.87E-05
213.0688		3.22E-05
213.092		2.60E-05
213.1152		2.02E-05
213.1384		1.72E-05
213.1616		1.74E-05
213.1848		1.57E-05
213.208		1.65E-05
213.2312		1.66E-05
213.2544		1.69E-05
213.2776		1.94E-05
213.3008		2.00E-05
213.324		1.58E-05
213.3472		1.62E-05
213.3704		1.65E-05
213.3936		1.66E-05
213.4168		1.74E-05
213.44		1.82E-05
213.4632		1.84E-05
213.4864		2.36E-05
213.5096		3.51E-05
213.5328		4.02E-05
213.556		3.30E-05
213.5792		2.08E-05
213.6024		1.93E-05
213.6256		1.95E-05
213.6488		1.76E-05
213.672		1.68E-05
213.6952		1.64E-05
213.7184		2.19E-05
213.7416		2.61E-05
213.7648		2.84E-05
213.788		3.52E-05
213.8112		4.10E-05
213.8344		2.15E-05
213.8576		2.21E-05
213.8808		2.13E-05
213.904		1.94E-05
213.9272		1.62E-05
213.9504		1.86E-05
213.9736		1.60E-05
213.9968		1.65E-05
214.02		2.13E-05
214.0432		2.52E-05
214.0664		2.54E-05
214.0896		1.96E-05
214.1128		1.87E-05
214.136		4.06E-05
214.1592		5.02E-05
214.1824		2.12E-05
214.2056		2.23E-05
214.2288		2.56E-05
214.252		2.07E-05
214.2752		1.50E-05
214.2984		1.70E-05
214.3216		1.76E-05
214.3448		2.05E-05
214.368		2.00E-05
214.3912		1.82E-05
214.4144		1.85E-05
214.4376		2.13E-05
214.4608		1.75E-05
214.484		1.57E-05
214.5072		1.74E-05
214.5304		1.56E-05
214.5536		1.46E-05
214.5768		1.85E-05
214.6		1.82E-05
214.6232		1.61E-05
214.6464		1.59E-05
214.6696		1.60E-05
214.6928		1.59E-05
214.716		1.58E-05
214.7392		1.67E-05
214.7624		1.75E-05
214.7856		2.26E-05
214.8088		1.95E-05
214.832		1.83E-05
214.8552		1.81E-05
214.8784		1.73E-05
214.9016		1.91E-05
214.9248		1.88E-05
214.948		1.64E-05
214.9712		1.94E-05
214.9944		1.76E-05
215.0176		1.64E-05
215.0408		1.99E-05
215.064		1.72E-05
215.0872		1.71E-05
215.1104		1.79E-05
215.1336		1.53E-05
215.1568		1.45E-05
215.18		1.47E-05
215.2032		1.58E-05
215.2264		1.47E-05
215.2496		1.44E-05
215.2728		1.46E-05
215.296		1.52E-05
215.3192		1.42E-05
215.3424		1.52E-05
215.3656		1.46E-05
215.3888		1.67E-05
215.412		1.50E-05
215.4352		1.54E-05
215.4584		1.77E-05
215.4816		1.52E-05
215.5048		1.48E-05
215.528		1.50E-05
215.5512		1.48E-05
215.5744		1.55E-05
215.5976		1.69E-05
215.6208		1.49E-05
215.644		1.59E-05
215.6672		1.61E-05
215.6904		1.65E-05
215.7136		2.18E-05
215.7368		1.57E-05
215.76		1.68E-05
215.7832		1.50E-05
215.8064		1.84E-05
215.8296		1.83E-05
215.8528		1.84E-05
215.876		1.80E-05
215.8992		1.59E-05
215.9224		1.55E-05
215.9456		1.50E-05
215.9688		1.88E-05
215.992		1.52E-05
216.0152		1.60E-05
216.0384		1.56E-05
216.0616		1.55E-05
216.0848		1.54E-05
216.108		1.44E-05
216.1312		1.46E-05
216.1544		1.46E-05
216.1776		1.58E-05
216.2008		1.46E-05
216.224		1.44E-05
216.2472		1.57E-05
216.2704		1.56E-05
216.2936		1.53E-05
216.3168		1.47E-05
216.34		1.48E-05
216.3632		1.44E-05
216.3864		1.47E-05
216.4096		1.45E-05
216.4328		1.45E-05
216.456		1.47E-05
216.4792		1.49E-05
216.5024		1.56E-05
216.5256		1.53E-05
216.5488		2.01E-05
216.572		2.16E-05
216.5952		2.16E-05
216.6184		2.13E-05
216.6416		2.03E-05
216.6648		1.99E-05
216.688		2.45E-05
216.7112		2.81E-05
216.7344		2.56E-05
216.7576		2.00E-05
216.7808		1.68E-05
216.804		1.59E-05
216.8272		1.78E-05
216.8504		2.01E-05
216.8736		1.91E-05
216.8968		1.75E-05
216.92		1.76E-05
216.9432		1.58E-05
216.9664		1.55E-05
216.9896		1.51E-05
217.0128		1.60E-05
217.036		1.85E-05
217.0592		1.68E-05
217.0824		1.66E-05
217.1056		1.48E-05
217.1288		1.61E-05
217.152		1.81E-05
217.1752		2.35E-05
217.1984		2.00E-05
217.2216		1.71E-05
217.2448		1.44E-05
217.268		1.43E-05
217.2912		1.42E-05
217.3144		1.42E-05
217.3376		1.41E-05
217.3608		1.41E-05
217.384		1.43E-05
217.4072		1.60E-05
217.4304		1.71E-05
217.4536		2.13E-05
217.4768		2.08E-05
217.5		1.89E-05
217.5232		1.78E-05
217.5464		2.36E-05
217.5696		2.53E-05
217.5928		3.52E-05
217.616		6.61E-05
217.6392		8.09E-05
217.6624		4.42E-05
217.6856		4.11E-05
217.7088		3.34E-05
217.732		3.96E-05
217.7552		0.000201933
217.7784		8.65E-05
217.8016		3.18E-05
217.8248		9.40E-05
217.848		0.000126057
217.8712		7.74E-05
217.8944		4.88E-05
217.9176		3.57E-05
217.9408		4.58E-05
217.964		2.09E-05
217.9872		2.06E-05
218.0104		3.00E-05
218.0336		2.07E-05
218.0568		2.77E-05
218.08		1.77E-05
218.1032		1.89E-05
218.1264		1.70E-05
218.1496		1.65E-05
218.1728		1.48E-05
218.196		1.52E-05
218.2192		1.52E-05
218.2424		1.73E-05
218.2656		1.72E-05
218.2888		1.54E-05
218.312		1.42E-05
218.3352		1.48E-05
218.3584		1.45E-05
218.3816		1.48E-05
218.4048		1.48E-05
218.428		1.44E-05
218.4512		1.53E-05
218.4744		1.48E-05
218.4976		1.99E-05
218.5208		2.62E-05
218.544		3.40E-05
218.5672		2.26E-05
218.5904		2.48E-05
218.6136		4.63E-05
218.6368		4.48E-05
218.66		2.52E-05
218.6832		2.05E-05
218.7064		2.07E-05
218.7296		1.69E-05
218.7528		1.86E-05
218.776		1.66E-05
218.7992		1.73E-05
218.8224		1.88E-05
218.8456		1.68E-05
218.8688		1.65E-05
218.892		1.79E-05
218.9152		1.61E-05
218.9384		1.49E-05
218.9616		1.45E-05
218.9848		1.45E-05
219.008		1.47E-05
219.0312		1.49E-05
219.0544		2.05E-05
219.0776		2.42E-05
219.1008		2.34E-05
219.124		1.70E-05
219.1472		1.54E-05
219.1704		2.45E-05
219.1936		4.22E-05
219.2168		1.80E-05
219.24		1.93E-05
219.2632		2.53E-05
219.2864		1.89E-05
219.3096		1.81E-05
219.3328		1.64E-05
219.356		1.50E-05
219.3792		1.51E-05
219.4024		1.51E-05
219.4256		1.50E-05
219.4488		1.39E-05
219.472		1.54E-05
219.4952		1.59E-05
219.5184		1.63E-05
219.5416		1.44E-05
219.5648		1.47E-05
219.588		1.47E-05
219.6112		1.41E-05
219.6344		1.40E-05
219.6576		1.47E-05
219.6808		1.49E-05
219.704		1.53E-05
219.7272		1.47E-05
219.7504		1.74E-05
219.7736		3.89E-05
219.7968		4.27E-05
219.82		3.54E-05
219.8432		2.63E-05
219.8664		2.65E-05
219.8896		3.45E-05
219.9128		2.63E-05
219.936		3.56E-05
219.9592		2.97E-05
219.9824		3.38E-05
220.0056		2.86E-05
220.0288		2.58E-05
220.052		1.97E-05
220.0752		1.70E-05
220.0984		1.53E-05
220.1216		2.24E-05
220.1448		2.01E-05
220.168		1.87E-05
220.1912		1.70E-05
220.2144		1.51E-05
220.2376		1.78E-05
220.2608		1.94E-05
220.284		1.71E-05
220.3072		1.51E-05
220.3304		1.72E-05
220.3536		1.99E-05
220.3768		0.000125113
220.4		3.79E-05
220.4232		2.82E-05
220.4464		5.81E-05
220.4696		2.31E-05
220.4928		2.52E-05
220.516		3.71E-05
220.5392		2.19E-05
220.5624		3.28E-05
220.5856		2.37E-05
220.6088		3.66E-05
220.632		6.21E-05
220.6552		4.24E-05
220.6784		2.66E-05
220.7016		2.25E-05
220.7248		2.09E-05
220.748		2.24E-05
220.7712		0.000125523
220.7944		0.00010407
220.8176		7.49E-05
220.8408		0.0001518
220.864		0.00135134
220.8872		0.000377856
220.9104		0.000473605
220.9336		0.000409638
220.9568		7.86E-05
220.98		0.000152475
221.0032		0.000156137
221.0264		5.41E-05
221.0496		4.63E-05
221.0728		4.48E-05
221.096		2.17E-05
221.1192		3.10E-05
221.1424		4.19E-05
221.1656		3.88E-05
221.1888		3.89E-05
221.212		2.91E-05
221.2352		2.32E-05
221.2584		2.51E-05
221.2816		1.98E-05
221.3048		1.81E-05
221.328		1.63E-05
221.3512		2.74E-05
221.3744		2.18E-05
221.3976		2.06E-05
221.4208		1.80E-05
221.444		1.75E-05
221.4672		1.98E-05
221.4904		2.47E-05
221.5136		2.45E-05
221.5368		1.98E-05
221.56		1.73E-05
221.5832		1.63E-05
221.6064		1.80E-05
221.6296		2.03E-05
221.6528		1.96E-05
221.676		2.00E-05
221.6992		2.39E-05
221.7224		2.23E-05
221.7456		2.30E-05
221.7688		4.67E-05
221.792		2.89E-05
221.8152		2.73E-05
221.8384		3.72E-05
221.8616		0.000223184
221.8848		0.00110974
221.908		0.00337747
221.9312		0.00159537
221.9544		0.000487014
221.9776		0.000213457
222.0008		0.000571812
222.024		0.000301517
222.0472		9.57E-05
222.0704		0.000105699
222.0936		0.000127041
222.1168		8.94E-05
222.14		6.55E-05
222.1632		5.08E-05
222.1864		3.27E-05
222.2096		2.38E-05
222.2328		2.41E-05
222.256		2.22E-05
222.2792		1.80E-05
222.3024		1.60E-05
222.3256		1.55E-05
222.3488		1.75E-05
222.372		1.90E-05
222.3952		1.78E-05
222.4184		1.56E-05
222.4416		1.41E-05
222.4648		1.57E-05
222.488		1.70E-05
222.5112		1.55E-05
222.5344		1.50E-05
222.5576		1.60E-05
222.5808		1.47E-05
222.604		1.47E-05
222.6272		1.40E-05
222.6504		1.51E-05
222.6736		1.79E-05
222.6968		1.58E-05
222.72		1.48E-05
222.7432		1.88E-05
222.7664		1.74E-05
222.7896		1.79E-05
222.8128		1.67E-05
222.836		1.90E-05
222.8592		1.68E-05
222.8824		2.18E-05
222.9056		2.70E-05
222.9288		2.28E-05
222.952		1.89E-05
222.9752		1.60E-05
222.9984		1.57E-05
223.0216		1.63E-05
223.0448		1.58E-05
223.068		1.80E-05
223.0912		1.56E-05
223.1144		1.61E-05
223.1376		1.51E-05
223.1608		1.50E-05
223.184		1.48E-05
223.2072		1.39E-05
223.2304		1.47E-05
223.2536		1.43E-05
223.2768		1.46E-05
223.3		1.56E-05
223.3232		1.52E-05
223.3464		1.81E-05
223.3696		1.96E-05
223.3928		2.96E-05
223.416		3.46E-05
223.4392		4.46E-05
223.4624		3.41E-05
223.4856		2.71E-05
223.5088		2.14E-05
223.532		2.36E-05
223.5552		2.21E-05
223.5784		2.03E-05
223.6016		2.46E-05
223.6248		1.88E-05
223.648		1.62E-05
223.6712		2.20E-05
223.6944		2.00E-05
223.7176		2.38E-05
223.7408		1.54E-05
223.764		1.68E-05
223.7872		2.03E-05
223.8104		1.73E-05
223.8336		1.72E-05
223.8568		1.66E-05
223.88		1.51E-05
223.9032		1.43E-05
223.9264		1.44E-05
223.9496		1.46E-05
223.9728		1.41E-05
223.996		1.44E-05
224.0192		1.44E-05
224.0424		1.52E-05
224.0656		1.48E-05
224.0888		1.44E-05
224.112		1.50E-05
224.1352		1.50E-05
224.1584		1.44E-05
224.1816		1.44E-05
224.2048		1.39E-05
224.228		1.39E-05
224.2512		1.44E-05
224.2744		1.59E-05
224.2976		1.50E-05
224.3208		1.47E-05
224.344		1.47E-05
224.3672		1.68E-05
224.3904		2.15E-05
224.4136		1.83E-05
224.4368		1.89E-05
224.46		1.97E-05
224.4832		1.67E-05
224.5064		1.70E-05
224.5296		2.26E-05
224.5528		2.41E-05
224.576		2.47E-05
224.5992		1.98E-05
224.6224		2.54E-05
224.6456		3.13E-05
224.6688		2.22E-05
224.692		2.78E-05
224.7152		3.19E-05
224.7384		2.35E-05
224.7616		1.83E-05
224.7848		1.71E-05
224.808		1.62E-05
224.8312		1.64E-05
224.8544		1.51E-05
224.8776		1.47E-05
224.9008		1.44E-05
224.924		1.39E-05
224.9472		1.44E-05
224.9704		1.41E-05
224.9936		1.55E-05
225.0168		1.49E-05
225.04		1.49E-05
225.0632		2.14E-05
225.0864		1.97E-05
225.1096		1.68E-05
225.1328		1.46E-05
225.156		1.66E-05
225.1792		1.65E-05
225.2024		1.51E-05
225.2256		1.55E-05
225.2488		1.50E-05
225.272		1.48E-05
225.2952		1.47E-05
225.3184		1.55E-05
225.3416		1.66E-05
225.3648		1.54E-05
225.388		1.40E-05
225.4112		1.39E-05
225.4344		1.71E-05
225.4576		1.47E-05
225.4808		1.71E-05
225.504		1.53E-05
225.5272		1.36E-05
225.5504		1.53E-05
225.5736		1.49E-05
225.5968		1.39E-05
225.62		1.52E-05
225.6432		1.37E-05
225.6664		1.43E-05
225.6896		1.42E-05
225.7128		1.73E-05
225.736		1.59E-05
225.7592		1.51E-05
225.7824		1.46E-05
225.8056		1.35E-05
225.8288		1.39E-05
225.852		1.75E-05
225.8752		1.70E-05
225.8984		3.44E-05
225.9216		3.54E-05
225.9448		2.03E-05
225.968		1.70E-05
225.9912		1.72E-05
226.0144		2.02E-05
226.0376		2.03E-05
226.0608		1.96E-05
226.084		2.23E-05
226.1072		1.79E-05
226.1304		1.58E-05
226.1536		1.62E-05
226.1768		1.47E-05
226.2		1.42E-05
226.2232		1.53E-05
226.2464		1.47E-05
226.2696		1.42E-05
226.2928		1.40E-05
226.316		1.39E-05
226.3392		1.46E-05
226.3624		1.42E-05
226.3856		1.48E-05
226.4088		1.49E-05
226.432		1.68E-05
226.4552		2.04E-05
226.4784		2.58E-05
226.5016		2.17E-05
226.5248		4.17E-05
226.548		3.67E-05
226.5712		3.58E-05
226.5944		4.62E-05
226.6176		3.16E-05
226.6408		1.83E-05
226.664		2.14E-05
226.6872		3.06E-05
226.7104		2.42E-05
226.7336		2.02E-05
226.7568		1.69E-05
226.78		1.57E-05
226.8032		1.57E-05
226.8264		1.91E-05
226.8496		2.27E-05
226.8728		2.20E-05
226.896		1.66E-05
226.9192		1.64E-05
226.9424		2.06E-05
226.9656		2.20E-05
226.9888		1.95E-05
227.012		2.31E-05
227.0352		2.67E-05
227.0584		2.27E-05
227.0816		2.83E-05
227.1048		2.17E-05
227.128		2.25E-05
227.1512		6.84E-05
227.1744		8.86E-05
227.1976		4.26E-05
227.2208		2.71E-05
227.244		4.64E-05
227.2672		2.48E-05
227.2904		2.59E-05
227.3136		3.75E-05
227.3368		2.29E-05
227.36		2.59E-05
227.3832		2.32E-05
227.4064		1.86E-05
227.4296		2.13E-05
227.4528		1.97E-05
227.476		1.93E-05
227.4992		1.86E-05
227.5224		1.63E-05
227.5456		1.97E-05
227.5688		2.01E-05
227.592		1.98E-05
227.6152		1.69E-05
227.6384		1.95E-05
227.6616		1.75E-05
227.6848		1.75E-05
227.708		1.97E-05
227.7312		1.85E-05
227.7544		1.60E-05
227.7776		1.69E-05
227.8008		2.15E-05
227.824		1.83E-05
227.8472		2.09E-05
227.8704		1.66E-05
227.8936		1.61E-05
227.9168		1.47E-05
227.94		1.47E-05
227.9632		1.42E-05
227.9864		1.43E-05
228.0096		1.42E-05
228.0328		1.46E-05
228.056		1.45E-05
228.0792		1.48E-05
228.1024		1.43E-05
228.1256		1.53E-05
228.1488		1.47E-05
228.172		1.62E-05
228.1952		1.65E-05
228.2184		1.84E-05
228.2416		2.37E-05
228.2648		3.82E-05
228.288		4.66E-05
228.3112		3.07E-05
228.3344		2.10E-05
228.3576		1.60E-05
228.3808		1.92E-05
228.404		1.84E-05
228.4272		1.58E-05
228.4504		2.27E-05
228.4736		1.99E-05
228.4968		1.91E-05
228.52		2.03E-05
228.5432		1.72E-05
228.5664		1.96E-05
228.5896		1.61E-05
228.6128		4.61E-05
228.636		4.99E-05
228.6592		3.66E-05
228.6824		7.50E-05
228.7056		7.68E-05
228.7288		6.98E-05
228.752		0.000204284
228.7752		0.000268101
228.7984		0.000219228
228.8216		0.000265358
228.8448		0.00020785
228.868		0.000295874
228.8912		0.000176548
228.9144		8.79E-05
228.9376		0.000112714
228.9608		0.000112062
228.984		6.99E-05
229.0072		3.52E-05
229.0304		4.58E-05
229.0536		2.79E-05
229.0768		2.51E-05
229.1		2.94E-05
229.1232		1.91E-05
229.1464		1.61E-05
229.1696		1.63E-05
229.1928		1.90E-05
229.216		1.88E-05
229.2392		1.68E-05
229.2624		1.59E-05
229.2856		1.38E-05
229.3088		1.43E-05
229.332		1.35E-05
229.3552		1.53E-05
229.3784		1.41E-05
229.4016		1.52E-05
229.4248		1.48E-05
229.448		1.57E-05
229.4712		1.43E-05
229.4944		1.51E-05
229.5176		1.51E-05
229.5408		1.49E-05
229.564		1.50E-05
229.5872		1.46E-05
229.6104		1.53E-05
229.6336		1.58E-05
229.6568		1.76E-05
229.68		1.65E-05
229.7032		1.59E-05
229.7264		1.50E-05
229.7496		1.77E-05
229.7728		1.69E-05
229.796		1.68E-05
229.8192		2.00E-05
229.8424		2.12E-05
229.8656		1.88E-05
229.8888		1.78E-05
229.912		2.06E-05
229.9352		1.86E-05
229.9584		1.88E-05
229.9816		1.93E-05
230.0048		1.45E-05
230.028		1.52E-05
230.0512		1.91E-05
230.0744		1.55E-05
230.0976		1.57E-05
230.1208		1.46E-05
230.144		1.61E-05
230.1672		1.39E-05
230.1904		1.44E-05
230.2136		1.82E-05
230.2368		2.24E-05
230.26		2.24E-05
230.2832		1.60E-05
230.3064		1.78E-05
230.3296		1.65E-05
230.3528		1.51E-05
230.376		1.42E-05
230.3992		1.46E-05
230.4224		4.14E-05
230.4456		4.56E-05
230.4688		3.42E-05
230.492		3.68E-05
230.5152		4.27E-05
230.5384		5.01E-05
230.5616		3.16E-05
230.5848		3.68E-05
230.608		3.80E-05
230.6312		2.72E-05
230.6544		2.70E-05
230.6776		1.79E-05
230.7008		1.83E-05
230.724		1.75E-05
230.7472		1.86E-05
230.7704		1.63E-05
230.7936		1.47E-05
230.8168		1.54E-05
230.84		1.49E-05
230.8632		1.47E-05
230.8864		1.40E-05
230.9096		1.40E-05
230.9328		1.35E-05
230.956		1.39E-05
230.9792		2.18E-05
231.0024		2.74E-05
231.0256		6.78E-05
231.0488		3.01E-05
231.072		2.16E-05
231.0952		2.89E-05
231.1184		2.38E-05
231.1416		2.11E-05
231.1648		2.03E-05
231.188		2.62E-05
231.2112		1.97E-05
231.2344		1.54E-05
231.2576		1.62E-05
231.2808		1.54E-05
231.304		1.55E-05
231.3272		1.59E-05
231.3504		1.74E-05
231.3736		1.47E-05
231.3968		1.50E-05
231.42		1.42E-05
231.4432		1.44E-05
231.4664		1.34E-05
231.4896		1.42E-05
231.5128		1.45E-05
231.536		1.40E-05
231.5592		1.37E-05
231.5824		1.36E-05
231.6056		1.39E-05
231.6288		1.37E-05
231.652		1.29E-05
231.6752		1.50E-05
231.6984		1.43E-05
231.7216		1.60E-05
231.7448		1.38E-05
231.768		1.44E-05
231.7912		1.32E-05
231.8144		1.41E-05
231.8376		1.39E-05
231.8608		1.36E-05
231.884		1.37E-05
231.9072		1.40E-05
231.9304		1.37E-05
231.9536		1.86E-05
231.9768		2.07E-05
232		2.23E-05


==> Data/loss-rectang-parameter.txt <==
1		1
2		0.726757
3		0.522837
4		0.355122
5		0.237099
6		0.156412
7		0.0953977
8		0.05645
9		0.033496
10		0.0194873
11		0.0116976
12		0.00696928
13		0.00437803
14		0.0027687
15		0.00184215
16		0.00122891
17		0.000869262
18		0.00064636
19		0.00049629
20		0.000386266
21		0.000308707
22		0.000251903
23		0.000211604
24		0.000179868
25		0.000157649
26		0.000141772
27		0.000129446
28		0.000120542
29		0.000113369
30		0.000107541
31		0.000102693
32		9.92E-05
33		9.56E-05
34		9.27E-05
35		8.98E-05
36		8.74E-05
37		8.53E-05
38		8.29E-05
39		8.12E-05
40		7.94E-05
41		7.77E-05
42		7.62E-05
43		7.45E-05
44		7.30E-05
45		7.16E-05
46		7.02E-05
47		6.88E-05
48		6.76E-05
49		6.65E-05
50		6.54E-05
51		6.45E-05
52		6.32E-05
53		6.25E-05
54		6.19E-05
55		6.09E-05
56		5.99E-05
57		5.89E-05
58		5.78E-05
59		5.70E-05
60		5.62E-05
61		5.57E-05
62		5.49E-05
63		5.43E-05
64		5.36E-05
65		5.31E-05
66		5.23E-05
67		5.17E-05
68		5.12E-05
69		5.06E-05
70		5.00E-05
71		4.95E-05
72		4.91E-05
73		4.85E-05
74		4.80E-05
75		4.75E-05
76		4.70E-05
77		4.66E-05
78		4.60E-05
79		4.55E-05
80		4.52E-05
81		4.47E-05
82		4.42E-05
83		4.37E-05
84		4.34E-05
85		4.29E-05
86		4.25E-05
87		4.21E-05
88		4.18E-05
89		4.13E-05
90		4.09E-05
91		4.05E-05
92		4.02E-05
93		3.98E-05
94		3.95E-05
95		3.90E-05
96		3.87E-05
97		3.83E-05
98		3.80E-05
99		3.77E-05
100		3.73E-05
101		3.70E-05
102		3.67E-05
103		3.64E-05
104		3.61E-05
105		3.58E-05
106		3.55E-05
107		3.52E-05
108		3.49E-05
109		3.46E-05
110		3.44E-05
111		3.40E-05
112		3.38E-05
113		3.36E-05
114		3.33E-05
115		3.31E-05
116		3.28E-05
117		3.26E-05
118		3.24E-05
119		3.21E-05
120		3.19E-05
121		3.17E-05
122		3.15E-05
123		3.13E-05
124		3.10E-05
125		3.09E-05
126		3.07E-05
127		3.06E-05
128		3.03E-05
129		3.01E-05
130		3.01E-05
131		2.99E-05
132		2.96E-05
133		2.94E-05
134		2.93E-05
135		2.91E-05
136		2.89E-05
137		2.88E-05
138		2.87E-05
139		2.85E-05
140		2.84E-05
141		2.83E-05
142		2.81E-05
143		2.80E-05
144		2.79E-05
145		2.77E-05
146		2.77E-05
147		2.76E-05
148		2.75E-05
149		2.73E-05
150		2.72E-05
151		2.72E-05
152		2.71E-05
153		2.70E-05
154		2.69E-05
155		2.68E-05
156		2.67E-05
157		2.67E-05
158		2.65E-05
159		2.65E-05
160		2.65E-05
161		2.64E-05
162		2.63E-05
163		2.63E-05
164		2.62E-05
165		2.61E-05
166		2.60E-05
167		2.60E-05
168		2.60E-05
169		2.59E-05
170		2.59E-05
171		2.58E-05
172		2.57E-05
173		2.58E-05
174		2.57E-05
175		2.56E-05
176		2.56E-05
177		2.57E-05
178		2.56E-05
179		2.56E-05
180		2.55E-05
181		2.55E-05
182		2.54E-05
183		2.54E-05
184		2.54E-05
185		2.54E-05
186		2.53E-05
187		2.53E-05
188		2.53E-05
189		2.53E-05
190		2.53E-05
191		2.53E-05
192		2.52E-05
193		2.52E-05
194		2.52E-05
195		2.52E-05
196		2.52E-05
197		2.52E-05
198		2.52E-05
199		2.52E-05
200		2.51E-05
201		2.51E-05
202		2.51E-05
203		2.51E-05
204		2.51E-05
205		2.51E-05
206		2.51E-05
207		2.51E-05
208		2.50E-05
209		2.50E-05
210		2.50E-05
211		2.51E-05
212		2.50E-05
213		2.50E-05
214		2.50E-05
215		2.50E-05
216		2.50E-05
217		2.50E-05
218		2.50E-05
219		2.49E-05
220		2.50E-05
221		2.49E-05
222		2.49E-05
223		2.49E-05
224		2.49E-05
225		2.50E-05
226		2.50E-05
227		2.49E-05
228		2.50E-05
229		2.49E-05
230		2.49E-05
231		2.50E-05
232		2.49E-05
233		2.49E-05
234		2.49E-05
235		2.49E-05
236		2.49E-05
237		2.49E-05
238		2.50E-05
239		2.50E-05
240		2.50E-05
241		2.49E-05
242		2.50E-05
243		2.50E-05
244		2.50E-05
245		2.49E-05
246		2.49E-05
247		2.50E-05
248		2.49E-05
249		2.49E-05
250		2.49E-05
251		2.49E-05
252		2.49E-05
253		2.49E-05
254		2.50E-05
255		2.49E-05
256		2.50E-05
257		2.50E-05
258		2.51E-05
259		2.49E-05
260		2.50E-05
261		2.50E-05
262		2.50E-05
263		2.50E-05
264		2.49E-05
265		2.49E-05
266		2.50E-05
267		2.49E-05
268		2.49E-05
269		2.50E-05
270		2.49E-05
271		2.49E-05
272		2.49E-05
273		2.49E-05
274		2.49E-05
275		2.49E-05
276		2.49E-05
277		2.49E-05
278		2.49E-05
279		2.49E-05
280		2.49E-05
281		2.49E-05
282		2.49E-05
283		2.50E-05
284		2.49E-05
285		2.49E-05
286		2.49E-05
287		2.49E-05
288		2.49E-05
289		2.49E-05
290		2.50E-05
291		2.50E-05
292		2.49E-05
293		2.49E-05
294		2.49E-05
295		2.49E-05
296		2.49E-05
297		2.50E-05
298		2.50E-05
299		2.49E-05
300		2.49E-05


==> Data/loss_history_circularP_ANN.dat <==
1		1
2		0.775412
3		0.56327
4		0.370995
5		0.382278
6		0.249627
7		0.272454
8		0.315943
9		0.260436
10		0.236996
11		0.233042
12		0.228798
13		0.219366
14		0.230664
15		0.226618
16		0.209686
17		0.205944
18		0.2067
19		0.205363
20		0.206998
21		0.196626
22		0.188845
23		0.187338
24		0.18121
25		0.178435
26		0.172561
27		0.166422
28		0.168036
29		0.255866
30		0.413234
31		0.250589
32		0.265539
33		0.195463
34		0.169625
35		0.197595
36		0.151929
37		0.141771
38		0.141632
39		0.119958
40		0.119797
41		0.124812
42		0.192755
43		0.270762
44		0.153162
45		0.13543
46		0.117486
47		0.117013
48		0.120093
49		0.0903545
50		0.112211
51		0.156081
52		0.105998
53		0.0898818
54		0.0732744
55		0.0825487
56		0.0793748
57		0.0575827
58		0.0548247
59		0.0570293
60		0.0568263
61		0.0551694
62		0.0491978
63		0.045642
64		0.0472279
65		0.0434031
66		0.0424306
67		0.0399642
68		0.0390215
69		0.0379856
70		0.0376619
71		0.0354035
72		0.0353069
73		0.0520689
74		0.0400348
75		0.065596
76		0.0375118
77		0.0424087
78		0.0460109
79		0.0285233
80		0.0460954
81		0.0314099
82		0.0321418
83		0.0319311
84		0.0340486
85		0.0313361
86		0.0317057
87		0.0269056
88		0.0280739
89		0.0263914
90		0.0256228
91		0.0253848
92		0.0250771
93		0.0262839
94		0.0262341
95		0.0234479
96		0.0306531
97		0.0280518
98		0.0227208
99		0.026567
100		0.0234535
101		0.0234529
102		0.0230486
103		0.0224404
104		0.0226265
105		0.0225253
106		0.0228866
107		0.0213317
108		0.0213126
109		0.0211605
110		0.0205487
111		0.0205503
112		0.0224129
113		0.0199062
114		0.0250389
115		0.0217394
116		0.0199253
117		0.022807
118		0.0224573
119		0.0194611
120		0.0217785
121		0.0217401
122		0.0199243
123		0.0208671
124		0.0189803
125		0.0304041
126		0.023135
127		0.0198869
128		0.039257
129		0.0210507
130		0.0190452
131		0.024423
132		0.0251499
133		0.0174391
134		0.0189985
135		0.0195772
136		0.0158052
137		0.0164151
138		0.0161047
139		0.0151825
140		0.0178454
141		0.0157792
142		0.0217592
143		0.0159789
144		0.0172075
145		0.0162362
146		0.0163966
147		0.0146731
148		0.0153648
149		0.0138934
150		0.0146928
151		0.0148333
152		0.0164847
153		0.0225431
154		0.0222853
155		0.0208963
156		0.0226255
157		0.0188226
158		0.0136189
159		0.0138075
160		0.0140669
161		0.0125541
162		0.0124597
163		0.0119643
164		0.0125897
165		0.0121783
166		0.0111916
167		0.0121918
168		0.011617
169		0.0115982
170		0.0121806
171		0.0105061
172		0.0106879
173		0.0120505
174		0.0149659
175		0.0134416
176		0.0116389
177		0.0138858
178		0.106076
179		1.25604
180		0.285542
181		0.659485
182		0.329585
183		0.172149
184		0.188186
185		0.162748
186		0.132726
187		0.135463
188		0.132099
189		0.121899
190		0.107118
191		0.0979955
192		0.0900759
193		0.184626
194		0.158555
195		0.0753029
196		0.0688521
197		0.0715161
198		0.0442022
199		0.038786
200		0.0373162
201		0.0335894
202		0.0360191
203		0.0332778
204		0.0446711
205		0.0327781
206		0.0314394
207		0.0310534
208		0.0330599
209		0.049816
210		0.0298745
211		0.0337756
212		0.0313719
213		0.0233241
214		0.0260905
215		0.0242165
216		0.0261911
217		0.0282456
218		0.045006
219		0.0287094
220		0.0293686
221		0.035759
222		0.0333733
223		0.0271164
224		0.0246691
225		0.0232586
226		0.0217671
227		0.0222814
228		0.0217126
229		0.021671
230		0.0208115
231		0.0198667
232		0.0192982
233		0.0192834
234		0.0192235
235		0.0184894
236		0.0188997
237		0.0185271
238		0.0183619
239		0.0180535
240		0.0173615
241		0.0174825
242		0.0170248
243		0.0174683
244		0.0173052
245		0.0323162
246		0.0374724
247		0.0187898
248		0.0302799
249		0.0336757
250		0.0815437
251		0.0208808
252		0.0563157
253		0.0240978
254		0.0234715
255		0.0229373
256		0.0186146
257		0.0229599
258		0.0280736
259		0.0545266
260		0.0202982
261		0.0248027
262		0.0305514
263		0.0333633
264		0.0268144
265		0.0217764
266		0.0166379
267		0.0154173
268		0.0154623
269		0.015005
270		0.0279396
271		0.031878
272		0.0182828
273		0.0261728
274		0.0163871
275		0.0175329
276		0.0151866
277		0.0184229
278		0.0159778
279		0.0146648
280		0.0136594
281		0.0172507
282		0.0218318
283		0.0268749
284		0.0232815
285		0.0231058
286		0.0183169
287		0.0152318
288		0.0277522
289		0.0241856
290		0.0803079
291		0.0461539
292		0.050644
293		0.0321762
294		0.0269779
295		0.0297541
296		0.070707
297		0.0240517
298		0.0408647
299		0.0231241
300		0.0280872
301		0.0140502
302		0.0217828
303		0.0166885
304		0.0148289
305		0.0242448
306		0.0192148
307		0.0207273
308		0.0188413
309		0.0164453
310		0.0179548
311		0.0130145
312		0.0159558
313		0.012259
314		0.0130441
315		0.0127835
316		0.0126287
317		0.012098
318		0.0113946
319		0.011726
320		0.0118292
321		0.0132915
322		0.0118097
323		0.0109565
324		0.0112062
325		0.0108074
326		0.0105795
327		0.010358
328		0.0105577
329		0.0103775
330		0.0104127
331		0.0102823
332		0.0105144
333		0.00996573
334		0.0102506
335		0.0103365
336		0.00985345
337		0.00935836
338		0.00931408
339		0.00979261
340		0.00907809
341		0.009181
342		0.00898614
343		0.0097985
344		0.0109399
345		0.00987171
346		0.0106429
347		0.00917472
348		0.00921302
349		0.00781893
350		0.0100959
351		0.00771671
352		0.00788916
353		0.00735661
354		0.00760049
355		0.00813957
356		0.00754211
357		0.00731847
358		0.00706814
359		0.00871603
360		0.00745425
361		0.00728063
362		0.00646619
363		0.00639048
364		0.0066222
365		0.00817261
366		0.0516818
367		0.0291285
368		0.0224352
369		0.0176896
370		0.0148631
371		0.0101853
372		0.0117769
373		0.00715184
374		0.00797115
375		0.00528485
376		0.0068908
377		0.00664043
378		0.00568502
379		0.00539083
380		0.00507917
381		0.00529702
382		0.00462447
383		0.00520674
384		0.00544745
385		0.00493937
386		0.0175796
387		0.0119879
388		0.0197379
389		0.00600782
390		0.0119846
391		0.00870854
392		0.0430786
393		0.0338409
394		0.0416746
395		0.0117806
396		0.0243536
397		0.00739742
398		0.0163745
399		0.00427245
400		0.00920434
401		0.00385331
402		0.0086952
403		0.00358531
404		0.00410555
405		0.00385681
406		0.00398037
407		0.00353828
408		0.00352751
409		0.00331951
410		0.003843
411		0.00326407
412		0.00336079
413		0.00301957
414		0.00311112
415		0.00302428
416		0.00286114
417		0.00281743
418		0.00279448
419		0.00258748
420		0.00249262
421		0.00243149
422		0.00243639
423		0.00234751
424		0.00227801
425		0.0115817
426		0.00746176
427		0.0129087
428		0.00435918
429		0.00856734
430		0.0025651
431		0.00474924
432		0.003152
433		0.00271912
434		0.00302849
435		0.00187463
436		0.00190978
437		0.00242944
438		0.00147035
439		0.00166665
440		0.00139142
441		0.00188378
442		0.00136452
443		0.00157811
444		0.00136261
445		0.00152875
446		0.00122876
447		0.0013398
448		0.00165148
449		0.00133022
450		0.00137396
451		0.0011592
452		0.00110582
453		0.00123287
454		0.00113861
455		0.00124659
456		0.00152331
457		0.00922681
458		0.00365614
459		0.00843687
460		0.00351483
461		0.00272153
462		0.00328547
463		0.0018339
464		0.00227908
465		0.00217065
466		0.00143093
467		0.00109009
468		0.000931371
469		0.00105892
470		0.00102323
471		0.000808687
472		0.00101395
473		0.000797808
474		0.000817664
475		0.000870365
476		0.000825623
477		0.000849976
478		0.000812557
479		0.00090778
480		0.000921036
481		0.000733203
482		0.000847839
483		0.000792713
484		0.000807942
485		0.000808792
486		0.000792885
487		0.000799462
488		0.000759807
489		0.000807636
490		0.000857455
491		0.000695459
492		0.00103167
493		0.000809077
494		0.00081981
495		0.000788912
496		0.000768438
497		0.000766246
498		0.000919721
499		0.000764807
500		0.000737134
501		0.000999936
502		0.00102207
503		0.000708508
504		0.000969731
505		0.000735221
506		0.00080364
507		0.000856596
508		0.000963864
509		0.00123965
510		0.00102557
511		0.000866428
512		0.00157134
513		0.00106879
514		0.00106259
515		0.00131558
516		0.000653755
517		0.0038906
518		0.0018836
519		0.00233848
520		0.00201984
521		0.000793333
522		0.00187168
523		0.00115587
524		0.0015958
525		0.000856941
526		0.00101548
527		0.00217997
528		0.00135202
529		0.00152874
530		0.00318365
531		0.00142047
532		0.00108369
533		0.00155732
534		0.00110692
535		0.000891134
536		0.000986618
537		0.000762512
538		0.000825489
539		0.000751883
540		0.000876539
541		0.000729159
542		0.000735562
543		0.000751954
544		0.00133858
545		0.00113845
546		0.000772025
547		0.00101405
548		0.0010315
549		0.000820119
550		0.000747615
551		0.000760367
552		0.00193224
553		0.0014576
554		0.000827781
555		0.000842612
556		0.00118247
557		0.000761454
558		0.00071235
559		0.00085641
560		0.000774704
561		0.000764387
562		0.000741107
563		0.000717467
564		0.000739124
565		0.000779846
566		0.00437977
567		0.00172545
568		0.00738272
569		0.00605045
570		0.00395132
571		0.00265171
572		0.00255134
573		0.00419653
574		0.00123827
575		0.00102247
576		0.00161515
577		0.000788828
578		0.00107466
579		0.00104854
580		0.0008663
581		0.00184888
582		0.0010767
583		0.00093958
584		0.000800915
585		0.0010044
586		0.000653026
587		0.000763466
588		0.000750023
589		0.000837507
590		0.000667106
591		0.000883736
592		0.000733081
593		0.00071873
594		0.000757193
595		0.000729157
596		0.000691472
597		0.000842459
598		0.000823739
599		0.000643897
600		0.000976713
601		0.000853705
602		0.000813894
603		0.000871816
604		0.000832323
605		0.000624733
606		0.000909816
607		0.000670071
608		0.000726018
609		0.000704006
610		0.00082581
611		0.000776018
612		0.00082961
613		0.000804537
614		0.0011099
615		0.000878506
616		0.000988892
617		0.000801472
618		0.000907844
619		0.000765632
620		0.000727311
621		0.000768687
622		0.000881801
623		0.000912871
624		0.000844933
625		0.000853085
626		0.000729607
627		0.00104341
628		0.000827462
629		0.000883535
630		0.000901437
631		0.00074157
632		0.000784721
633		0.000763918
634		0.000744926
635		0.00726751
636		0.00156715
637		0.00598422
638		0.00356009
639		0.00279202
640		0.0017241
641		0.00342097
642		0.00318268
643		0.00186782
644		0.00178132
645		0.0105986
646		0.00317968
647		0.0315262
648		0.0202205
649		0.0159079
650		0.0148974
651		0.00483425
652		0.00721752
653		0.00544465
654		0.00393229
655		0.00239784
656		0.00201971
657		0.00208895
658		0.00123612
659		0.00101887
660		0.00102339
661		0.00120781
662		0.000749266
663		0.00101382
664		0.000851929
665		0.00079146
666		0.000785804
667		0.000877747
668		0.000860667
669		0.000676815
670		0.000745729
671		0.000784405
672		0.000682065
673		0.00070381
674		0.000883911
675		0.00069528
676		0.000694953
677		0.00080102
678		0.000732423
679		0.000905494
680		0.000834301
681		0.00097795
682		0.00877505
683		0.00464144
684		0.0070966
685		0.00448542
686		0.00209601
687		0.00484984
688		0.00224866
689		0.00255764
690		0.00311861
691		0.00280181
692		0.002103
693		0.0249019
694		0.00621663
695		0.00920641
696		0.0090557
697		0.0021158
698		0.0026979
699		0.00195611
700		0.000834683
701		0.00114121
702		0.000936405
703		0.000774695
704		0.000769778
705		0.000667825
706		0.000683213
707		0.000746415
708		0.000707606
709		0.000662048
710		0.000750968
711		0.00105046
712		0.000748871
713		0.00112295
714		0.000565728
715		0.000825356
716		0.000703378
717		0.000612599
718		0.000653691
719		0.000767458
720		0.000638729
721		0.000790764
722		0.000765754
723		0.000644637
724		0.000758664
725		0.000727396
726		0.000700491
727		0.000663653
728		0.0006014
729		0.000647116
730		0.000616159
731		0.000606632
732		0.000609773
733		0.000619096
734		0.000613269
735		0.000639158
736		0.000621114
737		0.00067388
738		0.000602678
739		0.00090476
740		0.000802411
741		0.000696824
742		0.000800833
743		0.000595507
744		0.000602065
745		0.000724162
746		0.000630143
747		0.000677555
748		0.000691281
749		0.00060014
750		0.000653697
751		0.000639135
752		0.000752369
753		0.000975126
754		0.000630084
755		0.000893114
756		0.00111271
757		0.0351467
758		0.0137006
759		0.0291229
760		0.0291505
761		0.007079
762		0.00568811
763		0.00636697
764		0.00884687
765		0.0166508
766		0.109296
767		0.0320743
768		0.00334145
769		0.0106454
770		0.0137282
771		0.00419881
772		0.00345937
773		0.0033081
774		0.003031
775		0.00157114
776		0.00137171
777		0.00230744
778		0.00571199
779		0.00447894
780		0.00152193
781		0.00244747
782		0.00878382
783		0.0261244
784		0.0143018
785		0.00203583
786		0.00426161
787		0.00538659
788		0.00236894
789		0.00213792
790		0.0023257
791		0.00151097
792		0.00112745
793		0.00107376
794		0.00138964
795		0.000818145
796		0.000889242
797		0.000983274
798		0.000818043
799		0.000787067
800		0.000732334
801		0.000687995
802		0.000618591
803		0.000770468
804		0.000640931
805		0.000678695
806		0.000598141
807		0.000858179
808		0.000613443
809		0.000840658
810		0.00376944
811		0.00168837
812		0.00627683
813		0.00233206
814		0.00265813
815		0.00312069
816		0.000771759
817		0.0011857
818		0.000759379
819		0.00143856
820		0.00123994
821		0.000742696
822		0.000989303
823		0.000513313
824		0.000679345
825		0.000617255
826		0.00553191
827		0.0016854
828		0.0040552
829		0.00101045
830		0.000930911
831		0.00112565
832		0.00073028
833		0.000770592
834		0.000941451
835		0.000619702
836		0.000659265
837		0.00052383
838		0.000763679
839		0.000548543
840		0.000520106
841		0.000673029
842		0.00063935
843		0.000592017
844		0.000876807
845		0.000556581
846		0.000617573
847		0.000659593
848		0.000606503
849		0.000594018
850		0.000594265
851		0.000551633
852		0.000580786
853		0.000683885
854		0.00391791
855		0.0025107
856		0.00432731
857		0.0012266
858		0.00132398
859		0.00161085
860		0.000507489
861		0.000698164
862		0.000784649
863		0.000956735
864		0.000901804
865		0.000552541
866		0.000856484
867		0.000521026
868		0.000577796
869		0.000668488
870		0.0005796
871		0.000518683
872		0.000517928
873		0.000507431
874		0.000497075
875		0.000478438
876		0.000509788
877		0.000512511
878		0.000627341
879		0.000535497
880		0.000698797
881		0.000561809
882		0.000731081
883		0.000538742
884		0.000634481
885		0.000597705
886		0.000577844
887		0.000538992
888		0.000544233
889		0.000491871
890		0.000702436
891		0.00713906
892		0.00279661
893		0.00601633
894		0.00255831
895		0.00122667
896		0.00137769
897		0.000574345
898		0.000701231
899		0.00070653
900		0.000462786
901		0.00174278
902		0.000790359
903		0.00156734
904		0.00103999
905		0.000689166
906		0.00119856
907		0.000520707
908		0.000567154
909		0.000583994
910		0.000613732
911		0.000434877
912		0.000560655
913		0.000547148
914		0.000498488
915		0.000568806
916		0.000532325
917		0.000618042
918		0.000483476
919		0.000512418
920		0.000495544
921		0.000532634
922		0.000464029
923		0.000476961
924		0.00048801
925		0.000555638
926		0.00302207
927		0.0020333
928		0.00814686
929		0.0170349
930		0.0038874
931		0.0106846
932		0.0409809
933		0.382593
934		0.257329
935		0.0585072
936		0.0712887
937		0.0774982
938		0.0526043
939		0.0182351
940		0.00998347
941		0.0177587
942		0.0179223
943		0.0119718
944		0.00776274
945		0.00579526
946		0.00801727
947		0.00733319
948		0.00522439
949		0.00473904
950		0.00486398
951		0.00435066
952		0.00434068
953		0.00397978
954		0.0038383
955		0.00328291
956		0.00315868
957		0.0029978
958		0.00272702
959		0.00282384
960		0.00253706
961		0.00239946
962		0.00218529
963		0.00233736
964		0.00220809
965		0.00212938
966		0.00187434
967		0.00179442
968		0.00153443
969		0.00137906
970		0.00143991
971		0.00139819
972		0.00118938
973		0.00120059
974		0.00109537
975		0.00113376
976		0.000997156
977		0.000964789
978		0.000865253
979		0.000841919
980		0.000948397
981		0.000728587
982		0.000772922
983		0.00074057
984		0.000842042
985		0.000679954
986		0.0012224
987		0.000735486
988		0.000787705
989		0.000628827
990		0.000598137
991		0.000558204
992		0.000552984
993		0.000536039
994		0.000533335
995		0.00051036
996		0.000546654
997		0.000522526
998		0.000529563
999		0.000550057
1000		0.000464807
1001		0.000492504
1002		0.000446368
1003		0.000470074
1004		0.000445222
1005		0.00051714
1006		0.00044402
1007		0.00045215
1008		0.000471012
1009		0.000533877
1010		0.000522
1011		0.000495734
1012		0.00119376
1013		0.00128989
1014		0.000787798
1015		0.000803181
1016		0.000530652
1017		0.000470024
1018		0.00057869
1019		0.000405207
1020		0.00135345
1021		0.000903886
1022		0.000852014
1023		0.000614616
1024		0.000619849
1025		0.000466735
1026		0.000533159
1027		0.000465619
1028		0.00041909
1029		0.000427781
1030		0.00041418
1031		0.000415953
1032		0.000437154
1033		0.000415274
1034		0.000512063
1035		0.00039897
1036		0.000455493
1037		0.000460956
1038		0.000463372
1039		0.000438768
1040		0.000395566
1041		0.000468141
1042		0.000426503
1043		0.000491759
1044		0.000473628
1045		0.000431943
1046		0.000468293
1047		0.000474095
1048		0.000693464
1049		0.00256851
1050		0.000702083
1051		0.00108936
1052		0.000547975
1053		0.000466834
1054		0.000542432
1055		0.000510811
1056		0.000413029
1057		0.000416455
1058		0.000576835
1059		0.000448826
1060		0.000479326
1061		0.000478687
1062		0.00042272
1063		0.000460951
1064		0.000429002
1065		0.000418094
1066		0.000457024
1067		0.000519734
1068		0.00042264
1069		0.000429595
1070		0.000402489
1071		0.000454186
1072		0.000421745
1073		0.000410176
1074		0.000405544
1075		0.000489618
1076		0.000412748
1077		0.00045749
1078		0.000456604
1079		0.000436025
1080		0.000464321
1081		0.000429908
1082		0.000443704
1083		0.000415502
1084		0.000397287
1085		0.000397064
1086		0.000418017
1087		0.000403442
1088		0.000424705
1089		0.00243993
1090		0.00115707
1091		0.00203117
1092		0.000904059
1093		0.00109543
1094		0.00145645
1095		0.0432585
1096		0.450596
1097		0.623134
1098		0.339487
1099		0.136189
1100		0.14343
1101		0.120929
1102		0.0785586
1103		0.0427714
1104		0.0385363
1105		0.0331828
1106		0.0230854
1107		0.015291
1108		0.0147076
1109		0.0138645
1110		0.012255
1111		0.0104633
1112		0.00901861
1113		0.00822051
1114		0.00855846
1115		0.00786834
1116		0.00728018
1117		0.00723509
1118		0.00656382
1119		0.00591897
1120		0.0060227
1121		0.00571887
1122		0.00639233
1123		0.00597885
1124		0.00507868
1125		0.00530336
1126		0.00519863
1127		0.00453008
1128		0.00391679
1129		0.00487931
1130		0.00585396
1131		0.00471637
1132		0.00385351
1133		0.00385737
1134		0.00390353
1135		0.00328604
1136		0.00291471
1137		0.00265817
1138		0.00269281
1139		0.00250316
1140		0.00232972
1141		0.00210607
1142		0.0019915
1143		0.00187334
1144		0.00182206
1145		0.00173612
1146		0.001626
1147		0.00155797
1148		0.00157449
1149		0.0015334
1150		0.0020536
1151		0.00247234
1152		0.00270419
1153		0.00412377
1154		0.00348328
1155		0.00179086
1156		0.00136201
1157		0.00133773
1158		0.00105205
1159		0.000929119
1160		0.000929224
1161		0.000845104
1162		0.000794491
1163		0.000754304
1164		0.000676538
1165		0.000645526
1166		0.000615679
1167		0.000595518
1168		0.000578649
1169		0.00061208
1170		0.000597001
1171		0.00056397
1172		0.000523033
1173		0.000497309
1174		0.000490795
1175		0.000479762
1176		0.000495011
1177		0.000461642
1178		0.000464283
1179		0.000452267
1180		0.000445862
1181		0.000425834
1182		0.000426719
1183		0.000424522
1184		0.000477428
1185		0.000430156
1186		0.000415575
1187		0.000420765
1188		0.000420043
1189		0.000406413
1190		0.000403833
1191		0.000394133
1192		0.000397031
1193		0.000570181
1194		0.000911466
1195		0.000605058
1196		0.000554634
1197		0.000498239
1198		0.000423202
1199		0.000394225
1200		0.000371344
1201		0.000330053
1202		0.000363947
1203		0.000373098
1204		0.000355378
1205		0.000341204
1206		0.000366941
1207		0.000357111
1208		0.000468955
1209		0.000864276
1210		0.000473086
1211		0.000432798
1212		0.000547384
1213		0.000401413
1214		0.000343057
1215		0.000339399
1216		0.000336351
1217		0.000320804
1218		0.000334848
1219		0.000338138
1220		0.000330339
1221		0.000323435
1222		0.000319847
1223		0.000324611
1224		0.000334858
1225		0.000318262
1226		0.000321138
1227		0.000327767
1228		0.000323917
1229		0.000333034
1230		0.000316663
1231		0.000334134
1232		0.00032698
1233		0.000319855
1234		0.000327685
1235		0.000321508
1236		0.00033256
1237		0.000318306
1238		0.000319333
1239		0.000325108
1240		0.000360266
1241		0.000376411
1242		0.000338483
1243		0.000327527
1244		0.000334367
1245		0.000326052
1246		0.00032318
1247		0.000313724
1248		0.000303464
1249		0.0003231
1250		0.000392431
1251		0.000812345
1252		0.000517081
1253		0.00130304
1254		0.00121983
1255		0.000438206
1256		0.000827492
1257		0.00299908
1258		0.00162938
1259		0.00130644
1260		0.00123445
1261		0.000576277
1262		0.000501988
1263		0.000412383
1264		0.000408727
1265		0.000444423
1266		0.000394761
1267		0.00030815
1268		0.000582942
1269		0.000972019
1270		0.000460566
1271		0.000594709
1272		0.000646059
1273		0.000345397
1274		0.000449273
1275		0.000374493
1276		0.000329564
1277		0.000382592
1278		0.000264754
1279		0.000908346
1280		0.00147077
1281		0.000398435
1282		0.000520607
1283		0.00071427
1284		0.000323166
1285		0.000426085
1286		0.00038141
1287		0.000303728
1288		0.000352722
1289		0.000365209
1290		0.000299741
1291		0.000307413
1292		0.000303123
1293		0.000304645
1294		0.000298764
1295		0.000285661
1296		0.000357391
1297		0.000351873
1298		0.000294262
1299		0.000302356
1300		0.000292338
1301		0.000299301
1302		0.000285721
1303		0.000276018
1304		0.000284129
1305		0.000337863
1306		0.000346785
1307		0.000353331
1308		0.000285721
1309		0.00029078
1310		0.000292849
1311		0.00028691
1312		0.000283718
1313		0.000282199
1314		0.000270737
1315		0.000289551
1316		0.0002927
1317		0.00027638
1318		0.000303144
1319		0.000300006
1320		0.000311175
1321		0.000418969
1322		0.000945792
1323		0.000527116
1324		0.000334183
1325		0.000428674
1326		0.000427368
1327		0.000334243
1328		0.000320931
1329		0.000288981
1330		0.000294301
1331		0.000297534
1332		0.0002851
1333		0.000279521
1334		0.000316667
1335		0.000304805
1336		0.000289963
1337		0.000295111
1338		0.000297238
1339		0.000275194
1340		0.000275215
1341		0.000285636
1342		0.000281877
1343		0.000301341
1344		0.000473918
1345		0.0010533
1346		0.000519616
1347		0.00048211
1348		0.000658911
1349		0.000379794
1350		0.000373107
1351		0.000369329
1352		0.0002492
1353		0.000345776
1354		0.000336428
1355		0.00026677
1356		0.000270301
1357		0.000281156
1358		0.000264698
1359		0.000290103
1360		0.000281746
1361		0.000270424
1362		0.000265885
1363		0.000266037
1364		0.00027383
1365		0.000271732
1366		0.000280786
1367		0.000269252
1368		0.000275151
1369		0.000265402
1370		0.000270583
1371		0.000293033
1372		0.000272937
1373		0.000259456
1374		0.000283917
1375		0.000282026
1376		0.000447467
1377		0.000565684
1378		0.000345273
1379		0.000552053
1380		0.000382405
1381		0.000275138
1382		0.00030979
1383		0.000282536
1384		0.000269734
1385		0.000277361
1386		0.000271207
1387		0.000262254
1388		0.000273736
1389		0.000261857
1390		0.000272532
1391		0.000254963
1392		0.000257319
1393		0.000255997
1394		0.000263726
1395		0.000270859
1396		0.000265648
1397		0.000263363
1398		0.000260676
1399		0.000269226
1400		0.000253824
1401		0.000255146
1402		0.000247193
1403		0.000257698
1404		0.000254069
1405		0.000257901
1406		0.00025895
1407		0.000260914
1408		0.000243661
1409		0.000251073
1410		0.000248379
1411		0.000248558
1412		0.00028576
1413		0.000298208
1414		0.00025643
1415		0.000295948
1416		0.000261096
1417		0.000249165
1418		0.000288693
1419		0.000256289
1420		0.000266059
1421		0.000250276
1422		0.000272708
1423		0.000260688
1424		0.000253107
1425		0.000276582
1426		0.000271961
1427		0.000259415
1428		0.000246936
1429		0.00024807
1430		0.000245376
1431		0.00025066
1432		0.000244942
1433		0.000252618
1434		0.000255291
1435		0.000243433
1436		0.000265131
1437		0.000253686
1438		0.000250783
1439		0.000248868
1440		0.00023682
1441		0.000246876
1442		0.000247775
1443		0.000245375
1444		0.000250046
1445		0.000245776
1446		0.000247924
1447		0.000256843
1448		0.000274517
1449		0.000287492
1450		0.000281116
1451		0.000249249
1452		0.000235553
1453		0.000279589
1454		0.000279295
1455		0.000257774
1456		0.00027224
1457		0.00026246
1458		0.000296281
1459		0.000268212
1460		0.000277184
1461		0.000252612
1462		0.000239254
1463		0.000248053
1464		0.000255046
1465		0.000233287
1466		0.00023256
1467		0.000250437
1468		0.000298429
1469		0.000291884
1470		0.00028101
1471		0.000246675
1472		0.000261551
1473		0.000265416
1474		0.000257303
1475		0.000254865
1476		0.000228701
1477		0.000259753
1478		0.000255729
1479		0.000264656
1480		0.000275193
1481		0.00024722
1482		0.000611341
1483		0.000942253
1484		0.00034123
1485		0.000558145
1486		0.000419525
1487		0.000273694
1488		0.00030438
1489		0.000236274
1490		0.000348692
1491		0.00025768
1492		0.00024255
1493		0.000245639
1494		0.000235899
1495		0.000243837
1496		0.000231571
1497		0.000228555
1498		0.000222822
1499		0.000265309
1500		0.000253617
1501		0.000230658
1502		0.000226779
1503		0.000221996
1504		0.000227676
1505		0.000223527
1506		0.000227624
1507		0.000217162
1508		0.000226046
1509		0.000235581
1510		0.000235188
1511		0.00023301
1512		0.000218379
1513		0.000231727
1514		0.00023909
1515		0.000234893
1516		0.000218223
1517		0.000236817
1518		0.000226384
1519		0.000221402
1520		0.000221105
1521		0.000225553
1522		0.000238059
1523		0.000220374
1524		0.000233837
1525		0.000224845
1526		0.000219372
1527		0.000238891
1528		0.000220074
1529		0.000243346
1530		0.000230262
1531		0.000236265
1532		0.000266822
1533		0.000237056
1534		0.000226731
1535		0.000218499
1536		0.0002308
1537		0.000255917
1538		0.000230486
1539		0.000230515
1540		0.000247852
1541		0.000219815
1542		0.000225432
1543		0.000222446
1544		0.000219504
1545		0.000217159
1546		0.000216231
1547		0.000213415
1548		0.000246455
1549		0.000265086
1550		0.000489873
1551		0.000614879
1552		0.000309368
1553		0.000809313
1554		0.000229647
1555		0.000403542
1556		0.00031618
1557		0.00047296
1558		0.000343403
1559		0.000262338
1560		0.00023027
1561		0.000261791
1562		0.000288828
1563		0.000212732
1564		0.000245108
1565		0.000252113
1566		0.000256216
1567		0.000210403
1568		0.000219793
1569		0.000219563
1570		0.000250685
1571		0.000209955
1572		0.000215115
1573		0.000208614
1574		0.000221228
1575		0.000228772
1576		0.000208715
1577		0.000220663
1578		0.000217196
1579		0.000215463
1580		0.000228753
1581		0.000202588
1582		0.000224766
1583		0.000220955
1584		0.000220355
1585		0.000207892
1586		0.00021845
1587		0.00023127
1588		0.000214532
1589		0.00020982
1590		0.000241746
1591		0.000261256
1592		0.00021293
1593		0.000229493
1594		0.000246656
1595		0.000242231
1596		0.000210443
1597		0.000219894
1598		0.000204561
1599		0.000208421
1600		0.00024821
1601		0.000214691
1602		0.000276551
1603		0.00022885
1604		0.000223984
1605		0.000214541
1606		0.000225951
1607		0.000224863
1608		0.000231992
1609		0.00021084
1610		0.000227644
1611		0.000219027
1612		0.000224466
1613		0.000204321
1614		0.0002074
1615		0.000213887
1616		0.000223833
1617		0.000211961
1618		0.0002331
1619		0.000192553
1620		0.000212152
1621		0.00020976
1622		0.000197837
1623		0.000200023
1624		0.00022611
1625		0.000213479
1626		0.000213194
1627		0.000225997
1628		0.000257523
1629		0.000301663
1630		0.000192528
1631		0.000206025
1632		0.000197405
1633		0.000236675
1634		0.000224082
1635		0.000214871
1636		0.000207971
1637		0.000203926
1638		0.000201061
1639		0.000191497
1640		0.000194266
1641		0.000197585
1642		0.00019255
1643		0.000190743
1644		0.000213038
1645		0.000240067
1646		0.000274915
1647		0.000234009
1648		0.000223254
1649		0.000223917
1650		0.000248736
1651		0.000208258
1652		0.000216265
1653		0.000188368
1654		0.000222565
1655		0.000192441
1656		0.000193675
1657		0.000200703
1658		0.000198513
1659		0.000192241
1660		0.000192221
1661		0.000201791
1662		0.000197766
1663		0.000186483
1664		0.000217523
1665		0.000189074
1666		0.000193018
1667		0.000198896
1668		0.000216186
1669		0.000222769
1670		0.00023924
1671		0.000200031
1672		0.00021064
1673		0.000206673
1674		0.000190788
1675		0.000193726
1676		0.00020152
1677		0.000200067
1678		0.000194129
1679		0.00022528
1680		0.000197524
1681		0.000192085
1682		0.000201373
1683		0.000194375
1684		0.000224988
1685		0.000228891
1686		0.000212679
1687		0.000216196
1688		0.00023477
1689		0.000192373
1690		0.000209598
1691		0.000590227
1692		0.000675535
1693		0.000520486
1694		0.000433995
1695		0.00026253
1696		0.000346702
1697		0.000182853
1698		0.000261924
1699		0.000228982
1700		0.000293122
1701		0.000216792
1702		0.000258454
1703		0.00021773
1704		0.000204957
1705		0.000191862
1706		0.000191869
1707		0.00019125
1708		0.000181317
1709		0.000178795
1710		0.000186871
1711		0.000187664
1712		0.000731206
1713		0.000407135
1714		0.000743597
1715		0.000270143
1716		0.000492645
1717		0.00018017
1718		0.000354586
1719		0.000239432
1720		0.000223
1721		0.000288078
1722		0.000471036
1723		0.000280414
1724		0.000398259
1725		0.000230148
1726		0.000217856
1727		0.000238246
1728		0.000199715
1729		0.000196056
1730		0.000185667
1731		0.00019144
1732		0.0005775
1733		0.000404157
1734		0.000486243
1735		0.000268869
1736		0.000267508
1737		0.000229226
1738		0.000235514
1739		0.000222975
1740		0.000212119
1741		0.000206813
1742		0.000233542
1743		0.00021294
1744		0.000177837
1745		0.000193664
1746		0.000217323
1747		0.000179005
1748		0.000219561
1749		0.000182944
1750		0.000196422
1751		0.000192861
1752		0.00017299
1753		0.000175084
1754		0.000179373
1755		0.000180729
1756		0.000178724
1757		0.000169093
1758		0.000174589
1759		0.000211644
1760		0.000181443
1761		0.000206237
1762		0.0001864
1763		0.000214557
1764		0.000201724
1765		0.000196982
1766		0.000193065
1767		0.000210134
1768		0.000169626
1769		0.000186905
1770		0.000207406
1771		0.000168272
1772		0.000191252
1773		0.000388421
1774		0.000386838
1775		0.000216232
1776		0.00021823
1777		0.000213955
1778		0.000172757
1779		0.000175019
1780		0.000186898
1781		0.000178008
1782		0.000211554
1783		0.000168106
1784		0.000173634
1785		0.000201927
1786		0.000184266
1787		0.000184557
1788		0.000175749
1789		0.00014427
1790		0.000224653
1791		0.000179063
1792		0.000186342
1793		0.000165553
1794		0.000184855
1795		0.000174311
1796		0.000169417
1797		0.000176453
1798		0.000168957
1799		0.000157858
1800		0.000159751
1801		0.00016069
1802		0.000171661
1803		0.00017282
1804		0.000181881
1805		0.000181753
1806		0.000839552
1807		0.000552828
1808		0.000794088
1809		0.000336899
1810		0.000569049
1811		0.000184437
1812		0.000393252
1813		0.000234726
1814		0.000270337
1815		0.000188357
1816		0.000505161
1817		0.000411303
1818		0.000446012
1819		0.000307436
1820		0.00032492
1821		0.00250902
1822		0.000573744
1823		0.000348802
1824		0.00051613
1825		0.000312298
1826		0.000257017
1827		0.000322732
1828		0.000246848
1829		0.000222515
1830		0.000269345
1831		0.000229612
1832		0.000166114
1833		0.000232945
1834		0.000193852
1835		0.000181693
1836		0.000239983
1837		0.000198453
1838		0.000345245
1839		0.000560989
1840		0.000190089
1841		0.000229264
1842		0.000221453
1843		0.00018504
1844		0.000174083
1845		0.000169981
1846		0.000163668
1847		0.000165564
1848		0.000161826
1849		0.000161018
1850		0.000166179
1851		0.000170753
1852		0.000175698
1853		0.000224411
1854		0.000234653
1855		0.000187308
1856		0.00021617
1857		0.000179374
1858		0.000159079
1859		0.000164133
1860		0.0001841
1861		0.000193228
1862		0.000205321
1863		0.000222252
1864		0.000289064
1865		0.000174553
1866		0.000181863
1867		0.000167951
1868		0.000190843
1869		0.00018918
1870		0.000150591
1871		0.000166538
1872		0.000167565
1873		0.000186397
1874		0.000155403
1875		0.00015282
1876		0.00016824
1877		0.000160473
1878		0.000150489
1879		0.000149104
1880		0.00014795
1881		0.000140755
1882		0.000137442
1883		0.000139618
1884		0.000145205
1885		0.000145739
1886		0.000399145
1887		0.000229286
1888		0.000613693
1889		0.000237429
1890		0.000311264
1891		0.000161942
1892		0.000206367
1893		0.000147627
1894		0.000156764
1895		0.000150708
1896		0.000195074
1897		0.000759937
1898		0.000220935
1899		0.000390374
1900		0.000246139
1901		0.000225506
1902		0.000163494
1903		0.000175789
1904		0.000215855
1905		0.000151505
1906		0.000152256
1907		0.000149705
1908		0.000172359
1909		0.000841588
1910		0.000479211
1911		0.000824153
1912		0.000174369
1913		0.000610689
1914		0.000227862
1915		0.00073511
1916		0.000368339
1917		0.000364093
1918		0.000582899
1919		0.000161626
1920		0.000992418
1921		0.000535107
1922		0.000725984
1923		0.00177171
1924		0.000973116
1925		0.00179778
1926		0.000180552
1927		0.00126067
1928		0.000362303
1929		0.000778777
1930		0.00126241
1931		0.00177776
1932		0.00159787
1933		0.000606588
1934		0.000941394
1935		0.000332497
1936		0.000683773
1937		0.000180541
1938		0.00025428
1939		0.000157483
1940		0.000258201
1941		0.000194365
1942		0.000169596
1943		0.000176626
1944		0.000171969
1945		0.000140317
1946		0.000146756
1947		0.000139269
1948		0.000143106
1949		0.000126795
1950		0.000151522
1951		0.000180403
1952		0.000264343
1953		0.000216543
1954		0.000184956
1955		0.000186691
1956		0.000159617
1957		0.000151777
1958		0.00014811
1959		0.000157803
1960		0.000144308
1961		0.000122486
1962		0.000127455
1963		0.000161024
1964		0.000133386
1965		0.000152971
1966		0.000137366
1967		0.000150485
1968		0.000126585
1969		0.000130512
1970		0.000138572
1971		0.000129582
1972		0.000143999
1973		0.000183402
1974		0.000178143
1975		0.000182888
1976		0.000130586
1977		0.000187567
1978		0.00018648
1979		0.000115448
1980		0.000209698
1981		0.000140676
1982		0.000145929
1983		0.000138577
1984		0.000134374
1985		0.000124498
1986		0.000124565
1987		0.000130062
1988		0.000137562
1989		0.000169323
1990		0.000135569
1991		0.000163508
1992		0.00025894
1993		0.000212831
1994		0.000244114
1995		0.00025145
1996		0.000216471
1997		0.000282457
1998		0.000233711
1999		0.000247578
2000		0.000196925
2001		0.000822339
2002		0.000324599
2003		0.000944123
2004		0.000380879
2005		0.000401504
2006		0.000346938
2007		0.000447894
2008		0.000343004
2009		0.000343792
2010		0.000320847
2011		0.000166183
2012		0.000180541
2013		0.000124576
2014		0.000180645
2015		0.000137085
2016		0.000150116
2017		0.000135958
2018		0.000137539
2019		0.000136349
2020		0.000112018
2021		0.000125128
2022		0.000144482
2023		0.000138247
2024		0.000116191
2025		0.000132636
2026		0.000117599
2027		0.00014055
2028		0.000127506
2029		0.000171734
2030		0.000153555
2031		0.000144194
2032		0.000125962
2033		0.000118789
2034		0.000121527
2035		0.000110573
2036		0.0001896
2037		0.00013412
2038		0.000283496
2039		0.00022199
2040		0.000225746
2041		0.000347696
2042		0.000208372
2043		0.000162537
2044		0.000207366
2045		0.000130407
2046		0.000156475
2047		0.000160103
2048		0.000122048
2049		0.000166608
2050		0.000165967
2051		0.000242575
2052		0.00123837
2053		0.00107524
2054		0.0022428
2055		0.0016849
2056		0.000252017
2057		0.000854222
2058		0.000256517
2059		0.000640485
2060		0.000605918
2061		0.00161494
2062		0.00197036
2063		0.00376551
2064		0.00338467
2065		0.00357614
2066		0.00148341
2067		0.00135316
2068		0.00191339
2069		0.00114585
2070		0.00101407
2071		0.00360741
2072		0.0352422
2073		0.018096
2074		0.00850057
2075		0.0123907
2076		0.00733613
2077		0.00344967
2078		0.00703973
2079		0.0587725
2080		0.188255
2081		0.411108
2082		0.214316
2083		0.113451
2084		0.0476071
2085		0.0528985
2086		0.035584
2087		0.012665
2088		0.00897883
2089		0.00691026
2090		0.00478092
2091		0.00374462
2092		0.00314846
2093		0.00240464
2094		0.00199308
2095		0.00182706
2096		0.00168839
2097		0.00143683
2098		0.00127801
2099		0.00106994
2100		0.000996507
2101		0.000916754
2102		0.000882189
2103		0.000907866
2104		0.000873483
2105		0.000922294
2106		0.000863024
2107		0.00098573
2108		0.000921262
2109		0.000841347
2110		0.000844382
2111		0.000848512
2112		0.000964477
2113		0.000781858
2114		0.00074894
2115		0.000678288
2116		0.000666365
2117		0.000780578
2118		0.000625996
2119		0.000804745
2120		0.000799566
2121		0.000761693
2122		0.000715232
2123		0.000711422
2124		0.000656318
2125		0.000643596
2126		0.000592397
2127		0.000676705
2128		0.000571518
2129		0.000589489
2130		0.000556184
2131		0.000552897
2132		0.000547191
2133		0.000531031
2134		0.000551077
2135		0.00051161
2136		0.000504644
2137		0.000505247
2138		0.000567986
2139		0.000486964
2140		0.000507012
2141		0.000575016
2142		0.000500873
2143		0.000530009
2144		0.000516819
2145		0.00045619
2146		0.000477371
2147		0.000492794
2148		0.000448814
2149		0.000440318
2150		0.000467753
2151		0.000458575
2152		0.000428373
2153		0.000423913
2154		0.000421217
2155		0.000406758
2156		0.000403031
2157		0.00044193
2158		0.000447152
2159		0.000399151
2160		0.000392521
2161		0.000373192
2162		0.000377876
2163		0.000366747
2164		0.000365541
2165		0.0003594
2166		0.000352812
2167		0.000344875
2168		0.000340744
2169		0.000341923
2170		0.000364507
2171		0.000356439
2172		0.000358974
2173		0.000334525
2174		0.000345876
2175		0.000337715
2176		0.000321873
2177		0.000309528
2178		0.000308823
2179		0.000306084
2180		0.000308433
2181		0.000306464
2182		0.000403628
2183		0.000484989
2184		0.000486454
2185		0.000381482
2186		0.000349885
2187		0.000363411
2188		0.000337892
2189		0.000325094
2190		0.000484345
2191		0.000543605
2192		0.000392407
2193		0.000330707
2194		0.000324604
2195		0.000337654
2196		0.000328553
2197		0.000295546
2198		0.000291304
2199		0.000285112
2200		0.00029199
2201		0.000284781
2202		0.000235686
2203		0.000256781
2204		0.000258454
2205		0.000239859
2206		0.000228876
2207		0.000227878
2208		0.000227177
2209		0.000225609
2210		0.000223852
2211		0.00022089
2212		0.000218006
2213		0.000217113
2214		0.000216172
2215		0.000212598
2216		0.000208088
2217		0.000210865
2218		0.000204976
2219		0.000205545
2220		0.000205096
2221		0.000203
2222		0.00020296
2223		0.000199412
2224		0.000196637
2225		0.000196801
2226		0.000197184
2227		0.000199113
2228		0.000197748
2229		0.000200431
2230		0.000194854
2231		0.000192918
2232		0.0001955
2233		0.000192638
2234		0.000187344
2235		0.000187249
2236		0.000188415
2237		0.000186739
2238		0.000186742
2239		0.000184564
2240		0.000184916
2241		0.0001899
2242		0.00018377
2243		0.000184854
2244		0.000180373
2245		0.000178419
2246		0.000178849
2247		0.000180182
2248		0.000178705
2249		0.000180712
2250		0.000179107
2251		0.00017758
2252		0.000177344
2253		0.00017161
2254		0.00017081
2255		0.000171552
2256		0.000171188
2257		0.000170011
2258		0.000178906
2259		0.0001748
2260		0.000175197
2261		0.000171027
2262		0.000167402
2263		0.000168455
2264		0.00016256
2265		0.000159071
2266		0.000168854
2267		0.000238298
2268		0.000226027
2269		0.000198359
2270		0.000174027
2271		0.000168381
2272		0.000171922
2273		0.000165567
2274		0.000158286
2275		0.000163428
2276		0.000160616
2277		0.000157721
2278		0.000159441
2279		0.000159133
2280		0.000155281
2281		0.000151263
2282		0.00015344
2283		0.000160649
2284		0.000158375
2285		0.000192507
2286		0.000243631
2287		0.000201343
2288		0.000161342
2289		0.00016817
2290		0.00016892
2291		0.000165022
2292		0.000146368
2293		0.000151802
2294		0.000155082
2295		0.000201951
2296		0.000255875
2297		0.000256459
2298		0.000219027
2299		0.000175326
2300		0.000164264
2301		0.000144766
2302		0.000141567
2303		0.00014269
2304		0.000142471
2305		0.000149424
2306		0.000195686
2307		0.000184755
2308		0.000386245
2309		0.000297699
2310		0.000237003
2311		0.000204756
2312		0.000206475
2313		0.000199418
2314		0.000166511
2315		0.00014433
2316		0.00013794
2317		0.000139847
2318		0.000131676
2319		0.000132143
2320		0.000140415
2321		0.000136737
2322		0.000133486
2323		0.000149563
2324		0.000225291
2325		0.000210376
2326		0.00041133
2327		0.000390248
2328		0.000248472
2329		0.000162082
2330		0.000162781
2331		0.000265926
2332		0.000375953
2333		0.00035298
2334		0.000209687
2335		0.00017112
2336		0.000149569
2337		0.000141149
2338		0.000130607
2339		0.000144082
2340		0.000196215
2341		0.000175283
2342		0.000141304
2343		0.000139728
2344		0.000149307
2345		0.000131814
2346		0.000124114
2347		0.000123469
2348		0.000129427
2349		0.000135211
2350		0.000199724
2351		0.00020986
2352		0.000184777
2353		0.000149659
2354		0.000140772
2355		0.000128998
2356		0.00012355
2357		0.000131616
2358		0.000148297
2359		0.000218186
2360		0.0002349
2361		0.000197303
2362		0.000175537
2363		0.000149699
2364		0.000127233
2365		0.000147646
2366		0.000127585
2367		0.000123957
2368		0.000118247
2369		0.000126302
2370		0.000134616
2371		0.000146963
2372		0.000114837
2373		0.000119391
2374		0.000126053
2375		0.000114488
2376		0.000111776
2377		0.00011197
2378		0.000112086
2379		0.000119202
2380		0.000115937
2381		0.000127413
2382		0.000113814
2383		0.000134209
2384		0.000113582
2385		0.000110348
2386		0.000111051
2387		0.000107596
2388		0.000107142
2389		0.000106605
2390		0.000108649
2391		0.000105456
2392		0.000114515
2393		0.000125238
2394		0.000193408
2395		0.000178239
2396		0.000134408
2397		0.000136762
2398		0.000136575
2399		0.000122486
2400		0.000103783
2401		0.000117427
2402		0.000111015
2403		0.000105349
2404		0.000145564
2405		0.000131002
2406		0.000126132
2407		0.000124736
2408		0.000114721
2409		0.000108515
2410		0.000106147
2411		0.000116273
2412		0.000109879
2413		0.000107103
2414		0.000109703
2415		0.000107704
2416		0.000102667
2417		9.94E-05
2418		0.000104035
2419		0.000103369
2420		0.000100281
2421		0.000102886
2422		0.000100929
2423		0.000101447
2424		0.000102056
2425		0.000101679
2426		9.67E-05
2427		0.000113308
2428		9.87E-05
2429		9.79E-05
2430		0.000102778
2431		0.000106647
2432		0.000100599
2433		9.75E-05
2434		9.68E-05
2435		0.000100132
2436		9.42E-05
2437		0.00010779
2438		9.85E-05
2439		9.98E-05
2440		0.000104365
2441		9.83E-05
2442		0.000116904
2443		0.000224279
2444		0.00017006
2445		0.000264505
2446		0.00103003
2447		0.000680535
2448		0.000367535
2449		0.000271586
2450		0.000344795
2451		0.000170431
2452		0.000131986
2453		0.000158721
2454		0.000148964
2455		0.000112632
2456		0.000100053
2457		0.000123544
2458		0.000106137
2459		0.000108479
2460		0.000108297
2461		9.44E-05
2462		9.20E-05
2463		9.69E-05
2464		9.13E-05
2465		9.51E-05
2466		0.000110378
2467		0.00013724
2468		0.000224958
2469		0.000187022
2470		0.000116038
2471		0.000111472
2472		0.000118269
2473		9.38E-05
2474		9.42E-05
2475		0.000101967
2476		8.86E-05
2477		9.38E-05
2478		8.64E-05
2479		8.32E-05
2480		8.62E-05
2481		9.34E-05
2482		8.80E-05
2483		8.83E-05
2484		0.000130895
2485		0.00017397
2486		0.000206673
2487		0.000266122
2488		0.000157802
2489		0.000117839
2490		0.000133698
2491		0.00015838
2492		0.000104825
2493		0.00121492
2494		0.00135758
2495		0.000261615
2496		0.00136199
2497		0.00251007
2498		0.00173527
2499		0.000517269
2500		0.000369732
2501		0.00037082
2502		0.000223081
2503		0.000162938
2504		0.000157066
2505		0.000161264
2506		0.000194064
2507		0.000115603
2508		0.000118867
2509		0.000148201
2510		0.000258093
2511		0.000186828
2512		0.000229324
2513		0.000186649
2514		0.000167299
2515		0.000174127
2516		0.00014584
2517		0.000123826
2518		8.71E-05
2519		8.87E-05
2520		9.21E-05
2521		9.82E-05
2522		0.000116666
2523		0.000143286
2524		0.000115603
2525		0.00011966
2526		0.000108776
2527		0.000113469
2528		0.000104064
2529		8.72E-05
2530		8.75E-05
2531		8.62E-05
2532		7.99E-05
2533		9.44E-05
2534		8.16E-05
2535		8.76E-05
2536		8.03E-05
2537		8.37E-05
2538		7.81E-05
2539		7.89E-05
2540		8.92E-05
2541		0.000118839
2542		0.000128534
2543		0.000100127
2544		0.000205886
2545		0.000254568
2546		0.000341893
2547		0.000399343
2548		0.000793585
2549		0.000451759
2550		0.000305128
2551		0.000220337
2552		0.0001703
2553		0.000128507
2554		0.000125848
2555		0.000145156
2556		0.000113381
2557		0.000156089
2558		0.000156503
2559		0.00011125
2560		0.000101762
2561		9.40E-05
2562		9.01E-05
2563		7.34E-05
2564		7.30E-05
2565		7.44E-05
2566		0.000121327
2567		0.000223444
2568		0.000174761
2569		0.000196033
2570		0.000201592
2571		0.000251013
2572		0.000212636
2573		0.000179606
2574		0.000115123
2575		0.000106132
2576		9.14E-05
2577		8.30E-05
2578		8.56E-05
2579		8.16E-05
2580		7.83E-05
2581		7.72E-05
2582		7.06E-05
2583		6.76E-05
2584		6.81E-05
2585		6.82E-05
2586		7.54E-05
2587		6.89E-05
2588		7.23E-05
2589		7.17E-05
2590		7.94E-05
2591		0.000109183
2592		0.000122604
2593		0.000103139
2594		0.000180719
2595		0.000168992
2596		0.000111484
2597		9.43E-05
2598		0.000144406
2599		0.000192093
2600		0.000191538
2601		0.000162524
2602		0.000185566
2603		0.000137863
2604		0.000117534
2605		0.000143051
2606		0.000164149
2607		0.000171591
2608		0.000171519
2609		0.000180402
2610		0.000138136
2611		0.000125182
2612		0.000107039
2613		0.000120804
2614		0.000140191
2615		0.000245372
2616		0.000346712
2617		0.000306966
2618		0.000194391
2619		0.000207272
2620		0.00030339
2621		0.000339507
2622		0.000202161
2623		0.000157436
2624		0.000152318
2625		0.000160702
2626		0.000241381
2627		0.000215543
2628		0.000149176
2629		0.000105516
2630		0.000115938
2631		0.000128761
2632		0.000124186
2633		8.40E-05
2634		0.000105772
2635		8.64E-05
2636		7.28E-05
2637		6.59E-05
2638		6.50E-05
2639		6.19E-05
2640		6.60E-05
2641		6.43E-05
2642		6.26E-05
2643		6.44E-05
2644		6.62E-05
2645		7.19E-05
2646		6.62E-05
2647		6.87E-05
2648		6.38E-05
2649		6.43E-05
2650		0.000115929
2651		9.08E-05
2652		0.000178025
2653		0.000329409
2654		0.000160651
2655		9.05E-05
2656		0.000144291
2657		0.000119324
2658		9.68E-05
2659		9.52E-05
2660		8.28E-05
2661		7.11E-05
2662		6.79E-05
2663		6.43E-05
2664		6.61E-05
2665		6.35E-05
2666		6.34E-05
2667		6.31E-05
2668		6.30E-05
2669		7.21E-05
2670		7.72E-05
2671		8.62E-05
2672		7.43E-05
2673		7.43E-05
2674		7.82E-05
2675		7.01E-05
2676		6.84E-05
2677		7.65E-05
2678		7.76E-05
2679		7.66E-05
2680		7.34E-05
2681		6.05E-05
2682		5.76E-05
2683		5.53E-05
2684		6.39E-05
2685		5.87E-05
2686		5.83E-05
2687		6.24E-05
2688		5.86E-05
2689		6.45E-05
2690		7.24E-05
2691		7.35E-05
2692		7.83E-05
2693		6.25E-05
2694		8.16E-05
2695		5.82E-05
2696		6.82E-05
2697		6.91E-05
2698		6.95E-05
2699		6.37E-05
2700		5.91E-05
2701		5.67E-05
2702		5.75E-05
2703		5.63E-05
2704		6.20E-05
2705		6.32E-05
2706		5.73E-05
2707		6.19E-05
2708		6.17E-05
2709		6.06E-05
2710		7.13E-05
2711		6.77E-05
2712		7.02E-05
2713		6.18E-05
2714		7.50E-05
2715		6.16E-05
2716		5.81E-05
2717		7.18E-05
2718		8.41E-05
2719		7.50E-05
2720		6.67E-05
2721		6.02E-05
2722		8.71E-05
2723		7.57E-05
2724		6.99E-05
2725		6.16E-05
2726		6.72E-05
2727		6.06E-05
2728		6.77E-05
2729		5.77E-05
2730		5.67E-05
2731		5.26E-05
2732		5.31E-05
2733		5.48E-05
2734		5.64E-05
2735		5.72E-05
2736		5.82E-05
2737		5.73E-05
2738		9.27E-05
2739		8.32E-05
2740		5.95E-05
2741		6.44E-05
2742		5.63E-05
2743		5.34E-05
2744		5.20E-05
2745		6.07E-05
2746		5.45E-05
2747		5.10E-05
2748		5.24E-05
2749		5.20E-05
2750		6.96E-05
2751		9.38E-05
2752		7.86E-05
2753		5.95E-05
2754		5.47E-05
2755		5.82E-05
2756		4.89E-05
2757		5.95E-05
2758		7.19E-05
2759		6.49E-05
2760		5.46E-05
2761		5.07E-05
2762		5.97E-05
2763		6.21E-05
2764		7.01E-05
2765		0.000211546
2766		0.000508979
2767		0.000204359
2768		0.000131006
2769		0.000181089
2770		0.000134893
2771		0.000166351
2772		0.000101754
2773		9.68E-05
2774		8.95E-05
2775		9.97E-05
2776		7.87E-05
2777		5.98E-05
2778		0.000175392
2779		0.000274026
2780		0.000150862
2781		0.000113536
2782		8.45E-05
2783		8.73E-05
2784		7.36E-05
2785		5.67E-05
2786		8.37E-05
2787		7.19E-05
2788		4.82E-05
2789		6.05E-05
2790		5.49E-05
2791		8.07E-05
2792		8.13E-05
2793		5.84E-05
2794		0.000121915
2795		0.000116173
2796		7.98E-05
2797		9.87E-05
2798		9.58E-05
2799		6.33E-05
2800		5.47E-05
2801		5.17E-05
2802		5.10E-05
2803		4.99E-05
2804		4.72E-05
2805		4.82E-05
2806		4.90E-05
2807		4.91E-05
2808		6.28E-05
2809		0.000239558
2810		0.00045242
2811		0.000119707
2812		0.000173488
2813		0.000272043
2814		0.000265311
2815		0.0002583
2816		0.000145973
2817		0.000114811
2818		7.47E-05
2819		5.23E-05
2820		6.28E-05
2821		6.26E-05
2822		6.91E-05
2823		7.68E-05
2824		8.02E-05
2825		5.74E-05
2826		6.15E-05
2827		4.19E-05
2828		6.20E-05
2829		6.00E-05
2830		5.14E-05
2831		5.54E-05
2832		6.11E-05
2833		6.60E-05
2834		5.27E-05
2835		5.29E-05
2836		5.60E-05
2837		0.000130729
2838		0.000227597
2839		0.000405813
2840		0.000361624
2841		0.000405276
2842		0.000632296
2843		0.000389626
2844		0.000622559
2845		0.000714331
2846		0.000765763
2847		0.00072657
2848		0.00151978
2849		0.00212808
2850		0.000755131
2851		0.000978702
2852		0.000571957
2853		0.00110989
2854		0.000635046
2855		0.000549296
2856		0.000667058
2857		0.00059982
2858		0.000646536
2859		0.00118194
2860		0.000447483
2861		0.000383526
2862		0.000404922
2863		0.000274847
2864		0.000191636
2865		0.000168471
2866		0.000242689
2867		0.00038863
2868		0.000259313
2869		0.000308701
2870		0.000401804
2871		0.000446296
2872		0.000315239
2873		0.000255813
2874		0.000157075
2875		6.85E-05
2876		5.54E-05
2877		5.98E-05
2878		4.96E-05
2879		4.58E-05
2880		4.64E-05
2881		4.99E-05
2882		4.58E-05
2883		4.68E-05
2884		4.90E-05
2885		4.75E-05
2886		4.69E-05
2887		0.000162024
2888		0.000201256
2889		0.000115864
2890		0.000117422
2891		0.000145071
2892		8.77E-05
2893		7.92E-05
2894		6.88E-05
2895		5.63E-05
2896		5.83E-05
2897		4.81E-05
2898		5.56E-05
2899		5.68E-05
2900		5.55E-05
2901		6.27E-05
2902		6.38E-05
2903		6.85E-05
2904		6.67E-05
2905		5.69E-05
2906		7.83E-05
2907		9.01E-05
2908		8.70E-05
2909		7.59E-05
2910		8.36E-05
2911		6.52E-05
2912		5.99E-05
2913		4.96E-05
2914		4.84E-05
2915		4.85E-05
2916		5.37E-05
2917		9.36E-05
2918		0.000104625
2919		5.29E-05
2920		6.61E-05
2921		4.97E-05
2922		4.72E-05
2923		4.72E-05
2924		5.06E-05
2925		5.64E-05
2926		4.31E-05
2927		4.30E-05
2928		4.30E-05
2929		4.15E-05
2930		4.54E-05
2931		4.23E-05
2932		4.27E-05
2933		4.25E-05
2934		4.12E-05
2935		6.20E-05
2936		0.000286162
2937		0.000377449
2938		0.0001929
2939		0.000144298
2940		0.00013288
2941		6.43E-05
2942		5.72E-05
2943		7.22E-05
2944		6.62E-05
2945		6.04E-05
2946		6.81E-05
2947		5.30E-05
2948		5.83E-05
2949		4.89E-05
2950		5.25E-05
2951		4.64E-05
2952		5.51E-05
2953		7.12E-05
2954		7.67E-05
2955		0.000103142
2956		0.000194609
2957		0.000100571
2958		7.05E-05
2959		7.36E-05
2960		6.31E-05
2961		0.000285857
2962		0.000279341
2963		0.000151472
2964		0.000117806
2965		7.90E-05
2966		7.78E-05
2967		4.70E-05
2968		7.41E-05
2969		5.18E-05
2970		4.67E-05
2971		4.57E-05
2972		5.32E-05
2973		5.43E-05
2974		8.74E-05
2975		0.000150294
2976		0.000117026
2977		0.000131467
2978		0.000103747
2979		0.000196886
2980		0.00020321
2981		0.000516573
2982		0.000809824
2983		0.00108843
2984		0.00303313
2985		0.00435399
2986		0.00288288
2987		0.00132139
2988		0.00228827
2989		0.00238503
2990		0.00336857
2991		0.00156793
2992		0.000465593
2993		0.0010196
2994		0.00145131
2995		0.000873665
2996		0.00106615
2997		0.00125623
2998		0.000967617
2999		0.000932079
3000		0.000549247
3001		0.000641462
3002		0.000514721
3003		0.000644718
3004		0.000383844
3005		0.00350776
3006		0.00290301
3007		0.00296249
3008		0.0219564
3009		0.0794191
3010		0.0481057
3011		0.0153703
3012		0.0114792
3013		0.0134221
3014		0.00734544
3015		0.0043761
3016		0.00311157
3017		0.00154973
3018		0.0021577
3019		0.00174283
3020		0.000753365
3021		0.000415268
3022		0.000593333
3023		0.000551432
3024		0.000204405
3025		0.000100631
3026		0.000183465
3027		0.000207835
3028		0.000157418
3029		0.000106156
3030		9.69E-05
3031		0.000133372
3032		0.000130209
3033		6.61E-05
3034		0.000133022
3035		0.000131848
3036		0.000120289
3037		9.18E-05
3038		0.000109809
3039		8.89E-05
3040		9.76E-05
3041		0.000182197
3042		0.000274092
3043		0.000153726
3044		9.45E-05
3045		0.000121092
3046		0.000139652
3047		0.000419241
3048		0.000803434
3049		0.000513021
3050		0.000227377
3051		0.000393973
3052		0.000209995
3053		0.000137268
3054		0.000146974
3055		0.00010585
3056		6.09E-05
3057		0.000113542
3058		9.26E-05
3059		6.71E-05
3060		7.87E-05
3061		7.27E-05
3062		7.18E-05
3063		7.10E-05
3064		7.16E-05
3065		6.34E-05
3066		6.70E-05
3067		6.88E-05
3068		7.36E-05
3069		6.38E-05
3070		6.05E-05
3071		6.56E-05
3072		6.20E-05
3073		6.24E-05
3074		7.57E-05
3075		6.63E-05
3076		6.58E-05
3077		6.30E-05
3078		5.84E-05
3079		5.81E-05
3080		5.66E-05
3081		5.67E-05
3082		5.53E-05
3083		5.45E-05
3084		6.46E-05
3085		5.97E-05
3086		5.50E-05
3087		5.45E-05
3088		5.81E-05
3089		5.27E-05
3090		7.19E-05
3091		6.75E-05
3092		5.28E-05
3093		5.83E-05
3094		6.21E-05
3095		8.35E-05
3096		6.80E-05
3097		5.63E-05
3098		6.28E-05
3099		6.20E-05
3100		6.52E-05
3101		0.00022562
3102		0.000844757
3103		0.0017771
3104		0.00632384
3105		0.00964426
3106		0.00636461
3107		0.00326503
3108		0.00677403
3109		0.0106796
3110		0.0159764
3111		0.022694
3112		0.0357278
3113		0.025416
3114		0.00554796
3115		0.00310476
3116		0.0028737
3117		0.00168111
3118		0.00162471
3119		0.000689573
3120		0.00063837
3121		0.000446397
3122		0.00017204
3123		0.000232849
3124		0.00028534
3125		0.000173441
3126		0.000173366
3127		0.000119147
3128		0.000121362
3129		0.000190261
3130		0.000161902
3131		0.000130613
3132		0.00126904
3133		0.0007965
3134		0.00191566
3135		0.0091554
3136		0.00790096
3137		0.00485398
3138		0.00132364
3139		0.00162328
3140		0.00153868
3141		0.00100186
3142		0.000526492
3143		0.000406286
3144		0.000350649
3145		0.000240487
3146		0.000208574
3147		0.000122637
3148		0.000122643
3149		0.000116502
3150		0.000108999
3151		8.94E-05
3152		7.99E-05
3153		7.02E-05
3154		7.39E-05
3155		7.87E-05
3156		7.34E-05
3157		7.20E-05
3158		8.00E-05
3159		6.74E-05
3160		7.03E-05
3161		6.75E-05
3162		6.34E-05
3163		6.36E-05
3164		8.04E-05
3165		7.56E-05
3166		9.04E-05
3167		0.000102033
3168		7.84E-05
3169		7.03E-05
3170		7.54E-05
3171		0.000222288
3172		0.000288062
3173		0.000157952
3174		0.000148421
3175		0.000107182
3176		0.000129284
3177		7.62E-05
3178		7.82E-05
3179		8.91E-05
3180		7.14E-05
3181		8.26E-05
3182		0.000286133
3183		0.000434946
3184		0.000200701
3185		9.86E-05
3186		0.000124837
3187		0.00014157
3188		0.000103293
3189		7.38E-05
3190		8.15E-05
3191		7.66E-05
3192		7.20E-05
3193		8.37E-05
3194		0.000112524
3195		0.000296794
3196		0.000503087
3197		0.000210302
3198		0.000208739
3199		0.000206317
3200		0.000139182
3201		0.000128982
3202		0.000131006
3203		7.36E-05
3204		9.03E-05
3205		7.54E-05
3206		6.93E-05
3207		7.84E-05
3208		6.44E-05
3209		7.49E-05
3210		7.61E-05
3211		5.89E-05
3212		6.42E-05
3213		6.62E-05
3214		6.38E-05
3215		5.45E-05
3216		6.94E-05
3217		0.000238714
3218		0.000702741
3219		0.000363928
3220		0.000134221
3221		0.000241459
3222		0.000213157
3223		0.000204789
3224		0.000121867
3225		9.86E-05
3226		0.000109145
3227		9.55E-05
3228		8.03E-05
3229		9.69E-05
3230		6.67E-05
3231		6.69E-05
3232		9.95E-05
3233		7.01E-05
3234		6.19E-05
3235		6.31E-05
3236		7.99E-05
3237		7.88E-05
3238		6.19E-05
3239		6.19E-05
3240		5.23E-05
3241		5.18E-05
3242		6.17E-05
3243		6.13E-05
3244		6.38E-05
3245		7.33E-05
3246		6.90E-05
3247		5.41E-05
3248		5.30E-05
3249		5.09E-05
3250		5.17E-05
3251		5.02E-05
3252		5.04E-05
3253		5.06E-05
3254		4.85E-05
3255		5.59E-05
3256		0.00017229
3257		0.000254699
3258		0.000157084
3259		7.45E-05
3260		0.000111649
3261		0.000115501
3262		8.15E-05
3263		7.21E-05
3264		7.80E-05
3265		7.67E-05
3266		7.57E-05
3267		9.10E-05
3268		8.16E-05
3269		6.09E-05
3270		5.95E-05
3271		8.59E-05
3272		6.37E-05
3273		5.68E-05
3274		5.89E-05
3275		6.05E-05
3276		5.48E-05
3277		4.81E-05
3278		4.82E-05
3279		5.02E-05
3280		6.99E-05
3281		6.25E-05
3282		6.21E-05
3283		5.91E-05
3284		6.30E-05
3285		6.36E-05
3286		5.47E-05
3287		5.06E-05
3288		5.55E-05
3289		4.78E-05
3290		4.81E-05
3291		5.15E-05
3292		4.77E-05
3293		5.08E-05
3294		4.63E-05
3295		6.81E-05
3296		5.63E-05
3297		0.000145434
3298		0.000178736
3299		0.000306857
3300		0.000322416
3301		0.000288942
3302		0.000126785
3303		6.70E-05
3304		9.37E-05
3305		7.31E-05
3306		9.73E-05
3307		9.25E-05
3308		9.91E-05
3309		6.82E-05
3310		6.56E-05
3311		6.39E-05
3312		6.07E-05
3313		5.53E-05
3314		5.15E-05
3315		5.55E-05
3316		5.76E-05
3317		4.89E-05
3318		4.73E-05
3319		5.46E-05
3320		5.38E-05
3321		5.17E-05
3322		4.87E-05
3323		5.03E-05
3324		4.70E-05
3325		4.44E-05
3326		4.62E-05
3327		4.57E-05
3328		4.53E-05
3329		4.47E-05
3330		4.37E-05
3331		4.36E-05
3332		4.69E-05
3333		4.59E-05
3334		4.80E-05
3335		4.72E-05
3336		4.54E-05
3337		4.53E-05
3338		4.63E-05
3339		4.79E-05
3340		4.35E-05
3341		4.25E-05
3342		4.30E-05
3343		4.45E-05
3344		4.36E-05
3345		4.56E-05
3346		4.31E-05
3347		5.23E-05
3348		4.41E-05
3349		4.59E-05
3350		4.17E-05
3351		4.69E-05
3352		4.44E-05
3353		4.51E-05
3354		4.84E-05
3355		5.41E-05
3356		4.93E-05
3357		4.53E-05
3358		5.16E-05
3359		0.000228751
3360		0.00031169
3361		0.000250144
3362		0.000168508
3363		0.000349883
3364		0.000274443
3365		0.000242479
3366		0.000199097
3367		0.000207615
3368		0.000226188
3369		0.000123276
3370		0.000102198
3371		0.00013687
3372		0.000108019
3373		0.000116691
3374		0.000107788
3375		0.000102108
3376		0.000120653
3377		0.000108951
3378		0.00010096
3379		9.53E-05
3380		5.77E-05
3381		0.000294991
3382		0.000519076
3383		0.000369807
3384		0.000210803
3385		0.000278879
3386		0.000277418
3387		0.000173986
3388		0.00119693
3389		0.0241985
3390		0.020241
3391		0.00369094
3392		0.00807338
3393		0.00578012
3394		0.00194625
3395		0.00153894
3396		0.000982045
3397		0.00124448
3398		0.000935994
3399		0.000627801
3400		0.000468721
3401		0.000291187
3402		0.000318317
3403		0.000193232
3404		0.00015596
3405		0.000122041
3406		0.00010948
3407		0.00011156
3408		0.000249686
3409		0.000288014
3410		0.00030344
3411		0.000146136
3412		0.000158517
3413		0.000100445
3414		8.24E-05
3415		8.28E-05
3416		6.83E-05
3417		7.02E-05
3418		5.52E-05
3419		5.58E-05
3420		5.54E-05
3421		5.41E-05
3422		5.08E-05
3423		6.10E-05
3424		5.98E-05
3425		0.000279145
3426		0.000289078
3427		0.000156345
3428		0.000146965
3429		0.000164242
3430		7.95E-05
3431		6.62E-05
3432		6.88E-05
3433		4.60E-05
3434		6.15E-05
3435		9.14E-05
3436		7.24E-05
3437		6.02E-05
3438		6.54E-05
3439		6.32E-05
3440		5.71E-05
3441		5.34E-05
3442		6.14E-05
3443		4.82E-05
3444		4.84E-05
3445		4.56E-05
3446		4.78E-05
3447		4.67E-05
3448		4.54E-05
3449		5.57E-05
3450		5.40E-05
3451		6.15E-05
3452		6.99E-05
3453		6.02E-05
3454		5.98E-05
3455		5.56E-05
3456		9.72E-05
3457		7.93E-05
3458		8.18E-05
3459		8.17E-05
3460		0.000131686
3461		0.000181657
3462		0.000161705
3463		0.000204663
3464		0.00014562
3465		9.75E-05
3466		0.000491655
3467		0.000475808
3468		0.000556571
3469		0.000338943
3470		0.000346329
3471		0.000115339
3472		0.000160116
3473		0.000183793
3474		6.33E-05
3475		7.53E-05
3476		6.10E-05
3477		5.44E-05
3478		4.88E-05
3479		4.92E-05
3480		5.20E-05
3481		5.05E-05
3482		5.35E-05
3483		6.25E-05
3484		6.09E-05
3485		5.11E-05
3486		5.69E-05
3487		5.50E-05
3488		4.74E-05
3489		5.44E-05
3490		4.38E-05
3491		5.05E-05
3492		5.25E-05
3493		4.53E-05
3494		4.32E-05
3495		6.83E-05
3496		5.62E-05
3497		5.03E-05
3498		4.76E-05
3499		4.62E-05
3500		4.73E-05
3501		4.90E-05
3502		4.33E-05
3503		4.30E-05
3504		4.58E-05
3505		4.00E-05
3506		4.53E-05
3507		6.46E-05
3508		5.70E-05
3509		4.57E-05
3510		5.12E-05
3511		5.29E-05
3512		4.98E-05
3513		4.50E-05
3514		4.48E-05
3515		5.21E-05
3516		5.10E-05
3517		5.09E-05
3518		4.69E-05
3519		7.87E-05
3520		0.000335518
3521		0.000664832
3522		0.000231086
3523		0.000171524
3524		0.000199814
3525		0.00014043
3526		7.78E-05
3527		0.000128107
3528		0.000118744
3529		0.000110161
3530		0.000114799
3531		0.000439837
3532		0.00105792
3533		0.000717238
3534		0.00752417
3535		0.00809199
3536		0.00334966
3537		0.0075659
3538		0.0032642
3539		0.000767967
3540		0.00136857
3541		0.0010365
3542		0.000526407
3543		0.000706239
3544		0.000591424
3545		0.000296116
3546		0.000322008
3547		0.00018502
3548		0.000151345
3549		0.000175012
3550		0.000113174
3551		0.000167269
3552		0.000194183
3553		0.000218993
3554		0.000269129
3555		0.000136443
3556		0.000168667
3557		0.000136023
3558		0.000102454
3559		0.000118421
3560		0.000167843
3561		8.13E-05
3562		6.44E-05
3563		7.81E-05
3564		6.45E-05
3565		5.52E-05
3566		4.66E-05
3567		5.41E-05
3568		4.60E-05
3569		6.27E-05
3570		8.88E-05
3571		7.92E-05
3572		6.82E-05
3573		0.000106058
3574		0.000259371
3575		0.000100093
3576		5.63E-05
3577		8.68E-05
3578		8.14E-05
3579		5.24E-05
3580		5.12E-05
3581		4.80E-05
3582		5.17E-05
3583		4.35E-05
3584		4.36E-05
3585		5.36E-05
3586		4.34E-05
3587		4.03E-05
3588		4.57E-05
3589		4.83E-05
3590		5.28E-05
3591		4.45E-05
3592		4.86E-05
3593		6.30E-05
3594		4.70E-05
3595		5.33E-05
3596		5.96E-05
3597		4.52E-05
3598		4.42E-05
3599		6.40E-05
3600		5.37E-05
3601		5.56E-05
3602		4.94E-05
3603		4.45E-05
3604		4.50E-05
3605		3.92E-05
3606		4.10E-05
3607		3.94E-05
3608		4.00E-05
3609		3.93E-05
3610		3.96E-05
3611		4.25E-05
3612		4.03E-05
3613		4.28E-05
3614		4.10E-05
3615		4.35E-05
3616		5.36E-05
3617		4.69E-05
3618		5.38E-05
3619		5.15E-05
3620		4.86E-05
3621		0.000189987
3622		0.000230082
3623		0.000110887
3624		0.000114941
3625		0.000139423
3626		0.000109301
3627		0.000138106
3628		0.000213681
3629		0.000170554
3630		0.000189772
3631		0.00021161
3632		0.000207604
3633		9.55E-05
3634		0.000126564
3635		0.000138544
3636		0.000213035
3637		0.000229234
3638		0.000187654
3639		0.000235339
3640		0.000279289
3641		0.000420223
3642		0.000266736
3643		0.000140228
3644		0.000112633
3645		0.000100784
3646		9.63E-05
3647		8.50E-05
3648		7.28E-05
3649		7.98E-05
3650		0.000109133
3651		0.000131111
3652		8.88E-05
3653		7.42E-05
3654		0.00010949
3655		8.00E-05
3656		5.72E-05
3657		5.23E-05
3658		5.36E-05
3659		5.53E-05
3660		4.70E-05
3661		5.98E-05
3662		7.69E-05
3663		5.27E-05
3664		5.41E-05
3665		4.95E-05
3666		5.79E-05
3667		5.58E-05
3668		6.19E-05
3669		6.08E-05
3670		5.35E-05
3671		4.11E-05
3672		5.10E-05
3673		5.29E-05
3674		4.97E-05
3675		0.000193247
3676		0.000185964
3677		7.49E-05
3678		0.00018798
3679		0.000147011
3680		7.72E-05
3681		6.55E-05
3682		6.21E-05
3683		5.00E-05
3684		8.01E-05
3685		7.50E-05
3686		0.000390406
3687		0.000139505
3688		0.000139186
3689		0.00017079
3690		6.11E-05
3691		0.000196448
3692		8.15E-05
3693		5.11E-05
3694		0.000124927
3695		4.93E-05
3696		4.39E-05
3697		5.93E-05
3698		4.79E-05
3699		4.35E-05
3700		4.75E-05
3701		5.08E-05
3702		4.17E-05
3703		4.23E-05
3704		3.46E-05
3705		3.83E-05
3706		4.04E-05
3707		3.71E-05
3708		3.92E-05
3709		3.88E-05
3710		3.77E-05
3711		4.04E-05
3712		3.88E-05
3713		3.72E-05
3714		3.74E-05
3715		4.96E-05
3716		6.03E-05
3717		7.14E-05
3718		7.53E-05
3719		4.20E-05
3720		4.17E-05
3721		5.47E-05
3722		4.58E-05
3723		6.84E-05
3724		6.95E-05
3725		5.87E-05
3726		3.75E-05
3727		6.81E-05
3728		5.82E-05
3729		6.34E-05
3730		5.65E-05
3731		0.000174394
3732		0.000165536
3733		0.000152964
3734		0.000132731
3735		0.000412257
3736		0.000373744
3737		0.000350149
3738		0.000207592
3739		0.000154601
3740		0.000266544
3741		0.000252833
3742		0.000146851
3743		0.000180619
3744		0.000146931
3745		8.67E-05
3746		0.000154896
3747		4.38E-05
3748		7.21E-05
3749		8.46E-05
3750		6.22E-05
3751		6.16E-05
3752		5.71E-05
3753		4.20E-05
3754		6.26E-05
3755		8.60E-05
3756		8.48E-05
3757		8.58E-05
3758		0.000105587
3759		6.74E-05
3760		6.08E-05
3761		4.71E-05
3762		4.93E-05
3763		5.40E-05
3764		4.80E-05
3765		5.75E-05
3766		4.08E-05
3767		3.45E-05
3768		3.65E-05
3769		3.48E-05
3770		4.31E-05
3771		3.51E-05
3772		3.72E-05
3773		4.92E-05
3774		4.53E-05
3775		4.62E-05
3776		4.18E-05
3777		4.90E-05
3778		3.81E-05
3779		4.42E-05
3780		3.96E-05
3781		3.91E-05
3782		3.41E-05
3783		3.89E-05
3784		3.55E-05
3785		4.66E-05
3786		4.08E-05
3787		4.87E-05
3788		6.25E-05
3789		9.71E-05
3790		6.74E-05
3791		0.000102909
3792		7.18E-05
3793		6.81E-05
3794		4.94E-05
3795		4.10E-05
3796		3.80E-05
3797		4.34E-05
3798		4.38E-05
3799		3.87E-05
3800		4.59E-05
3801		3.75E-05
3802		0.000178408
3803		0.000273947
3804		0.000150626
3805		0.000312006
3806		0.000253414
3807		0.00023214
3808		0.000182322
3809		0.000129836
3810		0.000254627
3811		0.000552025
3812		0.00064436
3813		0.000240282
3814		0.000557257
3815		0.000250807
3816		0.000450742
3817		0.000274919
3818		0.00038353
3819		0.000699297
3820		0.000649555
3821		0.000931101
3822		0.000369775
3823		0.000481494
3824		0.000354254
3825		0.000246637
3826		0.000112267
3827		0.000120559
3828		9.71E-05
3829		0.000130562
3830		7.57E-05
3831		7.40E-05
3832		6.46E-05
3833		6.83E-05
3834		0.000124443
3835		0.000219034
3836		8.50E-05
3837		0.00136889
3838		0.000970516
3839		0.000384563
3840		0.000875511
3841		0.000910285
3842		0.000824558
3843		0.000706117
3844		0.000746647
3845		0.00081556
3846		0.00101673
3847		0.000512759
3848		0.000346121
3849		0.000350139
3850		0.000187057
3851		0.000132766
3852		0.000188864
3853		0.000213874
3854		0.000153109
3855		7.65E-05
3856		7.13E-05
3857		6.62E-05
3858		5.42E-05
3859		4.94E-05
3860		6.94E-05
3861		7.50E-05
3862		0.000170559
3863		8.08E-05
3864		0.000110342
3865		0.000102711
3866		6.07E-05
3867		8.38E-05
3868		5.12E-05
3869		5.35E-05
3870		0.000247229
3871		0.000379478
3872		0.000212983
3873		0.00032756
3874		0.00021073
3875		0.000218679
3876		0.00025401
3877		0.000317227
3878		0.000278405
3879		0.000640968
3880		0.000436242
3881		0.000224731
3882		0.000800324
3883		0.00118806
3884		0.00111784
3885		0.00113782
3886		0.000718892
3887		0.00039849
3888		0.000436198
3889		0.000327563
3890		0.000257509
3891		0.000395149
3892		0.000209991
3893		0.00016238
3894		0.000315518
3895		0.000315118
3896		0.000211478
3897		0.000494442
3898		0.00310323
3899		0.00292581
3900		0.00126408
3901		0.00330951
3902		0.00332269
3903		0.00140488
3904		0.000725281
3905		0.000734822
3906		0.000209608
3907		0.000185277
3908		0.000172282
3909		0.000141677
3910		0.000159215
3911		0.0001473
3912		0.000178765
3913		0.000257434
3914		0.000143928
3915		9.93E-05
3916		0.000145944
3917		0.000102329
3918		5.93E-05
3919		6.91E-05
3920		4.44E-05
3921		4.20E-05
3922		5.68E-05
3923		5.89E-05
3924		4.54E-05
3925		4.53E-05
3926		3.76E-05
3927		3.99E-05
3928		4.87E-05
3929		4.38E-05
3930		4.38E-05
3931		3.93E-05
3932		5.21E-05
3933		0.000263208
3934		0.000434555
3935		0.00196004
3936		0.000212815
3937		0.000472036
3938		0.000338805
3939		0.000305743
3940		0.000340065
3941		0.00301291
3942		0.00293101
3943		0.00116923
3944		0.00884713
3945		0.0165527
3946		0.00483565
3947		0.00510599
3948		0.00286776
3949		0.00143727
3950		0.00158899
3951		0.00106968
3952		0.000614696
3953		0.000864286
3954		0.000340501
3955		0.000406531
3956		0.000309267
3957		0.000594343
3958		0.00122927
3959		0.000729757
3960		0.000462874
3961		0.0006202
3962		0.000513323
3963		0.000749747
3964		0.000611194
3965		0.000298128
3966		0.000139801
3967		0.000184532
3968		7.77E-05
3969		7.32E-05
3970		8.08E-05
3971		4.96E-05
3972		6.01E-05
3973		5.07E-05
3974		4.32E-05
3975		0.000193919
3976		0.000191912
3977		0.000110936
3978		7.93E-05
3979		0.000164937
3980		0.000132556
3981		9.30E-05
3982		0.000150398
3983		0.000131442
3984		0.000117986
3985		0.000255129
3986		0.000116498
3987		0.000172312
3988		9.75E-05
3989		7.34E-05
3990		6.77E-05
3991		0.000124633
3992		0.000133427
3993		7.12E-05
3994		7.28E-05
3995		0.000158315
3996		7.76E-05
3997		9.74E-05
3998		7.25E-05
3999		6.17E-05
4000		4.46E-05
4001		4.78E-05
4002		5.00E-05
4003		3.97E-05
4004		4.47E-05
4005		0.000160709
4006		0.000197572
4007		0.000358176
4008		0.000626966
4009		0.000775593
4010		0.000778634
4011		0.000581202
4012		0.000558735
4013		0.000618557
4014		0.000315476
4015		0.000201889
4016		8.66E-05
4017		0.000113537
4018		9.56E-05
4019		5.89E-05
4020		7.06E-05
4021		4.54E-05
4022		8.77E-05
4023		0.000211506
4024		0.000112757
4025		5.13E-05
4026		7.16E-05
4027		8.06E-05
4028		5.39E-05
4029		4.60E-05
4030		5.36E-05
4031		9.23E-05
4032		9.22E-05
4033		8.42E-05
4034		7.63E-05
4035		6.90E-05
4036		6.25E-05
4037		0.000104408
4038		8.04E-05
4039		0.00011132
4040		7.50E-05
4041		6.93E-05
4042		6.28E-05
4043		5.44E-05
4044		5.37E-05
4045		4.14E-05
4046		3.76E-05
4047		4.10E-05
4048		3.94E-05
4049		3.83E-05
4050		5.67E-05
4051		5.82E-05
4052		5.20E-05
4053		3.72E-05
4054		3.78E-05
4055		3.57E-05
4056		3.19E-05
4057		3.47E-05
4058		5.66E-05
4059		5.52E-05
4060		4.25E-05
4061		4.02E-05
4062		3.91E-05
4063		4.11E-05
4064		3.33E-05
4065		3.86E-05
4066		0.000123636
4067		0.000189008
4068		0.000118897
4069		0.00056837
4070		0.000954059
4071		0.000189284
4072		0.000226684
4073		0.000342837
4074		9.14E-05
4075		0.000133492
4076		0.000121003
4077		0.00020225
4078		0.000299338
4079		0.00125391
4080		0.000467069
4081		0.000169697
4082		0.000309747
4083		0.000209088
4084		0.000116755
4085		0.00035889
4086		0.000843887
4087		0.00250766
4088		0.00421835
4089		0.00204545
4090		0.0010879
4091		0.000897199
4092		0.000724136
4093		0.000485129
4094		0.000359522
4095		0.000495748
4096		0.000298705
4097		0.000233209
4098		0.000232603
4099		8.57E-05
4100		5.59E-05
4101		8.36E-05
4102		7.81E-05
4103		6.04E-05
4104		8.60E-05
4105		0.000392716
4106		0.000666144
4107		0.000393459
4108		0.000186515
4109		0.000259905
4110		0.000220606
4111		0.000156615
4112		8.57E-05
4113		0.000106194
4114		9.38E-05
4115		4.36E-05
4116		7.34E-05
4117		6.56E-05
4118		3.68E-05
4119		3.94E-05
4120		3.82E-05
4121		3.43E-05
4122		3.24E-05
4123		3.33E-05
4124		3.81E-05
4125		3.28E-05
4126		3.26E-05
4127		3.25E-05
4128		3.47E-05
4129		3.18E-05
4130		3.68E-05
4131		3.48E-05
4132		3.23E-05
4133		4.10E-05
4134		0.000153523
4135		0.000222286
4136		0.000101008
4137		0.000108808
4138		0.000113558
4139		0.000157123
4140		0.000205251
4141		0.00023194
4142		0.000303909
4143		0.000226183
4144		0.000229042
4145		0.000341158
4146		0.00478094
4147		0.00509548
4148		0.00105878
4149		0.00402151
4150		0.00231942
4151		0.00223245
4152		0.00381684
4153		0.00142668
4154		0.000864961
4155		0.00120207
4156		0.00121121
4157		0.000889924
4158		0.00134268
4159		0.00112106
4160		0.000821398
4161		0.00058739
4162		0.000696837
4163		0.000579113
4164		0.000351436
4165		0.000324857
4166		0.00021598
4167		0.000118382
4168		0.000173497
4169		0.00011798
4170		0.000206919
4171		0.000231384
4172		0.000260011
4173		9.23E-05
4174		0.000132298
4175		8.52E-05
4176		5.78E-05
4177		4.72E-05
4178		7.96E-05
4179		8.34E-05
4180		9.69E-05
4181		0.000130489
4182		7.14E-05
4183		6.38E-05
4184		4.88E-05
4185		4.70E-05
4186		3.59E-05
4187		3.32E-05
4188		3.60E-05
4189		4.31E-05
4190		3.82E-05
4191		3.20E-05
4192		3.40E-05
4193		3.33E-05
4194		3.85E-05
4195		3.68E-05
4196		3.08E-05
4197		3.29E-05
4198		3.40E-05
4199		3.38E-05
4200		3.45E-05
4201		3.92E-05
4202		3.85E-05
4203		3.85E-05
4204		5.36E-05
4205		4.90E-05
4206		4.24E-05
4207		4.23E-05
4208		4.25E-05
4209		3.90E-05
4210		4.51E-05
4211		3.79E-05
4212		4.25E-05
4213		4.75E-05
4214		3.96E-05
4215		3.21E-05
4216		3.78E-05
4217		3.88E-05
4218		3.66E-05
4219		3.59E-05
4220		3.47E-05
4221		3.36E-05
4222		7.55E-05
4223		0.000161091
4224		0.00010645
4225		7.30E-05
4226		9.48E-05
4227		0.000182034
4228		0.000379885
4229		0.000626814
4230		0.000257539
4231		0.000184712
4232		0.000251454
4233		0.000414714
4234		0.00180166
4235		0.000712616
4236		0.000196091
4237		0.000410288
4238		0.000574768
4239		0.00286819
4240		0.00177879
4241		0.000556138
4242		0.00102713
4243		0.00106782
4244		0.000468382
4245		0.000383074
4246		0.000340308
4247		0.000222354
4248		0.000161507
4249		0.000219858
4250		0.000140228
4251		0.000115669
4252		0.000145257
4253		0.000194426
4254		0.000138715
4255		9.38E-05
4256		7.64E-05
4257		0.00010978
4258		7.52E-05
4259		7.38E-05
4260		5.89E-05
4261		4.80E-05
4262		5.95E-05
4263		5.07E-05
4264		5.45E-05
4265		0.000149536
4266		6.55E-05
4267		6.51E-05
4268		7.14E-05
4269		3.78E-05
4270		5.66E-05
4271		4.57E-05
4272		5.34E-05
4273		0.000130229
4274		0.00032422
4275		0.000367481
4276		0.000519714
4277		0.000380353
4278		0.000285195
4279		0.000264629
4280		0.00015303
4281		7.95E-05
4282		9.32E-05
4283		5.60E-05
4284		9.67E-05
4285		0.000141374
4286		8.73E-05
4287		6.85E-05
4288		4.45E-05
4289		4.75E-05
4290		3.74E-05
4291		3.49E-05
4292		6.32E-05
4293		5.14E-05
4294		5.19E-05
4295		4.08E-05
4296		3.54E-05
4297		4.17E-05
4298		4.04E-05
4299		3.48E-05
4300		3.90E-05
4301		3.77E-05
4302		3.61E-05
4303		5.19E-05
4304		4.49E-05
4305		2.97E-05
4306		4.35E-05
4307		3.13E-05
4308		3.57E-05
4309		3.18E-05
4310		0.000119108
4311		0.000135411
4312		0.000122869
4313		0.000153561
4314		0.000149803
4315		9.44E-05
4316		5.69E-05
4317		6.10E-05
4318		7.51E-05
4319		8.69E-05
4320		7.16E-05
4321		0.000105455
4322		9.88E-05
4323		7.82E-05
4324		6.14E-05
4325		5.57E-05
4326		5.46E-05
4327		4.00E-05
4328		3.40E-05
4329		3.68E-05
4330		3.37E-05
4331		3.18E-05
4332		3.29E-05
4333		3.40E-05
4334		3.11E-05
4335		4.04E-05
4336		4.81E-05
4337		4.42E-05
4338		4.36E-05
4339		4.63E-05
4340		6.88E-05
4341		4.64E-05
4342		0.000221111
4343		0.000194172
4344		8.78E-05
4345		0.000141839
4346		6.01E-05
4347		7.47E-05
4348		6.38E-05
4349		3.83E-05
4350		5.58E-05
4351		3.72E-05
4352		3.66E-05
4353		3.29E-05
4354		3.24E-05
4355		0.000103741
4356		0.000145314
4357		9.18E-05
4358		5.18E-05
4359		4.73E-05
4360		7.72E-05
4361		6.67E-05
4362		4.89E-05
4363		5.73E-05
4364		6.55E-05
4365		6.67E-05
4366		5.34E-05
4367		5.24E-05
4368		0.000103774
4369		0.00010149
4370		5.26E-05
4371		4.73E-05
4372		0.00011669
4373		8.48E-05
4374		0.00010408
4375		0.000184247
4376		0.000141143
4377		0.000193098
4378		0.000106453
4379		0.00022456
4380		0.000366562
4381		0.000296309
4382		0.000238443
4383		0.000157089
4384		8.59E-05
4385		5.59E-05
4386		7.67E-05
4387		6.78E-05
4388		0.000145833
4389		0.0001499
4390		0.000161634
4391		0.00154381
4392		0.000334702
4393		0.000775744
4394		0.000192612
4395		0.0014179
4396		0.000303546
4397		0.000861391
4398		0.000423663
4399		0.00055359
4400		0.000305424
4401		0.00016122
4402		0.00045788
4403		0.000293184
4404		0.000416551
4405		0.00398163
4406		0.00265786
4407		0.00181923
4408		0.0029361
4409		0.000987258
4410		0.00337348
4411		0.0261804
4412		0.0538677
4413		0.0599372
4414		0.0215442
4415		0.0220449
4416		0.0138558
4417		0.0081888
4418		0.00587593
4419		0.0041739
4420		0.00277917
4421		0.00178388
4422		0.00095133
4423		0.00138841
4424		0.000913977
4425		0.000848742
4426		0.000772598
4427		0.000733401
4428		0.000460717
4429		0.000432563
4430		0.000455642
4431		0.000204949
4432		0.000134252
4433		8.59E-05
4434		6.91E-05
4435		7.05E-05
4436		5.74E-05
4437		5.18E-05
4438		4.92E-05
4439		3.90E-05
4440		4.43E-05
4441		4.33E-05
4442		3.90E-05
4443		3.22E-05
4444		3.29E-05
4445		3.09E-05
4446		3.05E-05
4447		3.04E-05
4448		5.40E-05
4449		0.000140776
4450		0.000103264
4451		5.51E-05
4452		4.81E-05
4453		5.66E-05
4454		5.66E-05
4455		3.95E-05
4456		3.83E-05
4457		3.59E-05
4458		3.22E-05
4459		3.18E-05
4460		2.96E-05
4461		2.97E-05
4462		2.95E-05
4463		3.17E-05
4464		3.14E-05
4465		6.76E-05
4466		0.000124628
4467		7.69E-05
4468		4.10E-05
4469		5.99E-05
4470		6.82E-05
4471		4.45E-05
4472		4.52E-05
4473		4.17E-05
4474		4.24E-05
4475		3.32E-05
4476		3.45E-05
4477		3.06E-05
4478		3.03E-05
4479		3.86E-05
4480		3.78E-05
4481		3.46E-05
4482		3.14E-05
4483		3.17E-05
4484		2.80E-05
4485		2.93E-05
4486		3.34E-05
4487		3.23E-05
4488		3.11E-05
4489		3.46E-05
4490		3.22E-05
4491		8.61E-05
4492		0.000160372
4493		0.000104376
4494		4.13E-05
4495		5.83E-05
4496		7.87E-05
4497		7.71E-05
4498		6.20E-05
4499		6.07E-05
4500		5.39E-05
4501		7.33E-05
4502		7.26E-05
4503		7.46E-05
4504		8.82E-05
4505		0.000163279
4506		0.000136149
4507		0.000203997
4508		0.00111023
4509		0.00118507
4510		0.00062942
4511		0.000635718
4512		0.000823294
4513		0.00507961
4514		0.00374231
4515		0.000629844
4516		0.001493
4517		0.00133845
4518		0.000426337
4519		0.000689435
4520		0.000391625
4521		0.00027713
4522		0.000294403
4523		0.0001523
4524		9.16E-05
4525		0.000128966
4526		6.53E-05
4527		6.68E-05
4528		5.84E-05
4529		5.54E-05
4530		4.38E-05
4531		4.12E-05
4532		4.35E-05
4533		3.77E-05
4534		3.75E-05
4535		3.53E-05
4536		5.72E-05
4537		5.42E-05
4538		9.59E-05
4539		0.000939982
4540		0.000416052
4541		0.000224897
4542		0.000265649
4543		0.000179598
4544		0.000102653
4545		0.000143227
4546		7.33E-05
4547		5.48E-05
4548		6.03E-05
4549		4.29E-05
4550		4.24E-05
4551		4.76E-05
4552		5.07E-05
4553		4.07E-05
4554		3.72E-05
4555		3.41E-05
4556		3.40E-05
4557		3.44E-05
4558		3.07E-05
4559		3.48E-05
4560		3.68E-05
4561		3.49E-05
4562		3.03E-05
4563		3.11E-05
4564		3.25E-05
4565		3.25E-05
4566		3.05E-05
4567		3.16E-05
4568		3.48E-05
4569		3.84E-05
4570		3.82E-05
4571		3.76E-05
4572		5.17E-05
4573		3.74E-05
4574		3.20E-05
4575		4.02E-05
4576		3.28E-05
4577		3.24E-05
4578		3.92E-05
4579		3.69E-05
4580		3.45E-05
4581		3.47E-05
4582		3.49E-05
4583		3.21E-05
4584		3.14E-05
4585		3.35E-05
4586		3.17E-05
4587		6.88E-05
4588		5.96E-05
4589		4.80E-05
4590		5.68E-05
4591		6.94E-05
4592		4.29E-05
4593		4.40E-05
4594		3.13E-05
4595		3.50E-05
4596		3.91E-05
4597		4.98E-05
4598		0.000225893
4599		0.000460117
4600		0.000257313
4601		0.000124252
4602		0.000298292
4603		0.000161763
4604		7.12E-05
4605		9.77E-05
4606		8.01E-05
4607		7.67E-05
4608		6.84E-05
4609		5.54E-05
4610		5.09E-05
4611		4.90E-05
4612		4.98E-05
4613		5.70E-05
4614		5.27E-05
4615		6.77E-05
4616		5.63E-05
4617		4.63E-05
4618		3.90E-05
4619		3.89E-05
4620		3.99E-05
4621		4.54E-05
4622		3.88E-05
4623		3.30E-05
4624		3.47E-05
4625		2.98E-05
4626		3.08E-05
4627		2.85E-05
4628		2.84E-05
4629		3.43E-05
4630		3.13E-05
4631		3.64E-05
4632		3.42E-05
4633		3.46E-05
4634		3.27E-05
4635		2.88E-05
4636		3.24E-05
4637		3.28E-05
4638		2.84E-05
4639		5.24E-05
4640		4.01E-05
4641		4.55E-05
4642		3.37E-05
4643		3.14E-05
4644		3.76E-05
4645		4.06E-05
4646		3.81E-05
4647		4.09E-05
4648		4.85E-05
4649		4.83E-05
4650		5.04E-05
4651		3.94E-05
4652		4.96E-05
4653		5.20E-05
4654		3.90E-05
4655		3.19E-05
4656		3.27E-05
4657		3.40E-05
4658		4.27E-05
4659		7.61E-05
4660		0.000129263
4661		7.57E-05
4662		5.42E-05
4663		4.78E-05
4664		5.22E-05
4665		4.39E-05
4666		4.01E-05
4667		3.60E-05
4668		3.53E-05
4669		3.29E-05
4670		2.90E-05
4671		3.10E-05
4672		3.05E-05
4673		3.27E-05
4674		2.96E-05
4675		3.07E-05
4676		2.88E-05
4677		2.88E-05
4678		2.92E-05
4679		3.00E-05
4680		3.17E-05
4681		3.33E-05
4682		3.52E-05
4683		3.62E-05
4684		3.36E-05
4685		3.42E-05
4686		2.96E-05
4687		2.71E-05
4688		2.79E-05
4689		3.01E-05
4690		3.29E-05
4691		0.000134308
4692		0.000237277
4693		0.000122139
4694		6.31E-05
4695		9.61E-05
4696		5.80E-05
4697		3.12E-05
4698		4.04E-05
4699		5.18E-05
4700		3.52E-05
4701		3.04E-05
4702		4.10E-05
4703		3.42E-05
4704		3.16E-05
4705		2.60E-05
4706		2.80E-05
4707		2.65E-05
4708		3.19E-05
4709		3.40E-05
4710		0.000108489
4711		0.000181777
4712		8.32E-05
4713		5.91E-05
4714		0.000109261
4715		6.64E-05
4716		5.45E-05
4717		5.47E-05
4718		4.94E-05
4719		3.27E-05
4720		3.83E-05
4721		5.19E-05
4722		4.70E-05
4723		3.40E-05
4724		2.79E-05
4725		3.61E-05
4726		4.33E-05
4727		4.75E-05
4728		3.97E-05
4729		3.36E-05
4730		3.07E-05
4731		3.37E-05
4732		3.28E-05
4733		3.39E-05
4734		2.95E-05
4735		3.03E-05
4736		2.60E-05
4737		3.14E-05
4738		3.26E-05
4739		3.04E-05
4740		3.01E-05
4741		3.91E-05
4742		3.60E-05
4743		3.13E-05
4744		3.48E-05
4745		3.04E-05
4746		3.05E-05
4747		3.21E-05
4748		4.60E-05
4749		3.31E-05
4750		3.94E-05
4751		4.70E-05
4752		4.81E-05
4753		0.00010027
4754		0.00012935
4755		8.94E-05
4756		5.01E-05
4757		5.80E-05
4758		5.00E-05
4759		4.56E-05
4760		4.31E-05
4761		4.37E-05
4762		4.28E-05
4763		4.34E-05
4764		3.52E-05
4765		2.87E-05
4766		3.65E-05
4767		3.08E-05
4768		2.75E-05
4769		2.82E-05
4770		2.87E-05
4771		3.49E-05
4772		4.87E-05
4773		3.21E-05
4774		2.85E-05
4775		3.11E-05
4776		2.83E-05
4777		3.00E-05
4778		3.12E-05
4779		5.64E-05
4780		4.46E-05
4781		3.34E-05
4782		4.83E-05
4783		4.45E-05
4784		3.41E-05
4785		3.42E-05
4786		3.81E-05
4787		3.42E-05
4788		2.93E-05
4789		2.78E-05
4790		7.59E-05
4791		8.63E-05
4792		5.09E-05
4793		5.56E-05
4794		5.38E-05
4795		5.07E-05
4796		4.71E-05
4797		5.86E-05
4798		6.12E-05
4799		4.78E-05
4800		3.74E-05
4801		3.44E-05
4802		3.16E-05
4803		3.02E-05
4804		2.91E-05
4805		2.64E-05
4806		2.38E-05
4807		3.59E-05
4808		3.04E-05
4809		2.96E-05
4810		2.97E-05
4811		3.67E-05
4812		4.03E-05
4813		3.95E-05
4814		3.78E-05
4815		3.76E-05
4816		3.17E-05
4817		3.30E-05
4818		3.09E-05
4819		7.47E-05
4820		9.91E-05
4821		5.74E-05
4822		0.000124999
4823		0.00010671
4824		5.98E-05
4825		9.28E-05
4826		0.000206159
4827		9.39E-05
4828		6.26E-05
4829		9.52E-05
4830		6.41E-05
4831		0.00105552
4832		0.00128417
4833		0.000982679
4834		0.000914412
4835		0.000335647
4836		0.000355132
4837		0.000189823
4838		0.000188055
4839		0.000156206
4840		0.00017464
4841		8.09E-05
4842		6.75E-05
4843		7.61E-05
4844		9.00E-05
4845		6.67E-05
4846		6.19E-05
4847		7.41E-05
4848		8.60E-05
4849		0.000111714
4850		8.75E-05
4851		5.42E-05
4852		7.77E-05
4853		8.32E-05
4854		7.55E-05
4855		4.75E-05
4856		4.01E-05
4857		5.16E-05
4858		4.30E-05
4859		6.29E-05
4860		6.24E-05
4861		4.14E-05
4862		3.74E-05
4863		4.93E-05
4864		8.49E-05
4865		5.23E-05
4866		5.13E-05
4867		4.48E-05
4868		3.14E-05
4869		2.97E-05
4870		2.82E-05
4871		3.06E-05
4872		2.75E-05
4873		2.48E-05
4874		2.78E-05
4875		3.88E-05
4876		3.80E-05
4877		2.91E-05
4878		3.49E-05
4879		9.57E-05
4880		3.54E-05
4881		5.28E-05
4882		4.89E-05
4883		4.32E-05
4884		3.14E-05
4885		2.94E-05
4886		3.42E-05
4887		2.76E-05
4888		2.56E-05
4889		2.70E-05
4890		3.03E-05
4891		2.59E-05
4892		2.74E-05
4893		2.88E-05
4894		3.13E-05
4895		3.43E-05
4896		0.000115903
4897		5.31E-05
4898		6.60E-05
4899		8.16E-05
4900		6.21E-05
4901		5.42E-05
4902		4.45E-05
4903		3.52E-05
4904		0.000196175
4905		0.000298161
4906		0.000239361
4907		0.000226654
4908		0.000360584
4909		0.000160036
4910		0.000102211
4911		6.06E-05
4912		7.48E-05
4913		0.000708491
4914		0.00117205
4915		0.000440075
4916		0.000451733
4917		0.000362387
4918		0.000614541
4919		0.000201298
4920		0.000296658
4921		0.000585394
4922		0.000404715
4923		0.00132406
4924		0.00201994
4925		0.00089403
4926		0.000494684
4927		0.000317807
4928		0.00030539
4929		0.000197759
4930		0.000179841
4931		7.51E-05
4932		0.000137098
4933		0.00014771
4934		0.000131455
4935		0.000126709
4936		0.000121538
4937		0.000252631
4938		0.000329155
4939		9.85E-05
4940		0.000589934
4941		0.000379763
4942		0.000246476
4943		0.000241048
4944		0.000259729
4945		6.83E-05
4946		6.87E-05
4947		0.000106577
4948		3.02E-05
4949		6.40E-05
4950		7.56E-05
4951		6.44E-05
4952		0.000116796
4953		9.23E-05
4954		7.20E-05
4955		4.76E-05
4956		3.02E-05
4957		4.28E-05
4958		2.79E-05
4959		3.71E-05
4960		3.52E-05
4961		3.78E-05
4962		3.15E-05
4963		2.93E-05
4964		3.30E-05
4965		4.45E-05
4966		3.90E-05
4967		3.73E-05
4968		3.55E-05
4969		4.79E-05
4970		4.98E-05
4971		7.41E-05
4972		6.53E-05
4973		7.23E-05
4974		5.19E-05
4975		5.45E-05
4976		5.51E-05
4977		6.39E-05
4978		0.000112764
4979		0.00013592
4980		6.44E-05
4981		3.79E-05
4982		3.82E-05
4983		4.58E-05
4984		3.63E-05
4985		2.86E-05
4986		2.79E-05
4987		2.57E-05
4988		2.45E-05
4989		2.72E-05
4990		2.40E-05
4991		2.92E-05
4992		2.68E-05
4993		2.51E-05
4994		2.50E-05
4995		2.60E-05
4996		2.56E-05
4997		2.66E-05
4998		3.46E-05
4999		3.10E-05
5000		3.04E-05
5001		2.83E-05
5002		3.37E-05
5003		6.41E-05
5004		5.56E-05
5005		5.23E-05
5006		0.000114655
5007		0.000149269
5008		0.000177462
5009		0.000227514
5010		0.000128711
5011		7.21E-05
5012		6.60E-05
5013		2.91E-05
5014		4.61E-05
5015		2.98E-05
5016		2.68E-05
5017		2.79E-05
5018		2.76E-05
5019		2.62E-05
5020		2.22E-05
5021		4.06E-05
5022		2.78E-05
5023		2.50E-05
5024		2.62E-05
5025		3.75E-05
5026		3.90E-05
5027		0.000152811
5028		0.000259692
5029		0.000141948
5030		0.000268846
5031		8.79E-05
5032		0.000257477
5033		0.000207039
5034		0.0003612
5035		0.000183281
5036		0.000482792
5037		0.000101199
5038		0.000131884
5039		0.000125832
5040		6.63E-05
5041		9.15E-05
5042		0.000671936
5043		0.00356828
5044		0.00172581
5045		0.00143069
5046		0.000556293
5047		0.000395371
5048		0.000617322
5049		0.0112808
5050		0.0107662
5051		0.00291193
5052		0.00438704
5053		0.00170407
5054		0.00252106
5055		0.0224782
5056		0.0338209
5057		0.0254978
5058		0.0112071
5059		0.00524153
5060		0.00586915
5061		0.00400084
5062		0.00244484
5063		0.00191785
5064		0.0013539
5065		0.000609472
5066		0.000904717
5067		0.000519193
5068		0.000280483
5069		0.000227482
5070		9.87E-05
5071		7.90E-05
5072		0.00010013
5073		7.35E-05
5074		9.51E-05
5075		0.000163512
5076		0.000133055
5077		5.54E-05
5078		7.14E-05
5079		6.99E-05
5080		4.57E-05
5081		3.82E-05
5082		3.17E-05
5083		3.08E-05
5084		2.91E-05
5085		2.53E-05
5086		2.84E-05
5087		2.70E-05
5088		2.60E-05
5089		2.35E-05
5090		3.10E-05
5091		2.79E-05
5092		2.49E-05
5093		6.30E-05
5094		7.85E-05
5095		4.08E-05
5096		4.94E-05
5097		5.76E-05
5098		3.45E-05
5099		3.07E-05
5100		2.66E-05
5101		2.97E-05
5102		2.65E-05
5103		3.68E-05
5104		6.56E-05
5105		3.37E-05
5106		3.42E-05
5107		3.17E-05
5108		2.78E-05
5109		2.84E-05
5110		2.80E-05
5111		2.38E-05
5112		2.58E-05
5113		2.46E-05
5114		2.40E-05
5115		2.38E-05
5116		2.67E-05
5117		2.57E-05
5118		2.59E-05
5119		2.45E-05
5120		2.49E-05
5121		2.56E-05
5122		3.09E-05
5123		3.01E-05
5124		3.15E-05
5125		3.44E-05
5126		4.62E-05
5127		4.09E-05
5128		3.34E-05
5129		2.95E-05
5130		2.87E-05
5131		2.91E-05
5132		3.21E-05
5133		3.07E-05
5134		2.81E-05
5135		0.000135058
5136		0.000167119
5137		7.88E-05
5138		5.23E-05
5139		3.97E-05
5140		5.17E-05
5141		4.82E-05
5142		2.73E-05
5143		3.28E-05
5144		3.91E-05
5145		3.28E-05
5146		3.45E-05
5147		3.26E-05
5148		2.69E-05
5149		2.55E-05
5150		2.79E-05
5151		2.66E-05
5152		2.68E-05
5153		3.16E-05
5154		3.39E-05
5155		3.72E-05
5156		3.75E-05
5157		3.09E-05
5158		3.38E-05
5159		3.58E-05
5160		2.88E-05
5161		2.82E-05
5162		3.04E-05
5163		2.91E-05
5164		2.53E-05
5165		3.00E-05
5166		2.69E-05
5167		2.59E-05
5168		2.50E-05
5169		3.00E-05
5170		2.99E-05
5171		2.68E-05
5172		2.53E-05
5173		2.33E-05
5174		3.28E-05
5175		3.51E-05
5176		3.29E-05
5177		2.69E-05
5178		2.45E-05
5179		2.88E-05
5180		3.92E-05
5181		2.99E-05
5182		2.81E-05
5183		2.94E-05
5184		2.53E-05
5185		2.24E-05
5186		2.51E-05
5187		2.43E-05
5188		2.52E-05
5189		2.78E-05
5190		3.04E-05
5191		8.62E-05
5192		0.000219081
5193		0.000107587
5194		5.25E-05
5195		7.94E-05
5196		8.33E-05
5197		7.44E-05
5198		6.01E-05
5199		6.22E-05
5200		3.62E-05
5201		4.25E-05
5202		5.17E-05
5203		3.64E-05
5204		3.11E-05
5205		3.06E-05
5206		2.86E-05
5207		2.47E-05
5208		3.59E-05
5209		0.000128751
5210		0.000218912
5211		0.000121031
5212		0.000136892
5213		9.21E-05
5214		8.44E-05
5215		7.57E-05
5216		6.21E-05
5217		5.12E-05
5218		5.74E-05
5219		5.51E-05
5220		4.30E-05
5221		4.04E-05
5222		3.36E-05
5223		3.76E-05
5224		4.35E-05
5225		2.73E-05
5226		3.04E-05
5227		2.52E-05
5228		3.22E-05
5229		3.11E-05
5230		2.85E-05
5231		2.36E-05
5232		3.12E-05
5233		5.75E-05
5234		0.000169886
5235		8.90E-05
5236		3.92E-05
5237		7.81E-05
5238		0.000900495
5239		0.000478218
5240		0.0013843
5241		0.00213104
5242		0.00167033
5243		0.0019399
5244		0.00228854
5245		0.00197695
5246		0.00265827
5247		0.00191549
5248		0.00249147
5249		0.00122254
5250		0.00112676
5251		0.00152401
5252		0.000555419
5253		0.00173464
5254		0.000849588
5255		0.00144891
5256		0.000915006
5257		0.000255382
5258		0.000286186
5259		0.000197824
5260		0.000169939
5261		7.85E-05
5262		6.55E-05
5263		4.89E-05
5264		9.36E-05
5265		7.68E-05
5266		0.000167574
5267		9.06E-05
5268		0.000120988
5269		5.73E-05
5270		0.000110191
5271		4.29E-05
5272		0.000125751
5273		7.79E-05
5274		0.000101219
5275		7.53E-05
5276		4.13E-05
5277		3.29E-05
5278		4.46E-05
5279		6.22E-05
5280		5.02E-05
5281		4.22E-05
5282		4.90E-05
5283		4.49E-05
5284		3.53E-05
5285		3.60E-05
5286		2.91E-05
5287		3.36E-05
5288		3.29E-05
5289		2.73E-05
5290		3.41E-05
5291		3.04E-05
5292		2.71E-05
5293		2.43E-05
5294		3.25E-05
5295		5.11E-05
5296		0.000233731
5297		0.000253923
5298		0.000167327
5299		0.000159211
5300		4.56E-05
5301		8.62E-05
5302		4.15E-05
5303		5.92E-05
5304		3.10E-05
5305		3.80E-05
5306		2.53E-05
5307		3.87E-05
5308		4.21E-05
5309		5.39E-05
5310		3.21E-05
5311		3.61E-05
5312		2.69E-05
5313		2.96E-05
5314		2.88E-05
5315		3.23E-05
5316		4.26E-05
5317		3.05E-05
5318		2.52E-05
5319		2.44E-05
5320		2.41E-05
5321		2.33E-05
5322		2.41E-05
5323		2.30E-05
5324		2.60E-05
5325		2.60E-05
5326		2.87E-05
5327		3.71E-05
5328		3.44E-05
5329		3.56E-05
5330		2.80E-05
5331		2.49E-05
5332		3.34E-05
5333		2.80E-05
5334		2.59E-05
5335		2.57E-05
5336		2.40E-05
5337		2.42E-05
5338		2.17E-05
5339		2.17E-05
5340		2.30E-05
5341		2.39E-05
5342		2.19E-05
5343		2.53E-05
5344		2.62E-05
5345		3.08E-05
5346		2.43E-05
5347		2.33E-05
5348		2.85E-05
5349		3.38E-05
5350		3.72E-05
5351		3.09E-05
5352		3.57E-05
5353		4.19E-05
5354		4.01E-05
5355		3.63E-05
5356		0.000121278
5357		0.000179561
5358		8.15E-05
5359		3.68E-05
5360		7.58E-05
5361		6.51E-05
5362		3.73E-05
5363		3.64E-05
5364		7.01E-05
5365		7.71E-05
5366		0.000238366
5367		0.000357346
5368		0.000504477
5369		0.00107543
5370		0.000563552
5371		0.000578225
5372		0.000407398
5373		0.000369836
5374		0.000413516
5375		0.000450068
5376		0.000937763
5377		0.000737004
5378		0.000654825
5379		0.00021997
5380		0.000169405
5381		0.000247191
5382		0.000148272
5383		9.46E-05
5384		4.61E-05
5385		4.10E-05
5386		4.07E-05
5387		3.20E-05
5388		5.85E-05
5389		0.000161672
5390		7.23E-05
5391		6.09E-05
5392		5.76E-05
5393		4.92E-05
5394		0.000142106
5395		0.000199517
5396		9.35E-05
5397		0.000157731
5398		0.000222237
5399		0.000191383
5400		0.000117623
5401		9.73E-05
5402		5.20E-05
5403		6.21E-05
5404		7.87E-05
5405		0.000234995
5406		0.0010269
5407		0.000531646
5408		0.000592552
5409		0.000680244
5410		0.000496622
5411		0.000213886
5412		0.000857511
5413		0.000445416
5414		0.000724855
5415		0.00040082
5416		0.000151408
5417		0.000124537
5418		0.000243687
5419		0.000185053
5420		0.000161382
5421		0.000328989
5422		0.000297033
5423		0.00031163
5424		0.000368842
5425		0.000697942
5426		0.000207473
5427		0.000531715
5428		0.000148977
5429		0.000160533
5430		0.000180755
5431		0.000129811
5432		7.78E-05
5433		9.37E-05
5434		0.000104033
5435		6.30E-05
5436		9.57E-05
5437		6.78E-05
5438		5.53E-05
5439		0.000109083
5440		0.000131281
5441		6.06E-05
5442		6.30E-05
5443		0.000140072
5444		0.000187311
5445		0.000257993
5446		0.000166671
5447		0.00019678
5448		0.000347559
5449		0.000138199
5450		0.00013623
5451		0.00011756
5452		0.000121043
5453		0.000129158
5454		9.23E-05
5455		7.83E-05
5456		5.56E-05
5457		7.94E-05
5458		1.00E-04
5459		0.000427072
5460		0.000299018
5461		0.000144512
5462		0.00033066
5463		0.000214714
5464		0.000320989
5465		0.000250586
5466		0.000342907
5467		0.000517467
5468		0.000224621
5469		0.000161031
5470		0.000274624
5471		0.000226085
5472		0.000119423
5473		0.000226922
5474		0.000197909
5475		0.000106855
5476		0.000114621
5477		0.000104075
5478		5.21E-05
5479		5.36E-05
5480		4.18E-05
5481		4.20E-05
5482		3.41E-05
5483		3.89E-05
5484		2.81E-05
5485		2.95E-05
5486		3.39E-05
5487		2.49E-05
5488		2.39E-05
5489		0.000249597
5490		0.000332838
5491		9.74E-05
5492		0.000221555
5493		5.19E-05
5494		0.000186632
5495		0.00033702
5496		0.00152253
5497		0.00183027
5498		0.0017483
5499		0.00118863
5500		0.00106113
5501		0.00165754
5502		0.00245265
5503		0.0114582
5504		0.00536432
5505		0.00150252
5506		0.00789257
5507		0.00680821
5508		0.00231026
5509		0.0037493
5510		0.00271308
5511		0.00166906
5512		0.00363985
5513		0.00176984
5514		0.00186527
5515		0.00118875
5516		0.00175579
5517		0.00139164
5518		0.000904835
5519		0.0010305
5520		0.00120749
5521		0.000946914
5522		0.000946156
5523		0.000478262
5524		0.000340581
5525		0.000350197
5526		0.000233364
5527		0.000201461
5528		0.000305711
5529		0.000535408
5530		0.000161449
5531		0.00124564
5532		0.00460586
5533		0.00125171
5534		0.0043093
5535		0.00577689
5536		0.00169915
5537		0.00328266
5538		0.00130645
5539		0.00131142
5540		0.00166568
5541		0.000599868
5542		0.00032227
5543		0.000563749
5544		0.000274638
5545		0.00048449
5546		0.000498976
5547		0.000416324
5548		0.003293
5549		0.00204322
5550		0.00117568
5551		0.000705182
5552		0.000693392
5553		0.000360145
5554		0.000378142
5555		0.000444399
5556		0.000312641
5557		0.000299951
5558		0.000368121
5559		0.000154599
5560		0.000128235
5561		0.000124886
5562		8.38E-05
5563		5.40E-05
5564		6.95E-05
5565		6.41E-05
5566		6.95E-05
5567		5.90E-05
5568		5.02E-05
5569		5.63E-05
5570		5.14E-05
5571		5.33E-05
5572		5.49E-05
5573		4.45E-05
5574		5.31E-05
5575		4.95E-05
5576		5.02E-05
5577		8.11E-05
5578		0.000161449
5579		8.18E-05
5580		9.97E-05
5581		6.70E-05
5582		6.30E-05
5583		6.77E-05
5584		4.70E-05
5585		4.87E-05
5586		4.87E-05
5587		7.48E-05
5588		0.000335267
5589		0.00077827
5590		0.000139613
5591		0.000674845
5592		0.000234086
5593		0.000102609
5594		0.000346426
5595		0.000182796
5596		0.000218747
5597		0.000195711
5598		0.000104368
5599		0.000179823
5600		0.000137743
5601		0.000149718
5602		0.000470005
5603		0.000938116
5604		0.00127835
5605		0.00130078
5606		0.0016793
5607		0.00281183
5608		0.00153392
5609		0.00110648
5610		0.000716923
5611		0.000865625
5612		0.000462956
5613		0.000565128
5614		0.00837049
5615		0.00601629
5616		0.00107467
5617		0.00283882
5618		0.00357816
5619		0.000906766
5620		0.00138456
5621		0.00149541
5622		0.000316659
5623		0.000412992
5624		0.000519732
5625		0.000237724
5626		0.000434729
5627		0.00836319
5628		0.00936084
5629		0.00270077
5630		0.000939899
5631		0.00167061
5632		0.000884891
5633		0.00628487
5634		0.0172364
5635		0.0196918
5636		0.0133198
5637		0.00935907
5638		0.0113668
5639		0.0093815
5640		0.00452372
5641		0.0041441
5642		0.00336394
5643		0.00154533
5644		0.000797411
5645		0.000345184
5646		0.000384765
5647		0.000356011
5648		0.000293335
5649		0.000875047
5650		0.000733118
5651		0.000212371
5652		0.000122026
5653		0.000189652
5654		0.00013718
5655		8.86E-05
5656		7.69E-05
5657		0.00022984
5658		0.000901395
5659		0.00047138
5660		0.000114518
5661		0.000269931
5662		0.000291984
5663		0.00235566
5664		0.00245763
5665		0.000659501
5666		0.000165543
5667		0.000330815
5668		0.00027471
5669		0.000161746
5670		8.99E-05
5671		6.46E-05
5672		6.23E-05
5673		5.52E-05
5674		0.000129087
5675		0.000253542
5676		8.79E-05
5677		0.000123109
5678		0.000174788
5679		0.000205828
5680		7.73E-05
5681		5.44E-05
5682		8.47E-05
5683		5.61E-05
5684		3.99E-05
5685		6.52E-05
5686		7.08E-05
5687		4.43E-05
5688		3.97E-05
5689		3.96E-05
5690		3.78E-05
5691		3.82E-05
5692		3.90E-05
5693		4.67E-05
5694		0.000188031
5695		0.000367032
5696		0.000166344
5697		0.000184018
5698		0.000481467
5699		0.000522372
5700		0.000203953
5701		0.000176978
5702		9.94E-05
5703		9.01E-05
5704		4.57E-05
5705		5.33E-05
5706		5.05E-05
5707		4.93E-05
5708		4.36E-05
5709		3.83E-05
5710		3.97E-05
5711		4.78E-05
5712		4.83E-05
5713		3.86E-05
5714		3.66E-05
5715		3.75E-05
5716		3.93E-05
5717		3.61E-05
5718		3.65E-05
5719		3.69E-05
5720		3.53E-05
5721		3.82E-05
5722		3.62E-05
5723		3.80E-05
5724		3.56E-05
5725		3.73E-05
5726		3.57E-05
5727		3.58E-05
5728		4.23E-05
5729		0.000127045
5730		0.00014213
5731		6.41E-05
5732		6.41E-05
5733		9.58E-05
5734		5.83E-05
5735		5.65E-05
5736		5.02E-05
5737		4.41E-05
5738		4.18E-05
5739		3.91E-05
5740		3.61E-05
5741		3.72E-05
5742		3.81E-05
5743		3.90E-05
5744		3.59E-05
5745		3.98E-05
5746		0.00029332
5747		0.00213647
5748		0.00240141
5749		0.00141749
5750		0.000817454
5751		0.00104152
5752		0.000942707
5753		0.000449727
5754		0.000267602
5755		0.000558305
5756		0.000294483
5757		0.000237133
5758		0.000139789
5759		0.00017504
5760		8.33E-05
5761		8.52E-05
5762		7.11E-05
5763		6.87E-05
5764		4.75E-05
5765		4.70E-05
5766		4.59E-05
5767		4.45E-05
5768		4.12E-05
5769		4.31E-05
5770		4.07E-05
5771		3.80E-05
5772		3.68E-05
5773		3.55E-05
5774		3.50E-05
5775		3.49E-05
5776		3.45E-05
5777		3.70E-05
5778		3.63E-05
5779		3.65E-05
5780		3.47E-05
5781		3.34E-05
5782		3.39E-05
5783		3.48E-05
5784		3.81E-05
5785		3.71E-05
5786		3.47E-05
5787		3.37E-05
5788		3.43E-05
5789		3.58E-05
5790		3.40E-05
5791		3.41E-05
5792		3.30E-05
5793		3.50E-05
5794		7.57E-05
5795		0.000103953
5796		5.49E-05
5797		4.26E-05
5798		6.32E-05
5799		0.00020482
5800		0.0008026
5801		0.00043317
5802		0.000267705
5803		0.00017511
5804		0.00020346
5805		0.00010448
5806		5.89E-05
5807		7.36E-05
5808		5.97E-05
5809		3.76E-05
5810		3.67E-05
5811		5.11E-05
5812		4.21E-05
5813		0.000270924
5814		0.000376885
5815		0.000150298
5816		6.14E-05
5817		7.82E-05
5818		0.000129996
5819		8.56E-05
5820		3.64E-05
5821		4.59E-05
5822		3.65E-05
5823		4.53E-05
5824		4.60E-05
5825		3.57E-05
5826		4.17E-05
5827		4.10E-05
5828		3.34E-05
5829		3.32E-05
5830		3.15E-05
5831		3.18E-05
5832		3.11E-05
5833		3.17E-05
5834		3.14E-05
5835		3.09E-05
5836		4.37E-05
5837		4.26E-05
5838		6.83E-05
5839		0.000149461
5840		9.85E-05
5841		8.75E-05
5842		0.000138177
5843		7.12E-05
5844		8.37E-05
5845		5.38E-05
5846		5.39E-05
5847		4.05E-05
5848		4.84E-05
5849		4.00E-05
5850		3.89E-05
5851		3.48E-05
5852		4.10E-05
5853		3.56E-05
5854		3.52E-05
5855		4.19E-05
5856		3.83E-05
5857		4.08E-05
5858		0.00018683
5859		8.59E-05
5860		0.000124537
5861		0.000106012
5862		7.33E-05
5863		7.89E-05
5864		6.11E-05
5865		5.64E-05
5866		0.000217582
5867		0.000253265
5868		0.000700338
5869		0.00444893
5870		0.00305435
5871		0.00173144
5872		0.00117304
5873		0.00162146
5874		0.00103003
5875		0.000206989
5876		0.000607317
5877		0.000598327
5878		0.000344611
5879		0.000224613
5880		0.000199285
5881		0.000149122
5882		9.78E-05
5883		8.90E-05
5884		8.17E-05
5885		7.02E-05
5886		4.05E-05
5887		4.65E-05
5888		3.88E-05
5889		4.00E-05
5890		5.29E-05
5891		0.00019806
5892		0.000208847
5893		0.000114194
5894		9.82E-05
5895		0.000130727
5896		9.02E-05
5897		7.78E-05
5898		9.33E-05
5899		5.68E-05
5900		5.32E-05
5901		6.37E-05
5902		5.87E-05
5903		7.29E-05
5904		4.76E-05
5905		3.87E-05
5906		6.32E-05
5907		7.51E-05
5908		4.68E-05
5909		0.000126404
5910		0.000458864
5911		0.000311689
5912		7.91E-05
5913		0.000170791
5914		0.000187366
5915		0.000172538
5916		6.29E-05
5917		0.000102116
5918		6.50E-05
5919		4.44E-05
5920		6.27E-05
5921		0.000120202
5922		0.00026125
5923		0.000185657
5924		6.02E-05
5925		0.000139144
5926		0.000212005
5927		8.86E-05
5928		0.000147407
5929		0.00307047
5930		0.00269986
5931		0.000776456
5932		0.000908137
5933		0.000294866
5934		0.000310421
5935		0.000283725
5936		0.000203911
5937		0.000309414
5938		0.00219155
5939		0.00224616
5940		0.000606295
5941		0.000548635
5942		0.000471226
5943		0.000222508
5944		0.0002578
5945		0.000260869
5946		0.000163544
5947		0.000300818
5948		0.000182186
5949		0.000197976
5950		8.80E-05
5951		0.000890052
5952		0.00135
5953		0.000632379
5954		0.000460301
5955		0.000788984
5956		0.000493595
5957		0.00133502
5958		0.00720763
5959		0.00400784
5960		0.000911613
5961		0.00138302
5962		0.00316228
5963		0.00106732
5964		0.00063106
5965		0.00109502
5966		0.000886994
5967		0.000368802
5968		0.00108445
5969		0.0013165
5970		0.000672182
5971		0.000803501
5972		0.000680852
5973		0.000416213
5974		0.000324781
5975		0.00051731
5976		0.000732164
5977		0.00061484
5978		0.000726306
5979		0.000859539
5980		0.00139672
5981		0.000910686
5982		0.00109793
5983		0.00205787
5984		0.00109513
5985		0.000308782
5986		0.000398757
5987		0.000528131
5988		0.000315863
5989		0.000354937
5990		0.000348978
5991		0.0002409
5992		0.000281886
5993		0.000522557
5994		0.000325301
5995		0.000146078
5996		0.000182435
5997		0.000171345
5998		7.86E-05
5999		5.45E-05
6000		6.62E-05
6001		5.57E-05
6002		4.40E-05
6003		0.00011091
6004		6.67E-05
6005		0.000178061
6006		0.00112307
6007		0.000607999
6008		8.64E-05
6009		0.000213768
6010		0.000552554
6011		0.000481623
6012		8.89E-05
6013		0.000441978
6014		0.000304171
6015		0.000304929
6016		0.000176719
6017		0.000238721
6018		0.000218755
6019		5.72E-05
6020		0.000101248
6021		7.72E-05
6022		5.87E-05
6023		6.85E-05
6024		3.86E-05
6025		8.26E-05
6026		5.05E-05
6027		5.83E-05
6028		4.51E-05
6029		3.94E-05
6030		3.25E-05
6031		3.45E-05
6032		3.74E-05
6033		3.30E-05
6034		3.07E-05
6035		2.99E-05
6036		2.95E-05
6037		3.29E-05
6038		3.09E-05
6039		3.27E-05
6040		0.000139431
6041		0.000184778
6042		0.000519825
6043		7.86E-05
6044		0.000288777
6045		0.000178401
6046		0.000220529
6047		0.00335794
6048		0.00499308
6049		0.00174197
6050		0.000901812
6051		0.000770382
6052		0.00069868
6053		0.0008569
6054		0.000628108
6055		0.000221322
6056		0.000617801
6057		0.000282109
6058		0.000255792
6059		0.000220532
6060		0.000165484
6061		0.000100293
6062		7.44E-05
6063		4.32E-05
6064		4.66E-05
6065		6.93E-05
6066		0.00019183
6067		0.000100763
6068		7.22E-05
6069		7.06E-05
6070		0.000119894
6071		0.000215456
6072		7.92E-05
6073		9.44E-05
6074		6.94E-05
6075		5.21E-05
6076		4.88E-05
6077		4.90E-05
6078		0.000148965
6079		6.79E-05
6080		3.71E-05
6081		6.20E-05
6082		4.99E-05
6083		2.97E-05
6084		2.90E-05
6085		3.22E-05
6086		3.14E-05
6087		2.70E-05
6088		2.66E-05
6089		3.10E-05
6090		2.70E-05
6091		2.68E-05
6092		2.78E-05
6093		2.76E-05
6094		2.43E-05
6095		3.32E-05
6096		3.46E-05
6097		3.01E-05
6098		2.75E-05
6099		2.77E-05
6100		2.80E-05
6101		2.61E-05
6102		2.91E-05
6103		2.90E-05
6104		0.000117428
6105		0.000221048
6106		0.000103837
6107		0.000134001
6108		0.000117055
6109		9.25E-05
6110		9.25E-05
6111		5.03E-05
6112		8.26E-05
6113		4.81E-05
6114		4.22E-05
6115		4.85E-05
6116		5.35E-05
6117		4.61E-05
6118		4.23E-05
6119		4.36E-05
6120		4.63E-05
6121		0.000665573
6122		0.00025627
6123		0.00151137
6124		0.000494473
6125		0.000663415
6126		0.000852632
6127		0.000294797
6128		0.000309356
6129		0.000316091
6130		7.79E-05
6131		0.000257971
6132		0.000329185
6133		8.43E-05
6134		0.000916883
6135		0.000234456
6136		0.00179002
6137		0.00138578
6138		0.000207177
6139		0.000618583
6140		0.000381893
6141		0.000133635
6142		0.000142068
6143		5.84E-05
6144		5.86E-05
6145		6.97E-05
6146		4.65E-05
6147		4.03E-05
6148		5.21E-05
6149		3.05E-05
6150		0.000265489
6151		7.22E-05
6152		8.40E-05
6153		9.48E-05
6154		4.50E-05
6155		7.12E-05
6156		4.04E-05
6157		3.97E-05
6158		5.58E-05
6159		4.10E-05
6160		2.78E-05
6161		3.61E-05
6162		8.75E-05
6163		9.39E-05
6164		4.52E-05
6165		5.54E-05
6166		4.98E-05
6167		3.50E-05
6168		3.16E-05
6169		6.59E-05
6170		7.35E-05
6171		4.74E-05
6172		7.56E-05
6173		5.55E-05
6174		0.000119393
6175		0.00071054
6176		0.000148558
6177		0.0018762
6178		0.000685815
6179		0.00400837
6180		0.00167521
6181		0.00402218
6182		0.00181616
6183		0.000551761
6184		0.000548591
6185		0.000398346
6186		0.000481731
6187		0.0118623
6188		0.00312268
6189		0.00646108
6190		0.00592558
6191		0.00227211
6192		0.00316745
6193		0.000968451
6194		0.000736783
6195		0.000646085
6196		0.000113939
6197		0.000400688
6198		6.90E-05
6199		0.00105835
6200		0.00135
6201		0.000356256
6202		0.000792467
6203		0.000277037
6204		0.000244215
6205		0.000259914
6206		0.000141036
6207		0.00024446
6208		0.000107328
6209		0.000131507
6210		0.000128032
6211		4.77E-05
6212		9.46E-05
6213		5.84E-05
6214		7.67E-05
6215		0.000125165
6216		0.000367002
6217		0.00024218
6218		4.05E-05
6219		0.000112761
6220		9.16E-05
6221		4.11E-05
6222		2.71E-05
6223		3.45E-05
6224		2.78E-05
6225		3.05E-05
6226		3.32E-05
6227		3.22E-05
6228		3.93E-05
6229		0.00030953
6230		0.000304217
6231		0.000208834
6232		9.54E-05
6233		0.00019716
6234		7.03E-05
6235		0.000104536
6236		5.86E-05
6237		6.35E-05
6238		5.08E-05
6239		7.66E-05
6240		4.07E-05
6241		3.27E-05
6242		3.34E-05
6243		2.72E-05
6244		2.66E-05
6245		2.56E-05
6246		2.95E-05
6247		2.77E-05
6248		2.77E-05
6249		2.86E-05
6250		2.82E-05
6251		5.38E-05
6252		3.80E-05
6253		5.26E-05
6254		3.57E-05
6255		3.12E-05
6256		3.31E-05
6257		2.61E-05
6258		3.30E-05
6259		2.66E-05
6260		2.94E-05
6261		2.77E-05
6262		2.48E-05
6263		2.52E-05
6264		2.51E-05
6265		2.65E-05
6266		2.47E-05
6267		2.63E-05
6268		2.60E-05
6269		2.51E-05
6270		2.52E-05
6271		4.91E-05
6272		6.88E-05
6273		5.20E-05
6274		3.33E-05
6275		5.33E-05
6276		0.000170654
6277		0.000565174
6278		0.000146447
6279		0.000201184
6280		0.000216738
6281		8.21E-05
6282		0.000123645
6283		0.000172944
6284		0.000149811
6285		0.000565439
6286		0.000203933
6287		0.000141434
6288		0.00022335
6289		0.000100401
6290		0.000141
6291		0.00503327
6292		0.0018873
6293		0.00210261
6294		0.00128255
6295		0.000601158
6296		0.000802007
6297		0.000327072
6298		0.000617766
6299		0.000365578
6300		0.000247995
6301		0.000218652
6302		7.06E-05
6303		9.08E-05
6304		5.00E-05
6305		6.46E-05
6306		3.92E-05
6307		2.71E-05
6308		3.74E-05
6309		2.82E-05
6310		2.64E-05
6311		2.83E-05
6312		2.53E-05
6313		2.91E-05
6314		3.17E-05
6315		2.88E-05
6316		2.57E-05
6317		2.46E-05
6318		2.55E-05
6319		2.40E-05
6320		2.92E-05
6321		2.90E-05
6322		2.49E-05
6323		2.67E-05
6324		2.44E-05
6325		2.37E-05
6326		2.70E-05
6327		2.51E-05
6328		2.47E-05
6329		2.54E-05
6330		2.39E-05
6331		2.38E-05
6332		2.43E-05
6333		2.51E-05
6334		2.53E-05
6335		2.83E-05
6336		3.13E-05
6337		2.53E-05
6338		2.53E-05
6339		2.41E-05
6340		2.29E-05
6341		2.34E-05
6342		2.40E-05
6343		2.70E-05
6344		2.71E-05
6345		2.46E-05
6346		2.36E-05
6347		2.39E-05
6348		3.38E-05
6349		4.26E-05
6350		0.000135723
6351		7.51E-05
6352		5.52E-05
6353		5.91E-05
6354		4.92E-05
6355		4.45E-05
6356		2.48E-05
6357		3.05E-05
6358		2.71E-05
6359		2.68E-05
6360		2.69E-05
6361		2.37E-05
6362		2.64E-05
6363		2.34E-05
6364		2.44E-05
6365		2.46E-05
6366		2.40E-05
6367		2.44E-05
6368		2.31E-05
6369		2.38E-05
6370		2.38E-05
6371		2.47E-05
6372		2.43E-05
6373		2.33E-05
6374		2.43E-05
6375		2.37E-05
6376		2.39E-05
6377		2.60E-05
6378		2.49E-05
6379		2.34E-05
6380		2.37E-05
6381		2.40E-05
6382		2.30E-05
6383		2.32E-05
6384		2.51E-05
6385		2.57E-05
6386		3.55E-05
6387		4.96E-05
6388		4.42E-05
6389		3.86E-05
6390		3.12E-05
6391		3.49E-05
6392		2.81E-05
6393		2.62E-05
6394		2.45E-05
6395		2.34E-05
6396		2.27E-05
6397		2.45E-05
6398		2.36E-05
6399		2.29E-05
6400		2.26E-05
6401		2.42E-05
6402		2.36E-05
6403		2.39E-05
6404		2.29E-05
6405		2.25E-05
6406		2.27E-05
6407		2.34E-05
6408		2.32E-05
6409		2.29E-05
6410		2.46E-05
6411		2.34E-05
6412		2.40E-05
6413		2.42E-05
6414		2.30E-05
6415		2.79E-05
6416		5.25E-05
6417		4.29E-05
6418		3.18E-05
6419		2.41E-05
6420		2.45E-05
6421		2.67E-05
6422		2.61E-05
6423		2.45E-05
6424		2.46E-05
6425		2.36E-05
6426		2.47E-05
6427		3.32E-05
6428		5.44E-05
6429		4.08E-05
6430		3.67E-05
6431		2.74E-05
6432		3.40E-05
6433		6.81E-05
6434		0.000155646
6435		0.000125532
6436		8.54E-05
6437		2.94E-05
6438		3.97E-05
6439		4.76E-05
6440		5.13E-05
6441		3.26E-05
6442		3.07E-05
6443		2.64E-05
6444		2.89E-05
6445		2.54E-05
6446		2.55E-05
6447		2.54E-05
6448		3.97E-05
6449		4.42E-05
6450		3.00E-05
6451		2.51E-05
6452		2.56E-05
6453		2.79E-05
6454		3.97E-05
6455		0.000101908
6456		7.87E-05
6457		3.94E-05
6458		2.55E-05
6459		2.94E-05
6460		3.01E-05
6461		3.34E-05
6462		2.75E-05
6463		4.04E-05
6464		4.37E-05
6465		4.18E-05
6466		2.49E-05
6467		2.75E-05
6468		3.15E-05
6469		2.78E-05
6470		2.55E-05
6471		2.38E-05
6472		2.34E-05
6473		2.29E-05
6474		2.39E-05
6475		2.41E-05
6476		2.47E-05
6477		2.52E-05
6478		2.30E-05
6479		2.48E-05
6480		2.29E-05
6481		2.48E-05
6482		2.38E-05
6483		2.40E-05
6484		3.84E-05
6485		4.63E-05
6486		2.89E-05
6487		3.05E-05
6488		2.50E-05
6489		3.57E-05
6490		3.27E-05
6491		3.07E-05
6492		2.83E-05
6493		2.83E-05
6494		2.99E-05
6495		3.12E-05
6496		3.01E-05
6497		2.79E-05
6498		2.34E-05
6499		2.30E-05
6500		2.30E-05
6501		2.91E-05
6502		3.67E-05
6503		3.04E-05
6504		2.49E-05
6505		2.87E-05
6506		2.41E-05
6507		2.22E-05
6508		2.38E-05
6509		2.26E-05
6510		2.35E-05
6511		2.51E-05
6512		2.50E-05
6513		2.54E-05
6514		2.43E-05
6515		2.42E-05
6516		2.19E-05
6517		2.20E-05
6518		2.33E-05
6519		2.27E-05
6520		2.32E-05
6521		2.26E-05
6522		2.26E-05
6523		3.26E-05
6524		2.74E-05
6525		2.92E-05
6526		2.76E-05
6527		2.79E-05
6528		2.83E-05
6529		2.97E-05
6530		2.69E-05
6531		3.19E-05
6532		2.86E-05
6533		3.09E-05
6534		4.54E-05
6535		9.26E-05
6536		6.29E-05
6537		5.38E-05
6538		6.67E-05
6539		6.17E-05
6540		3.89E-05
6541		6.09E-05
6542		6.17E-05
6543		3.82E-05
6544		3.91E-05
6545		4.65E-05
6546		3.26E-05
6547		2.54E-05
6548		2.72E-05
6549		3.37E-05
6550		7.89E-05
6551		6.05E-05
6552		3.57E-05
6553		2.49E-05
6554		3.82E-05
6555		3.49E-05
6556		0.000100091
6557		0.000249038
6558		0.000146341
6559		8.15E-05
6560		4.71E-05
6561		6.49E-05
6562		7.35E-05
6563		7.30E-05
6564		4.11E-05
6565		4.32E-05
6566		5.31E-05
6567		3.35E-05
6568		3.91E-05
6569		4.75E-05
6570		5.59E-05
6571		0.000134032
6572		0.000125202
6573		5.50E-05
6574		4.58E-05
6575		4.48E-05
6576		5.25E-05
6577		3.92E-05
6578		2.73E-05
6579		2.69E-05
6580		2.38E-05
6581		2.30E-05
6582		2.43E-05
6583		2.72E-05
6584		2.42E-05
6585		3.90E-05
6586		0.00010169
6587		0.000247793
6588		0.000182338
6589		0.000117018
6590		0.00013636
6591		0.00011317
6592		5.39E-05
6593		4.90E-05
6594		5.14E-05
6595		2.85E-05
6596		4.58E-05
6597		4.74E-05
6598		4.55E-05
6599		8.81E-05
6600		5.88E-05
6601		5.08E-05
6602		4.34E-05
6603		4.08E-05
6604		3.42E-05
6605		2.64E-05
6606		2.56E-05
6607		2.45E-05
6608		2.45E-05
6609		2.43E-05
6610		2.20E-05
6611		2.60E-05
6612		2.45E-05
6613		2.45E-05
6614		2.50E-05
6615		2.42E-05
6616		2.16E-05
6617		2.30E-05
6618		2.19E-05
6619		2.18E-05
6620		2.16E-05
6621		2.18E-05
6622		2.19E-05
6623		2.18E-05
6624		2.17E-05
6625		2.20E-05
6626		2.31E-05
6627		2.15E-05
6628		2.28E-05
6629		2.26E-05
6630		2.17E-05
6631		2.52E-05
6632		2.29E-05
6633		2.26E-05
6634		2.13E-05
6635		2.19E-05
6636		2.19E-05
6637		2.20E-05
6638		2.32E-05
6639		2.56E-05
6640		2.42E-05
6641		2.32E-05
6642		2.28E-05
6643		2.27E-05
6644		2.33E-05
6645		2.58E-05
6646		2.44E-05
6647		7.00E-05
6648		0.00010491
6649		9.49E-05
6650		3.85E-05
6651		5.38E-05
6652		1.00E-04
6653		0.000397785
6654		0.000236582
6655		0.000132458
6656		0.000108119
6657		3.72E-05
6658		0.000123703
6659		6.83E-05
6660		9.28E-05
6661		4.75E-05
6662		8.41E-05
6663		3.49E-05
6664		6.98E-05
6665		3.33E-05
6666		3.44E-05
6667		2.58E-05
6668		2.67E-05
6669		5.09E-05
6670		9.22E-05
6671		7.77E-05
6672		6.93E-05
6673		5.61E-05
6674		5.00E-05
6675		5.36E-05
6676		3.72E-05
6677		3.34E-05
6678		3.74E-05
6679		3.36E-05
6680		3.10E-05
6681		3.47E-05
6682		2.76E-05
6683		2.47E-05
6684		2.49E-05
6685		2.27E-05
6686		2.50E-05
6687		2.38E-05
6688		2.33E-05
6689		2.20E-05
6690		2.23E-05
6691		2.23E-05
6692		2.22E-05
6693		2.32E-05
6694		2.62E-05
6695		4.59E-05
6696		0.00010915
6697		0.000100585
6698		2.90E-05
6699		3.37E-05
6700		4.58E-05
6701		3.53E-05
6702		3.11E-05
6703		2.59E-05
6704		9.10E-05
6705		8.66E-05
6706		7.74E-05
6707		6.02E-05
6708		5.73E-05
6709		2.75E-05
6710		5.79E-05
6711		0.000100582
6712		4.85E-05
6713		5.13E-05
6714		5.06E-05
6715		3.81E-05
6716		4.01E-05
6717		0.000161397
6718		0.000368648
6719		0.000109062
6720		5.36E-05
6721		7.21E-05
6722		7.63E-05
6723		5.49E-05
6724		4.45E-05
6725		0.000371376
6726		0.000153155
6727		0.000146334
6728		0.000126276
6729		6.66E-05
6730		4.53E-05
6731		4.28E-05
6732		6.54E-05
6733		8.10E-05
6734		8.10E-05
6735		8.85E-05
6736		9.26E-05
6737		4.23E-05
6738		3.91E-05
6739		3.88E-05
6740		4.54E-05
6741		3.93E-05
6742		4.23E-05
6743		2.85E-05
6744		2.60E-05
6745		2.42E-05
6746		2.21E-05
6747		2.32E-05
6748		2.35E-05
6749		2.21E-05
6750		2.26E-05
6751		2.35E-05
6752		2.44E-05
6753		2.37E-05
6754		2.56E-05
6755		2.91E-05
6756		3.25E-05
6757		2.97E-05
6758		2.81E-05
6759		2.89E-05
6760		3.37E-05
6761		2.71E-05
6762		2.74E-05
6763		2.42E-05
6764		2.48E-05
6765		2.27E-05
6766		2.28E-05
6767		2.14E-05
6768		2.23E-05
6769		2.45E-05
6770		2.92E-05
6771		2.57E-05
6772		3.02E-05
6773		3.11E-05
6774		2.24E-05
6775		2.40E-05
6776		2.21E-05
6777		2.43E-05
6778		3.22E-05
6779		3.27E-05
6780		4.95E-05
6781		5.98E-05
6782		5.44E-05
6783		4.83E-05
6784		3.27E-05
6785		2.61E-05
6786		2.44E-05
6787		2.33E-05
6788		2.12E-05
6789		2.17E-05
6790		2.23E-05
6791		2.19E-05
6792		2.44E-05
6793		2.29E-05
6794		2.20E-05
6795		2.10E-05
6796		2.19E-05
6797		2.08E-05
6798		2.74E-05
6799		2.32E-05
6800		2.09E-05
6801		2.02E-05
6802		2.04E-05
6803		2.13E-05
6804		2.45E-05
6805		2.22E-05
6806		2.19E-05
6807		2.14E-05
6808		2.38E-05
6809		2.13E-05
6810		2.06E-05
6811		2.08E-05
6812		1.90E-05
6813		2.66E-05
6814		2.36E-05
6815		2.33E-05
6816		2.04E-05
6817		1.99E-05
6818		1.97E-05
6819		2.09E-05
6820		2.12E-05
6821		2.05E-05
6822		2.29E-05
6823		2.61E-05
6824		2.50E-05
6825		3.10E-05
6826		4.79E-05
6827		3.71E-05
6828		2.55E-05
6829		2.96E-05
6830		3.72E-05
6831		4.47E-05
6832		3.77E-05
6833		3.31E-05
6834		4.14E-05
6835		4.38E-05
6836		3.28E-05
6837		7.26E-05
6838		6.53E-05
6839		5.38E-05
6840		4.27E-05
6841		3.54E-05
6842		5.04E-05
6843		0.000141753
6844		9.09E-05
6845		7.60E-05
6846		0.000297947
6847		8.66E-05
6848		7.98E-05
6849		7.42E-05
6850		4.48E-05
6851		6.79E-05
6852		4.49E-05
6853		3.02E-05
6854		4.61E-05
6855		3.09E-05
6856		2.72E-05
6857		2.97E-05
6858		2.38E-05
6859		2.28E-05
6860		2.27E-05
6861		2.21E-05
6862		2.26E-05
6863		2.10E-05
6864		2.20E-05
6865		2.69E-05
6866		2.93E-05
6867		2.49E-05
6868		2.43E-05
6869		2.14E-05
6870		2.14E-05
6871		2.38E-05
6872		2.04E-05
6873		2.52E-05
6874		2.60E-05
6875		2.85E-05
6876		2.89E-05
6877		2.28E-05
6878		2.39E-05
6879		2.90E-05
6880		3.06E-05
6881		3.03E-05
6882		6.59E-05
6883		3.69E-05
6884		5.90E-05
6885		4.39E-05
6886		3.32E-05
6887		4.32E-05
6888		4.65E-05
6889		4.92E-05
6890		4.85E-05
6891		5.86E-05
6892		4.57E-05
6893		3.17E-05
6894		2.42E-05
6895		2.85E-05
6896		0.000169771
6897		0.000132514
6898		6.67E-05
6899		7.03E-05
6900		4.39E-05
6901		3.02E-05
6902		4.08E-05
6903		2.65E-05
6904		2.70E-05
6905		3.20E-05
6906		2.21E-05
6907		2.18E-05
6908		2.17E-05
6909		2.13E-05
6910		2.17E-05
6911		2.26E-05
6912		2.33E-05
6913		2.77E-05
6914		2.64E-05
6915		2.50E-05
6916		2.24E-05
6917		2.64E-05
6918		4.74E-05
6919		7.81E-05
6920		3.14E-05
6921		3.38E-05
6922		3.09E-05
6923		2.23E-05
6924		2.85E-05
6925		3.55E-05
6926		3.18E-05
6927		3.87E-05
6928		2.84E-05
6929		2.26E-05
6930		2.21E-05
6931		2.07E-05
6932		2.15E-05
6933		2.71E-05
6934		2.64E-05
6935		2.58E-05
6936		2.73E-05
6937		2.39E-05
6938		2.13E-05
6939		2.13E-05
6940		1.99E-05
6941		2.71E-05
6942		7.82E-05
6943		0.000135268
6944		9.11E-05
6945		3.52E-05
6946		0.000126769
6947		6.19E-05
6948		3.69E-05
6949		3.65E-05
6950		3.95E-05
6951		3.34E-05
6952		3.46E-05
6953		6.22E-05
6954		5.09E-05
6955		5.48E-05
6956		4.20E-05
6957		8.32E-05
6958		4.37E-05
6959		4.78E-05
6960		3.48E-05
6961		5.78E-05
6962		4.34E-05
6963		3.82E-05
6964		3.99E-05
6965		3.06E-05
6966		3.34E-05
6967		4.50E-05
6968		4.14E-05
6969		3.77E-05
6970		5.05E-05
6971		4.47E-05
6972		3.30E-05
6973		4.07E-05
6974		3.00E-05
6975		2.51E-05
6976		2.28E-05
6977		2.38E-05
6978		2.21E-05
6979		2.01E-05
6980		2.10E-05
6981		2.46E-05
6982		2.26E-05
6983		1.94E-05
6984		2.39E-05
6985		2.46E-05
6986		2.85E-05
6987		2.63E-05
6988		4.56E-05
6989		0.000119375
6990		0.000112974
6991		0.000170019
6992		0.000155092
6993		0.00012473
6994		0.000190909
6995		0.000169942
6996		0.000140351
6997		9.14E-05
6998		7.65E-05
6999		6.96E-05
7000		5.16E-05
7001		5.69E-05
7002		4.75E-05
7003		3.68E-05
7004		3.92E-05
7005		3.21E-05
7006		4.36E-05
7007		4.23E-05
7008		4.32E-05
7009		4.21E-05
7010		9.98E-05
7011		0.00019057
7012		0.000278943
7013		0.000413616
7014		0.000239615
7015		0.000340701
7016		0.000233747
7017		0.000236188
7018		0.000237901
7019		0.000203563
7020		0.000118475
7021		0.0001457
7022		0.000739141
7023		0.000913863
7024		0.00125984
7025		0.000701852
7026		0.000429274
7027		0.000933591
7028		0.0008245
7029		0.000605896
7030		0.000246044
7031		0.000545049
7032		0.00116539
7033		0.00119287
7034		0.000573991
7035		0.000262934
7036		0.000156078
7037		0.000122959
7038		9.61E-05
7039		3.99E-05
7040		4.51E-05
7041		3.95E-05
7042		3.19E-05
7043		2.93E-05
7044		2.22E-05
7045		2.62E-05
7046		3.30E-05
7047		2.52E-05
7048		3.88E-05
7049		8.29E-05
7050		4.37E-05
7051		3.11E-05
7052		7.67E-05
7053		4.74E-05
7054		3.44E-05
7055		3.23E-05
7056		2.44E-05
7057		2.25E-05
7058		2.22E-05
7059		2.61E-05
7060		2.56E-05
7061		2.02E-05
7062		1.95E-05
7063		2.12E-05
7064		1.95E-05
7065		2.37E-05
7066		3.28E-05
7067		2.24E-05
7068		2.14E-05
7069		2.29E-05
7070		2.44E-05
7071		2.81E-05
7072		2.22E-05
7073		2.12E-05
7074		5.45E-05
7075		4.15E-05
7076		2.83E-05
7077		3.24E-05
7078		5.19E-05
7079		2.87E-05
7080		2.23E-05
7081		4.09E-05
7082		3.68E-05
7083		2.06E-05
7084		2.14E-05
7085		2.06E-05
7086		1.95E-05
7087		2.22E-05
7088		2.35E-05
7089		2.23E-05
7090		4.11E-05
7091		5.95E-05
7092		3.82E-05
7093		2.52E-05
7094		3.72E-05
7095		2.20E-05
7096		4.21E-05
7097		7.94E-05
7098		2.15E-05
7099		2.32E-05
7100		2.81E-05
7101		2.14E-05
7102		2.36E-05
7103		2.15E-05
7104		2.21E-05
7105		2.01E-05
7106		1.94E-05
7107		1.95E-05
7108		1.92E-05
7109		1.94E-05
7110		2.06E-05
7111		2.12E-05
7112		2.00E-05
7113		2.22E-05
7114		2.30E-05
7115		2.12E-05
7116		2.17E-05
7117		2.16E-05
7118		1.99E-05
7119		1.96E-05
7120		2.03E-05
7121		1.99E-05
7122		1.87E-05
7123		1.83E-05
7124		1.88E-05
7125		1.92E-05
7126		3.73E-05
7127		9.54E-05
7128		7.28E-05
7129		0.000155819
7130		0.000208737
7131		0.000199371
7132		0.000190623
7133		0.000126674
7134		0.000111438
7135		5.02E-05
7136		4.53E-05
7137		3.80E-05
7138		3.32E-05
7139		2.91E-05
7140		2.62E-05
7141		2.94E-05
7142		2.39E-05
7143		2.21E-05
7144		3.70E-05
7145		3.36E-05
7146		2.45E-05
7147		2.03E-05
7148		2.34E-05
7149		2.24E-05
7150		2.33E-05
7151		2.67E-05
7152		2.64E-05
7153		2.22E-05
7154		2.09E-05
7155		2.00E-05
7156		1.93E-05
7157		2.01E-05
7158		1.93E-05
7159		2.07E-05
7160		2.40E-05
7161		2.02E-05
7162		2.05E-05
7163		2.13E-05
7164		2.24E-05
7165		2.19E-05
7166		2.46E-05
7167		2.08E-05
7168		2.47E-05
7169		2.51E-05
7170		2.35E-05
7171		2.66E-05
7172		2.41E-05
7173		2.23E-05
7174		1.92E-05
7175		2.03E-05
7176		1.85E-05
7177		1.91E-05
7178		2.20E-05
7179		2.35E-05
7180		1.85E-05
7181		2.03E-05
7182		1.86E-05
7183		1.98E-05
7184		2.06E-05
7185		2.14E-05
7186		2.00E-05
7187		1.91E-05
7188		2.02E-05
7189		2.21E-05
7190		2.13E-05
7191		2.03E-05
7192		2.57E-05
7193		2.05E-05
7194		2.20E-05
7195		2.27E-05
7196		2.10E-05
7197		1.83E-05
7198		1.92E-05
7199		2.02E-05
7200		2.03E-05
7201		5.95E-05
7202		6.26E-05
7203		5.34E-05
7204		4.67E-05
7205		9.13E-05
7206		5.00E-05
7207		6.71E-05
7208		6.98E-05
7209		7.37E-05
7210		8.45E-05
7211		9.96E-05
7212		5.53E-05
7213		9.37E-05
7214		3.20E-05
7215		6.52E-05
7216		0.000173051
7217		0.000111968
7218		3.41E-05
7219		5.65E-05
7220		7.47E-05
7221		3.89E-05
7222		3.34E-05
7223		2.97E-05
7224		2.07E-05
7225		2.25E-05
7226		2.21E-05
7227		2.63E-05
7228		4.84E-05
7229		5.55E-05
7230		4.02E-05
7231		3.49E-05
7232		3.43E-05
7233		6.83E-05
7234		8.84E-05
7235		8.77E-05
7236		5.51E-05
7237		4.92E-05
7238		3.82E-05
7239		3.82E-05
7240		3.34E-05
7241		3.50E-05
7242		3.41E-05
7243		2.48E-05
7244		2.54E-05
7245		4.27E-05
7246		4.03E-05
7247		2.20E-05
7248		2.60E-05
7249		3.69E-05
7250		3.04E-05
7251		1.98E-05
7252		5.66E-05
7253		5.33E-05
7254		5.17E-05
7255		3.69E-05
7256		4.72E-05
7257		4.16E-05
7258		4.98E-05
7259		7.11E-05
7260		6.40E-05
7261		6.67E-05
7262		3.60E-05
7263		3.45E-05
7264		3.71E-05
7265		2.80E-05
7266		2.23E-05
7267		3.64E-05
7268		2.77E-05
7269		2.38E-05
7270		2.34E-05
7271		2.29E-05
7272		2.60E-05
7273		2.20E-05
7274		2.14E-05
7275		1.90E-05
7276		2.38E-05
7277		2.21E-05
7278		1.97E-05
7279		2.29E-05
7280		2.08E-05
7281		2.41E-05
7282		2.21E-05
7283		6.43E-05
7284		6.02E-05
7285		5.02E-05
7286		3.35E-05
7287		3.10E-05
7288		2.12E-05
7289		2.03E-05
7290		4.08E-05
7291		8.74E-05
7292		2.75E-05
7293		3.89E-05
7294		3.14E-05
7295		2.67E-05
7296		3.67E-05
7297		3.13E-05
7298		3.27E-05
7299		2.06E-05
7300		1.99E-05
7301		1.89E-05
7302		1.94E-05
7303		1.96E-05
7304		1.90E-05
7305		5.12E-05
7306		6.93E-05
7307		5.93E-05
7308		8.87E-05
7309		0.00015361
7310		0.000167996
7311		4.02E-05
7312		0.000135117
7313		0.00129425
7314		0.00680946
7315		0.00218661
7316		0.000630822
7317		0.00215645
7318		0.00113397
7319		0.000880133
7320		0.000501426
7321		0.000538872
7322		0.000281843
7323		0.000111232
7324		7.78E-05
7325		0.000133094
7326		6.19E-05
7327		3.08E-05
7328		4.30E-05
7329		3.30E-05
7330		4.00E-05
7331		2.95E-05
7332		2.21E-05
7333		3.12E-05
7334		2.75E-05
7335		2.29E-05
7336		2.87E-05
7337		2.31E-05
7338		1.97E-05
7339		1.86E-05
7340		1.80E-05
7341		1.76E-05
7342		1.69E-05
7343		1.83E-05
7344		1.83E-05
7345		2.01E-05
7346		1.82E-05
7347		1.79E-05
7348		1.77E-05
7349		1.87E-05
7350		2.08E-05
7351		2.16E-05
7352		1.91E-05
7353		1.95E-05
7354		1.89E-05
7355		1.80E-05
7356		1.87E-05
7357		1.75E-05
7358		1.81E-05
7359		1.89E-05
7360		2.60E-05
7361		2.43E-05
7362		1.84E-05
7363		2.10E-05
7364		1.85E-05
7365		2.31E-05
7366		2.15E-05
7367		1.98E-05
7368		2.48E-05
7369		2.20E-05
7370		2.01E-05
7371		2.02E-05
7372		1.87E-05
7373		2.32E-05
7374		2.50E-05
7375		2.08E-05
7376		1.94E-05
7377		1.97E-05
7378		1.86E-05
7379		2.92E-05
7380		4.65E-05
7381		3.72E-05
7382		1.84E-05
7383		1.95E-05
7384		2.79E-05
7385		2.31E-05
7386		1.85E-05
7387		1.74E-05
7388		1.94E-05
7389		2.03E-05
7390		2.07E-05
7391		2.05E-05
7392		1.91E-05
7393		3.16E-05
7394		6.63E-05
7395		5.65E-05
7396		2.31E-05
7397		1.94E-05
7398		3.10E-05
7399		2.81E-05
7400		2.62E-05
7401		1.93E-05
7402		2.23E-05
7403		2.14E-05
7404		2.08E-05
7405		2.07E-05
7406		1.96E-05
7407		2.43E-05
7408		2.12E-05
7409		2.88E-05
7410		3.29E-05
7411		2.11E-05
7412		1.89E-05
7413		1.97E-05
7414		1.80E-05
7415		1.75E-05
7416		2.19E-05
7417		1.99E-05
7418		1.78E-05
7419		1.75E-05
7420		1.92E-05
7421		1.77E-05
7422		1.92E-05
7423		1.86E-05
7424		1.70E-05
7425		2.23E-05
7426		2.00E-05
7427		2.23E-05
7428		1.96E-05
7429		3.30E-05
7430		2.63E-05
7431		2.53E-05
7432		5.59E-05
7433		9.13E-05
7434		6.94E-05
7435		8.54E-05
7436		9.29E-05
7437		5.67E-05
7438		6.66E-05
7439		9.88E-05
7440		9.53E-05
7441		5.62E-05
7442		9.67E-05
7443		4.59E-05
7444		5.46E-05
7445		4.72E-05
7446		6.34E-05
7447		4.86E-05
7448		3.01E-05
7449		4.14E-05
7450		7.28E-05
7451		7.43E-05
7452		4.64E-05
7453		4.94E-05
7454		3.72E-05
7455		4.28E-05
7456		4.75E-05
7457		4.94E-05
7458		3.69E-05
7459		3.00E-05
7460		2.71E-05
7461		2.39E-05
7462		2.74E-05
7463		2.79E-05
7464		2.16E-05
7465		1.82E-05
7466		1.80E-05
7467		2.01E-05
7468		1.83E-05
7469		2.29E-05
7470		1.99E-05
7471		2.23E-05
7472		2.50E-05
7473		2.24E-05
7474		2.89E-05
7475		5.19E-05
7476		4.40E-05
7477		3.70E-05
7478		6.51E-05
7479		3.57E-05
7480		3.45E-05
7481		2.93E-05
7482		9.39E-05
7483		5.87E-05
7484		4.30E-05
7485		5.58E-05
7486		3.70E-05
7487		3.21E-05
7488		4.78E-05
7489		5.04E-05
7490		3.07E-05
7491		2.79E-05
7492		2.75E-05
7493		0.000185524
7494		0.000207327
7495		8.54E-05
7496		0.000122536
7497		8.78E-05
7498		0.000102361
7499		0.000114553
7500		8.63E-05
7501		0.000129134
7502		0.000115191
7503		5.25E-05
7504		6.58E-05
7505		3.33E-05
7506		4.43E-05
7507		3.95E-05
7508		3.07E-05
7509		4.97E-05
7510		0.000150045
7511		0.000323786
7512		0.000109163
7513		0.00026449
7514		0.00017958
7515		0.000260161
7516		0.000122043
7517		0.000155591
7518		0.000289226
7519		7.43E-05
7520		7.56E-05
7521		0.000145734
7522		8.43E-05
7523		4.66E-05
7524		0.000111778
7525		3.79E-05
7526		8.73E-05
7527		6.20E-05
7528		0.0014946
7529		0.000749069
7530		0.000388351
7531		0.000721789
7532		0.000637535
7533		0.000281303
7534		0.000313398
7535		0.00035422
7536		0.000325009
7537		0.00029063
7538		0.00124084
7539		0.00279305
7540		0.000470629
7541		0.000384795
7542		0.000608034
7543		0.000253406
7544		0.000191142
7545		0.000234447
7546		0.000525688
7547		0.00607595
7548		0.00434293
7549		0.00132725
7550		0.00269877
7551		0.00138784
7552		0.000498471
7553		0.000426756
7554		0.000642831
7555		0.000206629
7556		0.000206103
7557		9.81E-05
7558		0.000205131
7559		9.06E-05
7560		0.000139079
7561		9.50E-05
7562		8.46E-05
7563		5.05E-05
7564		4.85E-05
7565		6.29E-05
7566		3.95E-05
7567		2.84E-05
7568		3.69E-05
7569		3.49E-05
7570		2.41E-05
7571		4.74E-05
7572		0.000176832
7573		7.49E-05
7574		7.35E-05
7575		0.000103574
7576		4.95E-05
7577		4.47E-05
7578		5.91E-05
7579		4.25E-05
7580		4.97E-05
7581		4.11E-05
7582		2.46E-05
7583		7.74E-05
7584		0.000160316
7585		6.42E-05
7586		3.86E-05
7587		7.66E-05
7588		5.52E-05
7589		3.42E-05
7590		3.87E-05
7591		2.74E-05
7592		2.87E-05
7593		5.00E-05
7594		4.78E-05
7595		2.78E-05
7596		2.50E-05
7597		2.92E-05
7598		2.67E-05
7599		2.28E-05
7600		2.36E-05
7601		2.17E-05
7602		1.89E-05
7603		2.27E-05
7604		2.02E-05
7605		2.63E-05
7606		2.83E-05
7607		2.25E-05
7608		2.27E-05
7609		2.27E-05
7610		2.36E-05
7611		1.94E-05
7612		1.97E-05
7613		1.94E-05
7614		1.89E-05
7615		2.01E-05
7616		3.20E-05
7617		6.90E-05
7618		3.80E-05
7619		4.54E-05
7620		3.55E-05
7621		4.02E-05
7622		2.31E-05
7623		2.58E-05
7624		2.47E-05
7625		2.10E-05
7626		2.61E-05
7627		2.66E-05
7628		2.42E-05
7629		2.81E-05
7630		2.34E-05
7631		2.54E-05
7632		2.80E-05
7633		3.02E-05
7634		2.51E-05
7635		2.27E-05
7636		1.96E-05
7637		2.52E-05
7638		2.80E-05
7639		2.42E-05
7640		2.40E-05
7641		2.84E-05
7642		3.37E-05
7643		3.59E-05
7644		3.13E-05
7645		2.31E-05
7646		2.42E-05
7647		2.67E-05
7648		2.39E-05
7649		2.40E-05
7650		3.17E-05
7651		2.65E-05
7652		2.78E-05
7653		2.64E-05
7654		2.24E-05
7655		2.30E-05
7656		2.89E-05
7657		0.000108457
7658		0.000469433
7659		0.000100173
7660		3.79E-05
7661		0.00013221
7662		8.14E-05
7663		3.90E-05
7664		0.000386168
7665		0.000229346
7666		0.000143909
7667		0.000206678
7668		0.000295623
7669		0.000163816
7670		0.000155991
7671		0.000113664
7672		0.000116506
7673		7.18E-05
7674		9.10E-05
7675		7.27E-05
7676		5.99E-05
7677		4.23E-05
7678		2.42E-05
7679		2.28E-05
7680		1.95E-05
7681		2.55E-05
7682		2.01E-05
7683		1.98E-05
7684		2.56E-05
7685		9.95E-05
7686		0.000213035
7687		0.00211621
7688		0.00232505
7689		0.00173543
7690		0.000612886
7691		0.000605733
7692		0.000311199
7693		0.00027139
7694		0.000128213
7695		9.95E-05
7696		0.000127245
7697		0.000474963
7698		0.000545793
7699		0.00035487
7700		0.000107812
7701		0.00017341
7702		0.000187357
7703		0.000146758
7704		7.24E-05
7705		4.95E-05
7706		4.45E-05
7707		5.24E-05
7708		3.13E-05
7709		2.56E-05
7710		3.68E-05
7711		4.31E-05
7712		3.69E-05
7713		3.73E-05
7714		2.96E-05
7715		3.10E-05
7716		2.28E-05
7717		2.26E-05
7718		2.03E-05
7719		2.65E-05
7720		3.49E-05
7721		3.46E-05
7722		3.21E-05
7723		3.13E-05
7724		2.71E-05
7725		2.77E-05
7726		3.11E-05
7727		3.32E-05
7728		3.66E-05
7729		3.51E-05
7730		3.12E-05
7731		2.40E-05
7732		1.97E-05
7733		1.98E-05
7734		2.05E-05
7735		1.94E-05
7736		1.95E-05
7737		2.03E-05
7738		5.08E-05
7739		5.53E-05
7740		3.87E-05
7741		2.57E-05
7742		2.49E-05
7743		3.50E-05
7744		2.87E-05
7745		2.40E-05
7746		2.12E-05
7747		2.11E-05
7748		2.15E-05
7749		2.40E-05
7750		2.60E-05
7751		2.45E-05
7752		2.12E-05
7753		2.03E-05
7754		2.06E-05
7755		1.99E-05
7756		2.03E-05
7757		2.07E-05
7758		1.99E-05
7759		2.18E-05
7760		2.13E-05
7761		1.97E-05
7762		2.25E-05
7763		2.08E-05
7764		2.18E-05
7765		2.03E-05
7766		2.14E-05
7767		4.32E-05
7768		9.22E-05
7769		0.000551402
7770		0.000544967
7771		0.000393026
7772		0.000119404
7773		9.48E-05
7774		0.000102418
7775		7.79E-05
7776		5.18E-05
7777		0.000139084
7778		0.0002875
7779		0.000214567
7780		8.00E-05
7781		0.000101076
7782		6.84E-05
7783		7.72E-05
7784		0.000242075
7785		0.0001605
7786		0.000123203
7787		7.14E-05
7788		5.39E-05
7789		0.000150421
7790		0.00015041
7791		9.44E-05
7792		4.78E-05
7793		3.45E-05
7794		3.23E-05
7795		3.05E-05
7796		3.01E-05
7797		2.13E-05
7798		2.27E-05
7799		2.08E-05
7800		2.25E-05
7801		2.12E-05
7802		2.42E-05
7803		2.16E-05
7804		2.18E-05
7805		2.13E-05
7806		1.98E-05
7807		2.03E-05
7808		1.87E-05
7809		1.90E-05
7810		2.01E-05
7811		1.93E-05
7812		1.92E-05
7813		1.98E-05
7814		1.84E-05
7815		2.07E-05
7816		2.06E-05
7817		2.10E-05
7818		2.01E-05
7819		3.53E-05
7820		3.43E-05
7821		3.13E-05
7822		2.65E-05
7823		2.77E-05
7824		2.68E-05
7825		2.25E-05
7826		2.75E-05
7827		2.39E-05
7828		2.68E-05
7829		2.00E-05
7830		2.13E-05
7831		2.09E-05
7832		2.39E-05
7833		2.42E-05
7834		1.91E-05
7835		1.84E-05
7836		1.86E-05
7837		1.86E-05
7838		1.94E-05
7839		2.07E-05
7840		3.55E-05
7841		3.04E-05
7842		2.47E-05
7843		2.23E-05
7844		2.32E-05
7845		2.14E-05
7846		2.35E-05
7847		2.47E-05
7848		2.25E-05
7849		2.11E-05
7850		2.05E-05
7851		2.12E-05
7852		2.09E-05
7853		2.08E-05
7854		2.18E-05
7855		1.92E-05
7856		2.13E-05
7857		2.38E-05
7858		5.78E-05
7859		0.000173349
7860		0.000122126
7861		3.67E-05
7862		4.00E-05
7863		7.12E-05
7864		5.72E-05
7865		3.31E-05
7866		4.09E-05
7867		3.69E-05
7868		4.20E-05
7869		3.56E-05
7870		3.54E-05
7871		5.56E-05
7872		2.97E-05
7873		2.28E-05
7874		2.23E-05
7875		2.56E-05
7876		2.34E-05
7877		2.07E-05
7878		2.33E-05
7879		1.99E-05
7880		2.27E-05
7881		2.91E-05
7882		2.99E-05
7883		2.79E-05
7884		2.62E-05
7885		2.62E-05
7886		2.14E-05
7887		2.05E-05
7888		1.95E-05
7889		2.02E-05
7890		2.06E-05
7891		2.18E-05
7892		1.92E-05
7893		1.89E-05
7894		1.88E-05
7895		2.15E-05
7896		6.14E-05
7897		0.000125432
7898		0.000109262
7899		0.00010732
7900		0.000145284
7901		7.91E-05
7902		5.80E-05
7903		3.43E-05
7904		4.37E-05
7905		8.92E-05
7906		8.20E-05
7907		4.06E-05
7908		5.89E-05
7909		4.07E-05
7910		3.67E-05
7911		3.97E-05
7912		3.27E-05
7913		3.01E-05
7914		2.59E-05
7915		2.41E-05
7916		2.28E-05
7917		2.20E-05
7918		2.05E-05
7919		1.97E-05
7920		1.93E-05
7921		2.18E-05
7922		1.95E-05
7923		1.98E-05
7924		4.73E-05
7925		6.02E-05
7926		4.25E-05
7927		2.24E-05
7928		3.55E-05
7929		3.26E-05
7930		0.000107264
7931		0.000339844
7932		0.000254431
7933		0.000688799
7934		0.00105627
7935		0.00114761
7936		0.000810474
7937		0.00841195
7938		0.00610587
7939		0.00211176
7940		0.000599711
7941		0.00054631
7942		0.00118777
7943		0.000968016
7944		0.00189189
7945		0.00120675
7946		0.00139278
7947		0.00048364
7948		0.000515854
7949		0.000398775
7950		0.000351285
7951		0.000243824
7952		0.000590924
7953		0.00048988
7954		0.000448888
7955		0.000171681
7956		0.000151986
7957		7.83E-05
7958		0.000117736
7959		9.62E-05
7960		0.000193295
7961		0.00018127
7962		0.000170357
7963		0.000121544
7964		9.99E-05
7965		0.000247606
7966		0.000183907
7967		0.000228659
7968		0.000187488
7969		0.000130322
7970		0.000117238
7971		0.000116482
7972		0.000176968
7973		0.000165827
7974		7.44E-05
7975		6.49E-05
7976		6.13E-05
7977		8.76E-05
7978		9.01E-05
7979		9.42E-05
7980		9.07E-05
7981		0.000104567
7982		9.75E-05
7983		0.000102449
7984		8.97E-05
7985		7.23E-05
7986		9.12E-05
7987		6.87E-05
7988		7.12E-05
7989		5.32E-05
7990		4.78E-05
7991		3.24E-05
7992		3.11E-05
7993		2.85E-05
7994		2.82E-05
7995		2.86E-05
7996		2.67E-05
7997		2.58E-05
7998		2.58E-05
7999		2.49E-05
8000		2.55E-05
8001		2.47E-05
8002		2.37E-05
8003		2.41E-05
8004		2.31E-05
8005		2.82E-05
8006		2.65E-05
8007		2.59E-05
8008		2.54E-05
8009		2.41E-05
8010		2.48E-05
8011		2.63E-05
8012		2.41E-05
8013		2.48E-05
8014		2.45E-05
8015		2.35E-05
8016		2.40E-05
8017		5.31E-05
8018		4.28E-05
8019		2.71E-05
8020		4.90E-05
8021		4.35E-05
8022		4.85E-05
8023		3.56E-05
8024		3.69E-05
8025		5.09E-05
8026		3.94E-05
8027		4.52E-05
8028		3.09E-05
8029		2.74E-05
8030		2.97E-05
8031		2.77E-05
8032		2.55E-05
8033		3.22E-05
8034		3.82E-05
8035		5.01E-05
8036		6.09E-05
8037		6.74E-05
8038		5.27E-05
8039		6.10E-05
8040		4.48E-05
8041		5.46E-05
8042		2.76E-05
8043		2.42E-05
8044		2.29E-05
8045		2.54E-05
8046		2.49E-05
8047		2.42E-05
8048		2.37E-05
8049		2.39E-05
8050		2.90E-05
8051		3.54E-05
8052		4.04E-05
8053		4.20E-05
8054		3.56E-05
8055		2.48E-05
8056		2.60E-05
8057		2.50E-05
8058		2.56E-05
8059		2.42E-05
8060		2.52E-05
8061		2.21E-05
8062		2.26E-05
8063		2.78E-05
8064		2.87E-05
8065		2.65E-05
8066		2.75E-05
8067		2.53E-05
8068		2.43E-05
8069		2.99E-05
8070		3.65E-05
8071		3.84E-05
8072		3.05E-05
8073		3.08E-05
8074		3.23E-05
8075		3.15E-05
8076		2.65E-05
8077		2.39E-05
8078		2.21E-05
8079		2.22E-05
8080		2.22E-05
8081		2.29E-05
8082		2.19E-05
8083		2.25E-05
8084		2.40E-05
8085		2.25E-05
8086		2.16E-05
8087		2.59E-05
8088		3.01E-05
8089		3.60E-05
8090		3.49E-05
8091		4.61E-05
8092		3.37E-05
8093		2.77E-05
8094		2.70E-05
8095		3.02E-05
8096		2.85E-05
8097		2.76E-05
8098		2.62E-05
8099		2.72E-05
8100		2.65E-05
8101		3.02E-05
8102		2.96E-05
8103		2.90E-05
8104		2.24E-05
8105		2.33E-05
8106		2.82E-05
8107		3.13E-05
8108		2.30E-05
8109		2.55E-05
8110		2.59E-05
8111		2.29E-05
8112		2.30E-05
8113		3.52E-05
8114		4.05E-05
8115		4.71E-05
8116		0.000373311
8117		0.000121726
8118		0.000356216
8119		5.44E-05
8120		0.000131444
8121		5.43E-05
8122		5.23E-05
8123		0.000107458
8124		7.09E-05
8125		7.07E-05
8126		6.12E-05
8127		6.12E-05
8128		6.17E-05
8129		0.000109213
8130		8.41E-05
8131		5.09E-05
8132		4.20E-05
8133		4.34E-05
8134		3.58E-05
8135		3.02E-05
8136		2.62E-05
8137		2.40E-05
8138		2.32E-05
8139		2.30E-05
8140		2.52E-05
8141		2.39E-05
8142		3.02E-05
8143		3.12E-05
8144		3.04E-05
8145		3.46E-05
8146		4.47E-05
8147		2.71E-05
8148		2.23E-05
8149		2.44E-05
8150		2.25E-05
8151		2.40E-05
8152		2.15E-05
8153		2.32E-05
8154		2.01E-05
8155		2.33E-05
8156		2.63E-05
8157		4.02E-05
8158		4.20E-05
8159		3.02E-05
8160		2.44E-05
8161		2.74E-05
8162		4.02E-05
8163		0.000130162
8164		0.000243405
8165		0.000164303
8166		0.000152417
8167		7.68E-05
8168		4.54E-05
8169		3.72E-05
8170		3.16E-05
8171		3.45E-05
8172		4.33E-05
8173		3.07E-05
8174		2.45E-05
8175		2.32E-05
8176		2.35E-05
8177		2.03E-05
8178		2.28E-05
8179		2.54E-05
8180		2.57E-05
8181		2.30E-05
8182		2.00E-05
8183		3.01E-05
8184		3.70E-05
8185		3.31E-05
8186		3.17E-05
8187		3.45E-05
8188		5.49E-05
8189		7.17E-05
8190		3.15E-05
8191		3.59E-05
8192		3.92E-05
8193		3.63E-05
8194		3.21E-05
8195		2.58E-05
8196		3.36E-05
8197		3.02E-05
8198		2.66E-05
8199		2.28E-05
8200		2.30E-05
8201		2.00E-05
8202		2.08E-05
8203		2.30E-05
8204		2.14E-05
8205		2.36E-05
8206		2.13E-05
8207		2.04E-05
8208		2.32E-05
8209		3.26E-05
8210		3.35E-05
8211		2.95E-05
8212		2.22E-05
8213		2.56E-05
8214		2.70E-05
8215		8.87E-05
8216		9.62E-05
8217		5.89E-05
8218		6.51E-05
8219		5.44E-05
8220		5.62E-05
8221		3.21E-05
8222		3.07E-05
8223		2.26E-05
8224		3.12E-05
8225		2.47E-05
8226		2.88E-05
8227		2.26E-05
8228		3.96E-05
8229		2.25E-05
8230		2.72E-05
8231		2.79E-05
8232		4.53E-05
8233		5.03E-05
8234		3.49E-05
8235		2.28E-05
8236		2.47E-05
8237		2.85E-05
8238		6.92E-05
8239		7.10E-05
8240		4.33E-05
8241		4.94E-05
8242		4.85E-05
8243		4.89E-05
8244		4.64E-05
8245		8.64E-05
8246		0.000280921
8247		0.000108935
8248		0.000179563
8249		0.000275564
8250		0.000349808
8251		0.000854831
8252		0.000536466
8253		0.000143106
8254		8.38E-05
8255		6.57E-05
8256		5.99E-05
8257		5.30E-05
8258		3.06E-05
8259		3.30E-05
8260		2.88E-05
8261		2.43E-05
8262		2.73E-05
8263		2.12E-05
8264		2.09E-05
8265		2.34E-05
8266		2.17E-05
8267		2.49E-05
8268		1.94E-05
8269		1.97E-05
8270		2.13E-05
8271		2.07E-05
8272		2.01E-05
8273		3.56E-05
8274		4.01E-05
8275		4.83E-05
8276		2.48E-05
8277		3.75E-05
8278		4.72E-05
8279		4.64E-05
8280		2.94E-05
8281		2.50E-05
8282		2.61E-05
8283		0.00019407
8284		0.000139142
8285		0.000137583
8286		7.35E-05
8287		7.01E-05
8288		7.78E-05
8289		6.89E-05
8290		4.49E-05
8291		3.04E-05
8292		3.98E-05
8293		4.14E-05
8294		4.57E-05
8295		0.000138743
8296		0.000147056
8297		7.86E-05
8298		6.92E-05
8299		3.60E-05
8300		4.57E-05
8301		3.75E-05
8302		3.34E-05
8303		2.21E-05
8304		2.42E-05
8305		2.27E-05
8306		2.10E-05
8307		2.31E-05
8308		2.14E-05
8309		2.14E-05
8310		1.95E-05
8311		2.16E-05
8312		2.06E-05
8313		2.40E-05
8314		3.54E-05
8315		5.56E-05
8316		6.94E-05
8317		4.58E-05
8318		2.22E-05
8319		2.05E-05
8320		3.09E-05
8321		3.24E-05
8322		2.73E-05
8323		3.87E-05
8324		4.45E-05
8325		0.000253136
8326		0.000141144
8327		0.000227816
8328		0.000226787
8329		6.09E-05
8330		0.000158176
8331		0.00035915
8332		0.000231414
8333		0.000153861
8334		9.15E-05
8335		0.00139163
8336		0.000968269
8337		0.000891013
8338		0.00067636
8339		0.000506775
8340		0.000631827
8341		0.000175318
8342		0.00040416
8343		0.000203048
8344		0.000152474
8345		7.23E-05
8346		0.000101263
8347		6.26E-05
8348		3.21E-05
8349		4.30E-05
8350		3.03E-05
8351		2.28E-05
8352		1.91E-05
8353		2.00E-05
8354		2.43E-05
8355		2.48E-05
8356		2.14E-05
8357		1.86E-05
8358		1.85E-05
8359		1.92E-05
8360		1.91E-05
8361		1.98E-05
8362		1.93E-05
8363		1.96E-05
8364		2.05E-05
8365		2.08E-05
8366		2.02E-05
8367		1.84E-05
8368		1.96E-05
8369		2.01E-05
8370		1.80E-05
8371		1.80E-05
8372		1.79E-05
8373		1.87E-05
8374		1.83E-05
8375		2.02E-05
8376		1.94E-05
8377		2.46E-05
8378		2.50E-05
8379		2.56E-05
8380		2.28E-05
8381		2.07E-05
8382		2.07E-05
8383		1.93E-05
8384		1.84E-05
8385		2.01E-05
8386		1.94E-05
8387		1.90E-05
8388		1.97E-05
8389		1.85E-05
8390		1.79E-05
8391		1.78E-05
8392		1.88E-05
8393		1.89E-05
8394		1.88E-05
8395		1.92E-05
8396		1.88E-05
8397		1.89E-05
8398		2.03E-05
8399		2.17E-05
8400		1.85E-05
8401		1.79E-05
8402		1.76E-05
8403		1.74E-05
8404		1.80E-05
8405		1.84E-05
8406		1.82E-05
8407		1.88E-05
8408		1.87E-05
8409		1.92E-05
8410		1.93E-05
8411		1.92E-05
8412		2.27E-05
8413		2.85E-05
8414		3.06E-05
8415		3.22E-05
8416		2.53E-05
8417		2.22E-05
8418		2.10E-05
8419		1.99E-05
8420		1.86E-05
8421		1.93E-05
8422		1.88E-05
8423		1.87E-05
8424		1.83E-05
8425		1.77E-05
8426		2.01E-05
8427		2.49E-05
8428		2.46E-05
8429		2.58E-05
8430		2.49E-05
8431		2.24E-05
8432		1.69E-05
8433		1.81E-05
8434		2.05E-05
8435		2.09E-05
8436		2.20E-05
8437		2.09E-05
8438		1.96E-05
8439		1.78E-05
8440		1.78E-05
8441		1.79E-05
8442		1.76E-05
8443		1.79E-05
8444		1.76E-05
8445		1.77E-05
8446		1.92E-05
8447		1.95E-05
8448		1.94E-05
8449		1.88E-05
8450		1.83E-05
8451		1.92E-05
8452		1.83E-05
8453		1.86E-05
8454		1.73E-05
8455		1.80E-05
8456		1.84E-05
8457		1.74E-05
8458		1.75E-05
8459		1.88E-05
8460		1.79E-05
8461		1.90E-05
8462		1.93E-05
8463		2.43E-05
8464		2.21E-05
8465		1.97E-05
8466		2.08E-05
8467		1.88E-05
8468		1.80E-05
8469		1.87E-05
8470		1.79E-05
8471		1.91E-05
8472		1.83E-05
8473		1.87E-05
8474		1.72E-05
8475		1.82E-05
8476		1.78E-05
8477		1.80E-05
8478		1.75E-05
8479		1.75E-05
8480		1.85E-05
8481		1.90E-05
8482		1.88E-05
8483		1.89E-05
8484		2.04E-05
8485		2.18E-05
8486		2.09E-05
8487		1.96E-05
8488		2.10E-05
8489		1.81E-05
8490		1.82E-05
8491		1.81E-05
8492		1.74E-05
8493		1.81E-05
8494		1.92E-05
8495		1.82E-05
8496		1.80E-05
8497		1.77E-05
8498		1.77E-05
8499		1.76E-05
8500		2.08E-05
8501		1.76E-05
8502		1.76E-05
8503		1.75E-05
8504		1.70E-05
8505		1.79E-05
8506		1.73E-05
8507		1.83E-05
8508		1.90E-05
8509		1.93E-05
8510		1.98E-05
8511		1.99E-05
8512		2.00E-05
8513		1.92E-05
8514		3.31E-05
8515		3.44E-05
8516		3.50E-05
8517		2.38E-05
8518		1.89E-05
8519		2.16E-05
8520		2.11E-05
8521		2.15E-05
8522		2.04E-05
8523		2.13E-05
8524		2.07E-05
8525		1.96E-05
8526		1.93E-05
8527		1.86E-05
8528		2.02E-05
8529		2.27E-05
8530		2.25E-05
8531		2.03E-05
8532		3.56E-05
8533		4.13E-05
8534		2.36E-05
8535		3.27E-05
8536		2.19E-05
8537		2.03E-05
8538		1.99E-05
8539		2.17E-05
8540		2.43E-05
8541		2.19E-05
8542		2.15E-05
8543		2.13E-05
8544		2.39E-05
8545		2.01E-05
8546		1.73E-05
8547		2.03E-05
8548		2.08E-05
8549		2.02E-05
8550		2.05E-05
8551		2.21E-05
8552		2.10E-05
8553		2.11E-05
8554		1.85E-05
8555		1.79E-05
8556		2.08E-05
8557		2.27E-05
8558		2.29E-05
8559		2.57E-05
8560		2.15E-05
8561		1.83E-05
8562		1.81E-05
8563		1.85E-05
8564		1.81E-05
8565		1.85E-05
8566		1.98E-05
8567		2.92E-05
8568		2.78E-05
8569		2.40E-05
8570		1.88E-05
8571		1.88E-05
8572		1.80E-05
8573		1.76E-05
8574		1.79E-05
8575		1.75E-05
8576		1.90E-05
8577		1.88E-05
8578		1.89E-05
8579		1.86E-05
8580		1.86E-05
8581		1.87E-05
8582		2.01E-05
8583		2.01E-05
8584		1.97E-05
8585		1.94E-05
8586		1.82E-05
8587		1.80E-05
8588		1.78E-05
8589		2.68E-05
8590		2.23E-05
8591		2.11E-05
8592		2.11E-05
8593		2.32E-05
8594		2.13E-05
8595		1.76E-05
8596		1.77E-05
8597		1.76E-05
8598		1.72E-05
8599		1.76E-05
8600		1.76E-05
8601		1.73E-05
8602		1.66E-05
8603		1.72E-05
8604		1.68E-05
8605		1.65E-05
8606		1.80E-05
8607		1.77E-05
8608		2.17E-05
8609		2.28E-05
8610		2.13E-05
8611		1.90E-05
8612		1.69E-05
8613		1.80E-05
8614		2.00E-05
8615		1.92E-05
8616		1.96E-05
8617		1.97E-05
8618		3.27E-05
8619		3.37E-05
8620		3.22E-05
8621		2.49E-05
8622		2.25E-05
8623		2.28E-05
8624		2.39E-05
8625		2.26E-05
8626		3.16E-05
8627		3.75E-05
8628		4.04E-05
8629		4.58E-05
8630		3.10E-05
8631		2.53E-05
8632		2.47E-05
8633		2.66E-05
8634		2.01E-05
8635		2.34E-05
8636		2.56E-05
8637		3.07E-05
8638		2.39E-05
8639		2.31E-05
8640		1.92E-05
8641		1.89E-05
8642		2.04E-05
8643		2.18E-05
8644		2.06E-05
8645		2.05E-05
8646		1.78E-05
8647		2.29E-05
8648		2.22E-05
8649		1.87E-05
8650		2.05E-05
8651		1.72E-05
8652		1.95E-05
8653		2.11E-05
8654		2.01E-05
8655		1.94E-05
8656		1.74E-05
8657		2.10E-05
8658		1.99E-05
8659		2.78E-05
8660		1.95E-05
8661		2.05E-05
8662		2.13E-05
8663		1.88E-05
8664		1.78E-05
8665		1.80E-05
8666		1.80E-05
8667		1.69E-05
8668		2.97E-05
8669		2.49E-05
8670		2.04E-05
8671		2.31E-05
8672		2.60E-05
8673		1.91E-05
8674		2.03E-05
8675		1.79E-05
8676		1.77E-05
8677		1.98E-05
8678		1.93E-05
8679		1.97E-05
8680		2.01E-05
8681		1.96E-05
8682		1.99E-05
8683		1.95E-05
8684		1.76E-05
8685		1.72E-05
8686		1.65E-05
8687		1.69E-05
8688		1.95E-05
8689		1.72E-05
8690		1.71E-05
8691		1.71E-05
8692		2.18E-05
8693		3.59E-05
8694		6.40E-05
8695		2.47E-05
8696		2.08E-05
8697		2.42E-05
8698		2.03E-05
8699		2.24E-05
8700		1.93E-05
8701		2.02E-05
8702		2.74E-05
8703		3.57E-05
8704		4.36E-05
8705		3.01E-05
8706		4.78E-05
8707		3.97E-05
8708		3.02E-05
8709		2.37E-05
8710		2.99E-05
8711		4.53E-05
8712		7.58E-05
8713		3.98E-05
8714		2.76E-05
8715		5.45E-05
8716		2.98E-05
8717		0.000189798
8718		0.000364659
8719		0.000451986
8720		0.000305292
8721		0.000243495
8722		0.000209948
8723		0.000204098
8724		0.000172513
8725		0.000178736
8726		0.000135611
8727		0.000138713
8728		0.00011634
8729		9.70E-05
8730		7.56E-05
8731		8.69E-05
8732		5.76E-05
8733		7.08E-05
8734		6.83E-05
8735		4.30E-05
8736		4.16E-05
8737		3.34E-05
8738		3.39E-05
8739		4.57E-05
8740		4.53E-05
8741		4.31E-05
8742		2.86E-05
8743		4.01E-05
8744		4.25E-05
8745		3.09E-05
8746		3.03E-05
8747		3.04E-05
8748		1.87E-05
8749		2.42E-05
8750		6.61E-05
8751		0.000125394
8752		5.81E-05
8753		2.66E-05
8754		3.56E-05
8755		3.00E-05
8756		2.76E-05
8757		2.44E-05
8758		2.07E-05
8759		1.71E-05
8760		1.96E-05
8761		1.79E-05
8762		1.79E-05
8763		1.76E-05
8764		1.75E-05
8765		1.82E-05
8766		1.85E-05
8767		1.83E-05
8768		1.77E-05
8769		1.91E-05
8770		1.92E-05
8771		2.06E-05
8772		2.08E-05
8773		4.01E-05
8774		2.47E-05
8775		2.45E-05
8776		2.44E-05
8777		2.12E-05
8778		2.89E-05
8779		2.90E-05
8780		3.57E-05
8781		2.98E-05
8782		2.70E-05
8783		2.00E-05
8784		3.21E-05
8785		2.71E-05
8786		2.49E-05
8787		1.78E-05
8788		1.76E-05
8789		1.93E-05
8790		1.84E-05
8791		2.04E-05
8792		1.77E-05
8793		1.69E-05
8794		1.67E-05
8795		1.77E-05
8796		1.92E-05
8797		1.79E-05
8798		1.64E-05
8799		1.80E-05
8800		1.99E-05
8801		2.47E-05
8802		2.39E-05
8803		4.30E-05
8804		5.80E-05
8805		6.35E-05
8806		7.10E-05
8807		5.40E-05
8808		4.15E-05
8809		3.70E-05
8810		2.28E-05
8811		2.48E-05
8812		1.87E-05
8813		2.16E-05
8814		2.16E-05
8815		1.89E-05
8816		1.97E-05
8817		1.92E-05
8818		1.90E-05
8819		1.69E-05
8820		1.81E-05
8821		1.76E-05
8822		1.71E-05
8823		1.80E-05
8824		1.71E-05
8825		1.58E-05
8826		1.62E-05
8827		1.62E-05
8828		1.61E-05
8829		1.76E-05
8830		1.67E-05
8831		1.69E-05
8832		1.61E-05
8833		1.76E-05
8834		1.90E-05
8835		7.18E-05
8836		9.07E-05
8837		3.71E-05
8838		3.58E-05
8839		3.07E-05
8840		2.03E-05
8841		3.10E-05
8842		2.26E-05
8843		2.45E-05
8844		2.00E-05
8845		1.83E-05
8846		2.34E-05
8847		2.01E-05
8848		2.38E-05
8849		1.85E-05
8850		2.12E-05
8851		1.82E-05
8852		2.12E-05
8853		1.97E-05
8854		1.93E-05
8855		1.81E-05
8856		1.91E-05
8857		1.65E-05
8858		2.94E-05
8859		2.94E-05
8860		3.99E-05
8861		0.000465483
8862		0.000270138
8863		0.000245934
8864		0.000134764
8865		0.000157936
8866		0.000127262
8867		0.00012056
8868		5.74E-05
8869		5.01E-05
8870		3.24E-05
8871		2.59E-05
8872		2.79E-05
8873		2.12E-05
8874		2.20E-05
8875		1.92E-05
8876		1.89E-05
8877		1.75E-05
8878		1.82E-05
8879		2.68E-05
8880		2.85E-05
8881		2.37E-05
8882		1.87E-05
8883		1.77E-05
8884		1.81E-05
8885		1.90E-05
8886		1.86E-05
8887		1.90E-05
8888		2.56E-05
8889		1.83E-05
8890		1.72E-05
8891		1.85E-05
8892		1.80E-05
8893		1.72E-05
8894		1.73E-05
8895		1.70E-05
8896		1.72E-05
8897		2.68E-05
8898		2.68E-05
8899		1.75E-05
8900		2.62E-05
8901		1.92E-05
8902		1.96E-05
8903		2.13E-05
8904		2.09E-05
8905		1.84E-05
8906		2.25E-05
8907		2.00E-05
8908		1.79E-05
8909		2.00E-05
8910		1.90E-05
8911		1.80E-05
8912		1.79E-05
8913		1.80E-05
8914		1.66E-05
8915		1.87E-05
8916		1.66E-05
8917		1.82E-05
8918		1.81E-05
8919		2.11E-05
8920		2.21E-05
8921		2.34E-05
8922		3.52E-05
8923		4.62E-05
8924		3.67E-05
8925		3.33E-05
8926		1.94E-05
8927		2.03E-05
8928		1.89E-05
8929		1.98E-05
8930		1.99E-05
8931		1.88E-05
8932		1.63E-05
8933		1.74E-05
8934		1.60E-05
8935		2.16E-05
8936		3.11E-05
8937		2.03E-05
8938		2.29E-05
8939		2.18E-05
8940		1.70E-05
8941		2.08E-05
8942		2.35E-05
8943		2.41E-05
8944		2.19E-05
8945		2.81E-05
8946		3.50E-05
8947		4.57E-05
8948		3.45E-05
8949		2.74E-05
8950		1.81E-05
8951		1.62E-05
8952		1.87E-05
8953		2.26E-05
8954		3.39E-05
8955		4.13E-05
8956		5.34E-05
8957		3.06E-05
8958		2.28E-05
8959		3.13E-05
8960		2.82E-05
8961		2.94E-05
8962		3.21E-05
8963		2.63E-05
8964		1.78E-05
8965		1.70E-05
8966		1.76E-05
8967		1.63E-05
8968		1.68E-05
8969		1.58E-05
8970		1.67E-05
8971		1.63E-05
8972		1.60E-05
8973		1.68E-05
8974		1.61E-05
8975		1.56E-05
8976		1.65E-05
8977		1.79E-05
8978		1.71E-05
8979		2.46E-05
8980		2.13E-05
8981		2.22E-05
8982		2.00E-05
8983		1.84E-05
8984		1.75E-05
8985		1.76E-05
8986		1.93E-05
8987		2.72E-05
8988		2.57E-05
8989		2.08E-05
8990		1.74E-05
8991		1.93E-05
8992		2.16E-05
8993		1.76E-05
8994		2.14E-05
8995		2.23E-05
8996		1.91E-05
8997		2.00E-05
8998		1.62E-05
8999		1.91E-05
9000		1.79E-05
9001		1.82E-05
9002		1.66E-05
9003		1.53E-05
9004		1.57E-05
9005		1.71E-05
9006		1.77E-05
9007		1.74E-05
9008		1.88E-05
9009		2.92E-05
9010		3.67E-05
9011		3.41E-05
9012		3.26E-05
9013		2.08E-05
9014		1.84E-05
9015		2.43E-05
9016		2.43E-05
9017		4.11E-05
9018		5.22E-05
9019		3.56E-05
9020		2.01E-05
9021		1.94E-05
9022		2.69E-05
9023		2.48E-05
9024		2.32E-05
9025		2.15E-05
9026		1.82E-05
9027		1.57E-05
9028		2.24E-05
9029		2.09E-05
9030		2.27E-05
9031		1.74E-05
9032		2.04E-05
9033		2.52E-05
9034		2.16E-05
9035		1.71E-05
9036		1.82E-05
9037		1.84E-05
9038		1.72E-05
9039		1.59E-05
9040		1.61E-05
9041		2.15E-05
9042		2.98E-05
9043		4.01E-05
9044		3.00E-05
9045		2.04E-05
9046		1.76E-05
9047		2.10E-05
9048		2.19E-05
9049		2.43E-05
9050		2.60E-05
9051		2.78E-05
9052		3.30E-05
9053		4.92E-05
9054		5.54E-05
9055		4.23E-05
9056		2.60E-05
9057		2.55E-05
9058		2.63E-05
9059		2.27E-05
9060		1.82E-05
9061		1.62E-05
9062		1.69E-05
9063		5.71E-05
9064		0.000304638
9065		0.0023228
9066		0.000333135
9067		0.000662223
9068		0.000458977
9069		0.000722287
9070		0.000793454
9071		0.000283764
9072		0.000841562
9073		0.000382508
9074		0.000354195
9075		0.000255345
9076		0.00019416
9077		0.000128897
9078		0.000229411
9079		9.06E-05
9080		8.95E-05
9081		9.08E-05
9082		6.91E-05
9083		7.11E-05
9084		0.000102159
9085		6.94E-05
9086		6.99E-05
9087		9.23E-05
9088		4.91E-05
9089		2.60E-05
9090		2.43E-05
9091		2.01E-05
9092		1.83E-05
9093		1.76E-05
9094		1.71E-05
9095		1.62E-05
9096		1.57E-05
9097		1.56E-05
9098		1.98E-05
9099		1.94E-05
9100		1.83E-05
9101		1.77E-05
9102		1.73E-05
9103		1.99E-05
9104		1.78E-05
9105		1.70E-05
9106		1.56E-05
9107		1.55E-05
9108		1.64E-05
9109		1.53E-05
9110		1.63E-05
9111		1.51E-05
9112		1.91E-05
9113		1.65E-05
9114		1.72E-05
9115		3.79E-05
9116		5.91E-05
9117		2.00E-05
9118		2.15E-05
9119		2.05E-05
9120		1.74E-05
9121		1.74E-05
9122		1.62E-05
9123		1.64E-05
9124		1.76E-05
9125		1.68E-05
9126		1.72E-05
9127		1.86E-05
9128		1.88E-05
9129		4.06E-05
9130		5.53E-05
9131		5.27E-05
9132		3.27E-05
9133		2.51E-05
9134		2.43E-05
9135		2.60E-05
9136		2.73E-05
9137		2.44E-05
9138		2.17E-05
9139		1.67E-05
9140		1.77E-05
9141		1.59E-05
9142		1.54E-05
9143		1.54E-05
9144		1.58E-05
9145		1.58E-05
9146		1.50E-05
9147		1.51E-05
9148		1.54E-05
9149		1.53E-05
9150		1.74E-05
9151		2.10E-05
9152		2.58E-05
9153		2.65E-05
9154		2.56E-05
9155		1.90E-05
9156		3.86E-05
9157		0.000726074
9158		0.00063461
9159		0.000154404
9160		0.000428463
9161		0.000249964
9162		0.000106841
9163		0.000120606
9164		0.000255628
9165		0.000188556
9166		0.000258199
9167		0.00074955
9168		0.000831112
9169		0.000379609
9170		0.000200162
9171		0.000257065
9172		7.45E-05
9173		6.39E-05
9174		0.000102591
9175		7.63E-05
9176		5.45E-05
9177		0.000263982
9178		0.000283647
9179		8.58E-05
9180		5.66E-05
9181		7.34E-05
9182		4.76E-05
9183		2.87E-05
9184		3.22E-05
9185		2.60E-05
9186		2.02E-05
9187		1.72E-05
9188		1.74E-05
9189		1.57E-05
9190		1.65E-05
9191		1.66E-05
9192		1.69E-05
9193		1.94E-05
9194		2.00E-05
9195		1.58E-05
9196		1.62E-05
9197		1.65E-05
9198		1.66E-05
9199		1.74E-05
9200		1.82E-05
9201		1.84E-05
9202		2.36E-05
9203		3.51E-05
9204		4.02E-05
9205		3.30E-05
9206		2.08E-05
9207		1.93E-05
9208		1.95E-05
9209		1.76E-05
9210		1.68E-05
9211		1.64E-05
9212		2.19E-05
9213		2.61E-05
9214		2.84E-05
9215		3.52E-05
9216		4.10E-05
9217		2.15E-05
9218		2.21E-05
9219		2.13E-05
9220		1.94E-05
9221		1.62E-05
9222		1.86E-05
9223		1.60E-05
9224		1.65E-05
9225		2.13E-05
9226		2.52E-05
9227		2.54E-05
9228		1.96E-05
9229		1.87E-05
9230		4.06E-05
9231		5.02E-05
9232		2.12E-05
9233		2.23E-05
9234		2.56E-05
9235		2.07E-05
9236		1.50E-05
9237		1.70E-05
9238		1.76E-05
9239		2.05E-05
9240		2.00E-05
9241		1.82E-05
9242		1.85E-05
9243		2.13E-05
9244		1.75E-05
9245		1.57E-05
9246		1.74E-05
9247		1.56E-05
9248		1.46E-05
9249		1.85E-05
9250		1.82E-05
9251		1.61E-05
9252		1.59E-05
9253		1.60E-05
9254		1.59E-05
9255		1.58E-05
9256		1.67E-05
9257		1.75E-05
9258		2.26E-05
9259		1.95E-05
9260		1.83E-05
9261		1.81E-05
9262		1.73E-05
9263		1.91E-05
9264		1.88E-05
9265		1.64E-05
9266		1.94E-05
9267		1.76E-05
9268		1.64E-05
9269		1.99E-05
9270		1.72E-05
9271		1.71E-05
9272		1.79E-05
9273		1.53E-05
9274		1.45E-05
9275		1.47E-05
9276		1.58E-05
9277		1.47E-05
9278		1.44E-05
9279		1.46E-05
9280		1.52E-05
9281		1.42E-05
9282		1.52E-05
9283		1.46E-05
9284		1.67E-05
9285		1.50E-05
9286		1.54E-05
9287		1.77E-05
9288		1.52E-05
9289		1.48E-05
9290		1.50E-05
9291		1.48E-05
9292		1.55E-05
9293		1.69E-05
9294		1.49E-05
9295		1.59E-05
9296		1.61E-05
9297		1.65E-05
9298		2.18E-05
9299		1.57E-05
9300		1.68E-05
9301		1.50E-05
9302		1.84E-05
9303		1.83E-05
9304		1.84E-05
9305		1.80E-05
9306		1.59E-05
9307		1.55E-05
9308		1.50E-05
9309		1.88E-05
9310		1.52E-05
9311		1.60E-05
9312		1.56E-05
9313		1.55E-05
9314		1.54E-05
9315		1.44E-05
9316		1.46E-05
9317		1.46E-05
9318		1.58E-05
9319		1.46E-05
9320		1.44E-05
9321		1.57E-05
9322		1.56E-05
9323		1.53E-05
9324		1.47E-05
9325		1.48E-05
9326		1.44E-05
9327		1.47E-05
9328		1.45E-05
9329		1.45E-05
9330		1.47E-05
9331		1.49E-05
9332		1.56E-05
9333		1.53E-05
9334		2.01E-05
9335		2.16E-05
9336		2.16E-05
9337		2.13E-05
9338		2.03E-05
9339		1.99E-05
9340		2.45E-05
9341		2.81E-05
9342		2.56E-05
9343		2.00E-05
9344		1.68E-05
9345		1.59E-05
9346		1.78E-05
9347		2.01E-05
9348		1.91E-05
9349		1.75E-05
9350		1.76E-05
9351		1.58E-05
9352		1.55E-05
9353		1.51E-05
9354		1.60E-05
9355		1.85E-05
9356		1.68E-05
9357		1.66E-05
9358		1.48E-05
9359		1.61E-05
9360		1.81E-05
9361		2.35E-05
9362		2.00E-05
9363		1.71E-05
9364		1.44E-05
9365		1.43E-05
9366		1.42E-05
9367		1.42E-05
9368		1.41E-05
9369		1.41E-05
9370		1.43E-05
9371		1.60E-05
9372		1.71E-05
9373		2.13E-05
9374		2.08E-05
9375		1.89E-05
9376		1.78E-05
9377		2.36E-05
9378		2.53E-05
9379		3.52E-05
9380		6.61E-05
9381		8.09E-05
9382		4.42E-05
9383		4.11E-05
9384		3.34E-05
9385		3.96E-05
9386		0.000201933
9387		8.65E-05
9388		3.18E-05
9389		9.40E-05
9390		0.000126057
9391		7.74E-05
9392		4.88E-05
9393		3.57E-05
9394		4.58E-05
9395		2.09E-05
9396		2.06E-05
9397		3.00E-05
9398		2.07E-05
9399		2.77E-05
9400		1.77E-05
9401		1.89E-05
9402		1.70E-05
9403		1.65E-05
9404		1.48E-05
9405		1.52E-05
9406		1.52E-05
9407		1.73E-05
9408		1.72E-05
9409		1.54E-05
9410		1.42E-05
9411		1.48E-05
9412		1.45E-05
9413		1.48E-05
9414		1.48E-05
9415		1.44E-05
9416		1.53E-05
9417		1.48E-05
9418		1.99E-05
9419		2.62E-05
9420		3.40E-05
9421		2.26E-05
9422		2.48E-05
9423		4.63E-05
9424		4.48E-05
9425		2.52E-05
9426		2.05E-05
9427		2.07E-05
9428		1.69E-05
9429		1.86E-05
9430		1.66E-05
9431		1.73E-05
9432		1.88E-05
9433		1.68E-05
9434		1.65E-05
9435		1.79E-05
9436		1.61E-05
9437		1.49E-05
9438		1.45E-05
9439		1.45E-05
9440		1.47E-05
9441		1.49E-05
9442		2.05E-05
9443		2.42E-05
9444		2.34E-05
9445		1.70E-05
9446		1.54E-05
9447		2.45E-05
9448		4.22E-05
9449		1.80E-05
9450		1.93E-05
9451		2.53E-05
9452		1.89E-05
9453		1.81E-05
9454		1.64E-05
9455		1.50E-05
9456		1.51E-05
9457		1.51E-05
9458		1.50E-05
9459		1.39E-05
9460		1.54E-05
9461		1.59E-05
9462		1.63E-05
9463		1.44E-05
9464		1.47E-05
9465		1.47E-05
9466		1.41E-05
9467		1.40E-05
9468		1.47E-05
9469		1.49E-05
9470		1.53E-05
9471		1.47E-05
9472		1.74E-05
9473		3.89E-05
9474		4.27E-05
9475		3.54E-05
9476		2.63E-05
9477		2.65E-05
9478		3.45E-05
9479		2.63E-05
9480		3.56E-05
9481		2.97E-05
9482		3.38E-05
9483		2.86E-05
9484		2.58E-05
9485		1.97E-05
9486		1.70E-05
9487		1.53E-05
9488		2.24E-05
9489		2.01E-05
9490		1.87E-05
9491		1.70E-05
9492		1.51E-05
9493		1.78E-05
9494		1.94E-05
9495		1.71E-05
9496		1.51E-05
9497		1.72E-05
9498		1.99E-05
9499		0.000125113
9500		3.79E-05
9501		2.82E-05
9502		5.81E-05
9503		2.31E-05
9504		2.52E-05
9505		3.71E-05
9506		2.19E-05
9507		3.28E-05
9508		2.37E-05
9509		3.66E-05
9510		6.21E-05
9511		4.24E-05
9512		2.66E-05
9513		2.25E-05
9514		2.09E-05
9515		2.24E-05
9516		0.000125523
9517		0.00010407
9518		7.49E-05
9519		0.0001518
9520		0.00135134
9521		0.000377856
9522		0.000473605
9523		0.000409638
9524		7.86E-05
9525		0.000152475
9526		0.000156137
9527		5.41E-05
9528		4.63E-05
9529		4.48E-05
9530		2.17E-05
9531		3.10E-05
9532		4.19E-05
9533		3.88E-05
9534		3.89E-05
9535		2.91E-05
9536		2.32E-05
9537		2.51E-05
9538		1.98E-05
9539		1.81E-05
9540		1.63E-05
9541		2.74E-05
9542		2.18E-05
9543		2.06E-05
9544		1.80E-05
9545		1.75E-05
9546		1.98E-05
9547		2.47E-05
9548		2.45E-05
9549		1.98E-05
9550		1.73E-05
9551		1.63E-05
9552		1.80E-05
9553		2.03E-05
9554		1.96E-05
9555		2.00E-05
9556		2.39E-05
9557		2.23E-05
9558		2.30E-05
9559		4.67E-05
9560		2.89E-05
9561		2.73E-05
9562		3.72E-05
9563		0.000223184
9564		0.00110974
9565		0.00337747
9566		0.00159537
9567		0.000487014
9568		0.000213457
9569		0.000571812
9570		0.000301517
9571		9.57E-05
9572		0.000105699
9573		0.000127041
9574		8.94E-05
9575		6.55E-05
9576		5.08E-05
9577		3.27E-05
9578		2.38E-05
9579		2.41E-05
9580		2.22E-05
9581		1.80E-05
9582		1.60E-05
9583		1.55E-05
9584		1.75E-05
9585		1.90E-05
9586		1.78E-05
9587		1.56E-05
9588		1.41E-05
9589		1.57E-05
9590		1.70E-05
9591		1.55E-05
9592		1.50E-05
9593		1.60E-05
9594		1.47E-05
9595		1.47E-05
9596		1.40E-05
9597		1.51E-05
9598		1.79E-05
9599		1.58E-05
9600		1.48E-05
9601		1.88E-05
9602		1.74E-05
9603		1.79E-05
9604		1.67E-05
9605		1.90E-05
9606		1.68E-05
9607		2.18E-05
9608		2.70E-05
9609		2.28E-05
9610		1.89E-05
9611		1.60E-05
9612		1.57E-05
9613		1.63E-05
9614		1.58E-05
9615		1.80E-05
9616		1.56E-05
9617		1.61E-05
9618		1.51E-05
9619		1.50E-05
9620		1.48E-05
9621		1.39E-05
9622		1.47E-05
9623		1.43E-05
9624		1.46E-05
9625		1.56E-05
9626		1.52E-05
9627		1.81E-05
9628		1.96E-05
9629		2.96E-05
9630		3.46E-05
9631		4.46E-05
9632		3.41E-05
9633		2.71E-05
9634		2.14E-05
9635		2.36E-05
9636		2.21E-05
9637		2.03E-05
9638		2.46E-05
9639		1.88E-05
9640		1.62E-05
9641		2.20E-05
9642		2.00E-05
9643		2.38E-05
9644		1.54E-05
9645		1.68E-05
9646		2.03E-05
9647		1.73E-05
9648		1.72E-05
9649		1.66E-05
9650		1.51E-05
9651		1.43E-05
9652		1.44E-05
9653		1.46E-05
9654		1.41E-05
9655		1.44E-05
9656		1.44E-05
9657		1.52E-05
9658		1.48E-05
9659		1.44E-05
9660		1.50E-05
9661		1.50E-05
9662		1.44E-05
9663		1.44E-05
9664		1.39E-05
9665		1.39E-05
9666		1.44E-05
9667		1.59E-05
9668		1.50E-05
9669		1.47E-05
9670		1.47E-05
9671		1.68E-05
9672		2.15E-05
9673		1.83E-05
9674		1.89E-05
9675		1.97E-05
9676		1.67E-05
9677		1.70E-05
9678		2.26E-05
9679		2.41E-05
9680		2.47E-05
9681		1.98E-05
9682		2.54E-05
9683		3.13E-05
9684		2.22E-05
9685		2.78E-05
9686		3.19E-05
9687		2.35E-05
9688		1.83E-05
9689		1.71E-05
9690		1.62E-05
9691		1.64E-05
9692		1.51E-05
9693		1.47E-05
9694		1.44E-05
9695		1.39E-05
9696		1.44E-05
9697		1.41E-05
9698		1.55E-05
9699		1.49E-05
9700		1.49E-05
9701		2.14E-05
9702		1.97E-05
9703		1.68E-05
9704		1.46E-05
9705		1.66E-05
9706		1.65E-05
9707		1.51E-05
9708		1.55E-05
9709		1.50E-05
9710		1.48E-05
9711		1.47E-05
9712		1.55E-05
9713		1.66E-05
9714		1.54E-05
9715		1.40E-05
9716		1.39E-05
9717		1.71E-05
9718		1.47E-05
9719		1.71E-05
9720		1.53E-05
9721		1.36E-05
9722		1.53E-05
9723		1.49E-05
9724		1.39E-05
9725		1.52E-05
9726		1.37E-05
9727		1.43E-05
9728		1.42E-05
9729		1.73E-05
9730		1.59E-05
9731		1.51E-05
9732		1.46E-05
9733		1.35E-05
9734		1.39E-05
9735		1.75E-05
9736		1.70E-05
9737		3.44E-05
9738		3.54E-05
9739		2.03E-05
9740		1.70E-05
9741		1.72E-05
9742		2.02E-05
9743		2.03E-05
9744		1.96E-05
9745		2.23E-05
9746		1.79E-05
9747		1.58E-05
9748		1.62E-05
9749		1.47E-05
9750		1.42E-05
9751		1.53E-05
9752		1.47E-05
9753		1.42E-05
9754		1.40E-05
9755		1.39E-05
9756		1.46E-05
9757		1.42E-05
9758		1.48E-05
9759		1.49E-05
9760		1.68E-05
9761		2.04E-05
9762		2.58E-05
9763		2.17E-05
9764		4.17E-05
9765		3.67E-05
9766		3.58E-05
9767		4.62E-05
9768		3.16E-05
9769		1.83E-05
9770		2.14E-05
9771		3.06E-05
9772		2.42E-05
9773		2.02E-05
9774		1.69E-05
9775		1.57E-05
9776		1.57E-05
9777		1.91E-05
9778		2.27E-05
9779		2.20E-05
9780		1.66E-05
9781		1.64E-05
9782		2.06E-05
9783		2.20E-05
9784		1.95E-05
9785		2.31E-05
9786		2.67E-05
9787		2.27E-05
9788		2.83E-05
9789		2.17E-05
9790		2.25E-05
9791		6.84E-05
9792		8.86E-05
9793		4.26E-05
9794		2.71E-05
9795		4.64E-05
9796		2.48E-05
9797		2.59E-05
9798		3.75E-05
9799		2.29E-05
9800		2.59E-05
9801		2.32E-05
9802		1.86E-05
9803		2.13E-05
9804		1.97E-05
9805		1.93E-05
9806		1.86E-05
9807		1.63E-05
9808		1.97E-05
9809		2.01E-05
9810		1.98E-05
9811		1.69E-05
9812		1.95E-05
9813		1.75E-05
9814		1.75E-05
9815		1.97E-05
9816		1.85E-05
9817		1.60E-05
9818		1.69E-05
9819		2.15E-05
9820		1.83E-05
9821		2.09E-05
9822		1.66E-05
9823		1.61E-05
9824		1.47E-05
9825		1.47E-05
9826		1.42E-05
9827		1.43E-05
9828		1.42E-05
9829		1.46E-05
9830		1.45E-05
9831		1.48E-05
9832		1.43E-05
9833		1.53E-05
9834		1.47E-05
9835		1.62E-05
9836		1.65E-05
9837		1.84E-05
9838		2.37E-05
9839		3.82E-05
9840		4.66E-05
9841		3.07E-05
9842		2.10E-05
9843		1.60E-05
9844		1.92E-05
9845		1.84E-05
9846		1.58E-05
9847		2.27E-05
9848		1.99E-05
9849		1.91E-05
9850		2.03E-05
9851		1.72E-05
9852		1.96E-05
9853		1.61E-05
9854		4.61E-05
9855		4.99E-05
9856		3.66E-05
9857		7.50E-05
9858		7.68E-05
9859		6.98E-05
9860		0.000204284
9861		0.000268101
9862		0.000219228
9863		0.000265358
9864		0.00020785
9865		0.000295874
9866		0.000176548
9867		8.79E-05
9868		0.000112714
9869		0.000112062
9870		6.99E-05
9871		3.52E-05
9872		4.58E-05
9873		2.79E-05
9874		2.51E-05
9875		2.94E-05
9876		1.91E-05
9877		1.61E-05
9878		1.63E-05
9879		1.90E-05
9880		1.88E-05
9881		1.68E-05
9882		1.59E-05
9883		1.38E-05
9884		1.43E-05
9885		1.35E-05
9886		1.53E-05
9887		1.41E-05
9888		1.52E-05
9889		1.48E-05
9890		1.57E-05
9891		1.43E-05
9892		1.51E-05
9893		1.51E-05
9894		1.49E-05
9895		1.50E-05
9896		1.46E-05
9897		1.53E-05
9898		1.58E-05
9899		1.76E-05
9900		1.65E-05
9901		1.59E-05
9902		1.50E-05
9903		1.77E-05
9904		1.69E-05
9905		1.68E-05
9906		2.00E-05
9907		2.12E-05
9908		1.88E-05
9909		1.78E-05
9910		2.06E-05
9911		1.86E-05
9912		1.88E-05
9913		1.93E-05
9914		1.45E-05
9915		1.52E-05
9916		1.91E-05
9917		1.55E-05
9918		1.57E-05
9919		1.46E-05
9920		1.61E-05
9921		1.39E-05
9922		1.44E-05
9923		1.82E-05
9924		2.24E-05
9925		2.24E-05
9926		1.60E-05
9927		1.78E-05
9928		1.65E-05
9929		1.51E-05
9930		1.42E-05
9931		1.46E-05
9932		4.14E-05
9933		4.56E-05
9934		3.42E-05
9935		3.68E-05
9936		4.27E-05
9937		5.01E-05
9938		3.16E-05
9939		3.68E-05
9940		3.80E-05
9941		2.72E-05
9942		2.70E-05
9943		1.79E-05
9944		1.83E-05
9945		1.75E-05
9946		1.86E-05
9947		1.63E-05
9948		1.47E-05
9949		1.54E-05
9950		1.49E-05
9951		1.47E-05
9952		1.40E-05
9953		1.40E-05
9954		1.35E-05
9955		1.39E-05
9956		2.18E-05
9957		2.74E-05
9958		6.78E-05
9959		3.01E-05
9960		2.16E-05
9961		2.89E-05
9962		2.38E-05
9963		2.11E-05
9964		2.03E-05
9965		2.62E-05
9966		1.97E-05
9967		1.54E-05
9968		1.62E-05
9969		1.54E-05
9970		1.55E-05
9971		1.59E-05
9972		1.74E-05
9973		1.47E-05
9974		1.50E-05
9975		1.42E-05
9976		1.44E-05
9977		1.34E-05
9978		1.42E-05
9979		1.45E-05
9980		1.40E-05
9981		1.37E-05
9982		1.36E-05
9983		1.39E-05
9984		1.37E-05
9985		1.29E-05
9986		1.50E-05
9987		1.43E-05
9988		1.60E-05
9989		1.38E-05
9990		1.44E-05
9991		1.32E-05
9992		1.41E-05
9993		1.39E-05
9994		1.36E-05
9995		1.37E-05
9996		1.40E-05
9997		1.37E-05
9998		1.86E-05
9999		2.07E-05
10000		2.23E-05


==> Data/loss_history_circularP_ANN_2nd.dat <==
1	1
2	0.624192595
3	0.411705464
4	0.225113466
5	0.161295772
6	0.079430841
7	0.046937637
8	0.021741088
9	0.016300429
10	0.011133469
11	0.005993188
12	0.00279752
13	0.002275769
14	0.002232329
15	0.002199225
16	0.00219041
17	0.002173808
18	0.002143984
19	0.002098075
20	0.00206616
21	0.002046786
22	0.002013759
23	0.001965026
24	0.001942156
25	0.001939208
26	0.00193772
27	0.001935159
28	0.001930716
29	0.001923059
30	0.001909949
31	0.001887584
32	0.001850601
33	0.001801201
34	0.001749004
35	0.001679845
36	0.001618509
37	0.001584412
38	0.00154184
39	0.001488616
40	0.001432098
41	0.001374845
42	0.001348975
43	0.001308641
44	0.001253363
45	0.001232184
46	0.001201094
47	0.001186819
48	0.001165879
49	0.001135813
50	0.00110093
51	0.0010729
52	0.001031401
53	0.000987709
54	0.000965982
55	0.000938683
56	0.0009085
57	0.000872479
58	0.000863914
59	0.000855449
60	0.000854108
61	0.000851839
62	0.000847913
63	0.000841204
64	0.000830355
65	0.000815601
66	0.000807244
67	0.000803542
68	0.000801186
69	0.000797493
70	0.000791728
71	0.000784487
72	0.000777033
73	0.000768932
74	0.000768249
75	0.000766965
76	0.000764644
77	0.000761034
78	0.000757758
79	0.000755071
80	0.00075142
81	0.00074861
82	0.000745492
83	0.000740872
84	0.000736273
85	0.000734115
86	0.000730134
87	0.000722508
88	0.000707952
89	0.000681099
90	0.000638113
91	0.000624002
92	0.000620182
93	0.000616957
94	0.000611472
95	0.00060316
96	0.000592716
97	0.000582658
98	0.000572447
99	0.000562293
100	0.00054654
101	0.000538924
102	0.000526586
103	0.000512382
104	0.000489576
105	0.000480581
106	0.000465398
107	0.00045046
108	0.00042592
109	0.000415458
110	0.000397199
111	0.000370746
112	0.000337006
113	0.00030284
114	0.00029702
115	0.000286039
116	0.000266033
117	0.000252104
118	0.0002409
119	0.000231322
120	0.000221676
121	0.000209894
122	0.000201512
123	0.000196615
124	0.000194017
125	0.000189891
126	0.000184083
127	0.000179086
128	0.000174482
129	0.000171006
130	0.000168585
131	0.000165585
132	0.000162443
133	0.000157561
134	0.00014957
135	0.000140898
136	0.000137211
137	0.000135336
138	0.000132678
139	0.000130606
140	0.000127189
141	0.000121254
142	0.000112359
143	0.000107561
144	0.000103204
145	9.72577E-05
146	9.62336E-05
147	9.50231E-05
148	9.4666E-05
149	9.42577E-05
150	9.37028E-05
151	9.31535E-05
152	9.25809E-05
153	9.19241E-05
154	9.15041E-05
155	9.08876E-05
156	9.0155E-05
157	8.98205E-05
158	8.92403E-05
159	8.82302E-05
160	8.69331E-05
161	8.50451E-05
162	8.22842E-05
163	8.08809E-05
164	7.85905E-05
165	7.52906E-05
166	7.07695E-05
167	6.89235E-05
168	6.59465E-05
169	6.39539E-05
170	6.07476E-05
171	5.62307E-05
172	5.42228E-05
173	5.22029E-05
174	4.88858E-05
175	4.65312E-05
176	4.28332E-05
177	3.84646E-05
178	3.54738E-05
179	3.34358E-05
180	3.10496E-05
181	2.73146E-05
182	2.32652E-05
183	2.22082E-05
184	2.1023E-05
185	2.05887E-05
186	2.0305E-05
187	2.00925E-05
188	1.97427E-05
189	1.9118E-05
190	1.8011E-05
191	1.62606E-05
192	1.47501E-05
193	1.44983E-05
194	1.41439E-05
195	1.39483E-05
196	1.3845E-05
197	1.37756E-05
198	1.37444E-05
199	1.37253E-05
200	1.3715E-05
201	1.36987E-05
202	1.36728E-05
203	1.36457E-05
204	1.36216E-05
205	1.35823E-05
206	1.3518E-05
207	1.34052E-05
208	1.31963E-05
209	1.28001E-05
210	1.20587E-05
211	1.1352E-05
212	1.03197E-05
213	8.65468E-06
214	8.01084E-06
215	7.65988E-06
216	7.30279E-06
217	7.16742E-06
218	6.92649E-06
219	6.51443E-06
220	5.97249E-06
221	5.85812E-06
222	5.65987E-06
223	5.34559E-06
224	4.95659E-06
225	4.78634E-06
226	4.52792E-06
227	4.36168E-06
228	4.11104E-06
229	3.94258E-06
230	3.90487E-06
231	3.86426E-06
232	3.86173E-06
233	3.8583E-06
234	3.85398E-06
235	3.85059E-06
236	3.84954E-06


==> Data/loss_history_circularP_Airy.dat <==
1	1
2	0.985095451
3	0.970305857
4	0.955632959
5	0.941078993
6	0.926645267
7	0.912334143
8	0.898146739
9	0.884085294
10	0.870150678
11	0.85634513
12	0.842669457
13	0.829125338
14	0.815713769
15	0.80243624
16	0.789293623
17	0.776286788
18	0.763417103
19	0.750684691
20	0.738090673
21	0.72563598
22	0.713320551
23	0.70114538
24	0.689110343
25	0.677216185
26	0.665463032
27	0.653850759
28	0.642379863
29	0.631050096
30	0.619861147
31	0.608813388
32	0.597906012
33	0.587139329
34	0.576512532
35	0.566025682
36	0.555677784
37	0.54546859
38	0.535397728
39	0.525464388
40	0.515667918
41	0.506007385
42	0.496482603
43	0.487092328
44	0.477835877
45	0.468712534
46	0.459721181
47	0.450861289
48	0.442131614
49	0.433531317
50	0.425059405
51	0.416714694
52	0.408496439
53	0.400403553
54	0.392434698
55	0.384589036
56	0.376865447
57	0.369263029
58	0.361780384
59	0.354416517
60	0.347170154
61	0.340040362
62	0.333025772
63	0.326125454
64	0.31933807
65	0.312662624
66	0.306097844
67	0.299642391
68	0.293295428
69	0.287055616
70	0.280921651
71	0.274892506
72	0.268967063
73	0.263144078
74	0.257422152
75	0.251800462
76	0.246277547
77	0.240852224
78	0.235523516
79	0.23029024
80	0.225151045
81	0.220104858
82	0.215150373
83	0.210286752
84	0.20551258
85	0.20082683
86	0.196228245
87	0.191715829
88	0.187288214
89	0.182944468
90	0.178683394
91	0.174503858
92	0.170404663
93	0.166384845
94	0.162443238
95	0.158578599
96	0.154790073
97	0.151076401
98	0.147436557
99	0.143869532
100	0.140374065
101	0.13694935
102	0.133594188
103	0.1303075
104	0.127088346
105	0.123935575
106	0.120848262
107	0.117825374
108	0.114865925
109	0.111968755
110	0.109133034
111	0.106357836
112	0.10364202
113	0.100984628
114	0.098384785
115	0.095841509
116	0.093353837
117	0.090920892
118	0.088541678
119	0.086215326
120	0.08394094
121	0.081717527
122	0.079544349
123	0.077420394
124	0.075344809
125	0.073316777
126	0.071335459
127	0.069399953
128	0.067509467
129	0.06566313
130	0.063860177
131	0.062099808
132	0.060381175
133	0.058703504
134	0.05706604
135	0.055467999
136	0.053908613
137	0.05238711
138	0.050902807
139	0.049454961
140	0.048042793
141	0.046665681
142	0.045322846
143	0.044013625
144	0.042737317
145	0.041493306
146	0.04028084
147	0.039099311
148	0.037948103
149	0.036826503
150	0.035733953
151	0.034669808
152	0.033633445
153	0.03262429
154	0.031641739
155	0.030685212
156	0.029754116
157	0.028847921
158	0.027966061
159	0.02710798
160	0.026273165
161	0.025461089
162	0.0246712
163	0.023903015
164	0.023156006
165	0.022429724
166	0.021723654
167	0.021037338
168	0.020370292
169	0.01972205
170	0.019092202
171	0.018480255
172	0.017885817
173	0.017308437
174	0.016747715
175	0.016203216
176	0.015674556
177	0.015161342
178	0.014663182
179	0.014179685
180	0.01371051
181	0.013255259
182	0.012813582
183	0.012385143
184	0.011969605
185	0.011566603
186	0.011175835
187	0.010796974
188	0.010429688
189	0.010073684
190	0.009728673
191	0.009394337
192	0.009070392
193	0.008756551
194	0.00845256
195	0.008158135
196	0.007873007
197	0.007596924
198	0.007329628
199	0.007070878
200	0.00682043
201	0.006578058
202	0.006343524
203	0.006116614
204	0.005897096
205	0.005684761
206	0.005479406
207	0.005280821
208	0.005088813
209	0.004903183
210	0.004723753
211	0.004550315
212	0.004382726
213	0.00422078
214	0.004064322
215	0.003913177
216	0.003767197
217	0.003626214
218	0.003490078
219	0.00335864
220	0.003231751
221	0.003109271
222	0.002991069
223	0.002877001
224	0.002766944
225	0.002660766
226	0.00255834
227	0.002459552
228	0.002364291
229	0.002272438
230	0.002183875
231	0.002098508
232	0.00201623
233	0.00193693
234	0.001860523
235	0.001786905
236	0.001715987
237	0.001647672
238	0.001581886
239	0.001518534
240	0.001457535
241	0.001398811
242	0.001342282
243	0.001287884
244	0.001235532
245	0.001185154
246	0.001136688
247	0.00109007
248	0.001045228
249	0.001002111
250	0.00096065
251	0.000920786
252	0.000882465
253	0.000845631
254	0.000810231
255	0.000776215
256	0.000743537
257	0.000712143
258	0.000681983
259	0.000653021
260	0.000625211
261	0.000598506
262	0.000572871
263	0.000548263
264	0.000524647
265	0.000501981
266	0.000480234
267	0.000459371
268	0.000439357
269	0.000420162
270	0.000401751
271	0.0003841
272	0.000367176
273	0.000350954
274	0.000335404
275	0.000320502
276	0.000306222
277	0.00029254
278	0.000279434
279	0.000266881
280	0.000254858
281	0.000243346
282	0.000232322
283	0.000221771
284	0.000211671
285	0.000202004
286	0.000192754
287	0.000183903
288	0.000175435
289	0.000167336
290	0.000159589
291	0.000152182
292	0.000145098
293	0.000138326
294	0.000131852
295	0.000125666
296	0.000119753
297	0.000114105
298	0.000108707
299	0.000103551
300	9.86265E-05
301	9.39249E-05
302	8.94339E-05
303	8.51482E-05
304	8.10544E-05
305	7.71488E-05
306	7.34213E-05
307	6.98643E-05
308	6.64718E-05
309	6.32349E-05
310	6.01468E-05
311	5.72023E-05
312	5.43949E-05
313	5.17184E-05
314	4.91667E-05
315	4.67348E-05
316	4.44165E-05
317	4.22078E-05
318	4.01035E-05
319	3.80993E-05
320	3.61898E-05
321	3.43716E-05
322	3.26393E-05
323	3.09913E-05
324	2.94219E-05
325	2.79283E-05
326	2.65071E-05
327	2.51543E-05
328	2.3867E-05
329	2.26431E-05
330	2.14789E-05
331	2.03714E-05
332	1.93184E-05
333	1.83176E-05
334	1.73661E-05
335	1.64613E-05
336	1.56018E-05
337	1.47849E-05
338	1.40089E-05
339	1.32722E-05
340	1.25721E-05
341	1.19076E-05
342	1.1276E-05
343	1.06768E-05
344	1.01079E-05
345	9.56785E-06
346	9.0555E-06
347	8.56922E-06
348	8.10829E-06
349	7.67061E-06
350	7.25582E-06
351	6.862E-06
352	6.4891E-06
353	6.13553E-06
354	5.80007E-06
355	5.48271E-06
356	5.18159E-06
357	4.89629E-06
358	4.6262E-06
359	4.37008E-06
360	4.12777E-06
361	3.89815E-06
362	3.68089E-06
363	3.4753E-06
364	3.28038E-06
365	3.09605E-06
366	2.92188E-06
367	2.75696E-06
368	2.6009E-06
369	2.45351E-06
370	2.31383E-06
371	2.18198E-06
372	2.05721E-06
373	1.93936E-06
374	1.82802E-06
375	1.72278E-06
376	1.62327E-06
377	1.52949E-06
378	1.44071E-06
379	1.35709E-06
380	1.27794E-06
381	1.20331E-06
382	1.1329E-06
383	1.06621E-06
384	1.0035E-06
385	9.443E-07
386	8.88366E-07
387	8.35652E-07
388	7.86018E-07
389	7.39242E-07
390	6.94956E-07
391	6.53297E-07
392	6.1407E-07
393	5.77093E-07
394	5.42339E-07
395	5.09499E-07
396	4.78627E-07
397	4.49503E-07
398	4.22178E-07
399	3.96385E-07
400	3.72117E-07
401	3.49249E-07
402	3.27775E-07
403	3.07629E-07
404	2.88541E-07
405	2.70673E-07
406	2.53914E-07
407	2.38072E-07
408	2.23199E-07
409	2.09252E-07
410	1.96099E-07
411	1.83749E-07
412	1.72164E-07
413	1.61269E-07
414	1.51071E-07
415	1.41462E-07
416	1.32416E-07
417	1.23978E-07
418	1.16017E-07
419	1.08609E-07
420	1.016E-07
421	9.50648E-08
422	8.89212E-08
423	8.31793E-08
424	7.77648E-08
425	7.269E-08
426	6.79386E-08
427	6.3495E-08
428	5.93202E-08
429	5.5402E-08
430	5.17504E-08
431	4.8309E-08
432	4.51306E-08
433	4.21204E-08
434	3.93105E-08
435	3.66908E-08
436	3.42336E-08
437	3.1931E-08
438	2.97926E-08
439	2.7777E-08
440	2.58947E-08
441	2.41389E-08
442	2.24885E-08
443	2.09529E-08
444	1.95124E-08
445	1.81757E-08
446	1.69244E-08
447	1.57666E-08
448	1.46734E-08
449	1.36536E-08
450	1.27144E-08
451	1.18087E-08
452	1.09875E-08
453	1.02253E-08
454	9.50007E-09
455	8.83807E-09
456	8.20882E-09
457	7.62829E-09
458	7.09364E-09
459	6.59422E-09
460	6.12066E-09
461	5.67941E-09
462	5.27586E-09
463	4.894E-09
464	4.53961E-09
465	4.20485E-09
466	3.90113E-09
467	3.6205E-09
468	3.36163E-09
469	3.11238E-09
470	2.88317E-09
471	2.67279E-09
472	2.48006E-09
473	2.29456E-09
474	2.12523E-09
475	1.97103E-09
476	1.82264E-09
477	1.68805E-09
478	1.56247E-09
479	1.44545E-09
480	1.33654E-09
481	1.23532E-09
482	1.14465E-09
483	1.05745E-09
484	9.76751E-10
485	9.05093E-10
486	8.36173E-10
487	7.72686E-10
488	7.16903E-10
489	6.63215E-10
490	6.09227E-10
491	5.64432E-10
492	5.19141E-10
493	4.7787E-10
494	4.42385E-10
495	4.08274E-10
496	3.75538E-10
497	3.45976E-10
498	3.19361E-10
499	2.95479E-10
500	2.7253E-10
501	2.50514E-10
502	2.30899E-10
503	2.12088E-10
504	1.95432E-10
505	1.79461E-10
506	1.66662E-10
507	1.51949E-10
508	1.41344E-10
509	1.28925E-10
510	1.19179E-10
511	1.09819E-10
512	1.00846E-10
513	9.31871E-11
514	8.58336E-11
515	7.87858E-11
516	7.20436E-11
517	6.56069E-11
518	6.02181E-11
519	5.50636E-11
520	5.15094E-11
521	4.67569E-11
522	4.28623E-11
523	3.91401E-11
524	3.61619E-11
525	3.27559E-11
526	2.95222E-11
527	2.74474E-11
528	2.49732E-11
529	2.26189E-11
530	2.12478E-11
531	1.9086E-11
532	1.78313E-11
533	1.62387E-11
534	1.50861E-11
535	1.36286E-11
536	1.25779E-11
537	1.12554E-11
538	1.06076E-11
539	9.68802E-12
540	8.81213E-12
541	7.97987E-12
542	7.44025E-12
543	6.68096E-12
544	5.96523E-12
545	5.71991E-12
546	5.26908E-12
547	4.64116E-12
548	4.42667E-12
549	4.03504E-12
550	3.83623E-12
551	3.31083E-12
552	3.13235E-12
553	2.80986E-12
554	2.50697E-12
555	2.22366E-12
556	2.08086E-12
557	1.94338E-12
558	1.92741E-12
559	1.79576E-12
560	1.66937E-12
561	1.54822E-12
562	1.33507E-12
563	1.3216E-12
564	1.21609E-12
565	1.11577E-12
566	1.02061E-12
567	1.00887E-12
568	9.19268E-13
569	7.66016E-13
570	6.914E-13
571	6.21888E-13
572	6.12016E-13
573	5.47933E-13
574	4.8892E-13
575	4.34966E-13
576	3.50486E-13
577	3.42193E-13
578	3.03355E-13
579	2.95624E-13
580	2.8816E-13
581	2.80954E-13
582	2.73997E-13
583	2.67281E-13
584	2.60799E-13
585	2.54542E-13
586	2.48503E-13
587	2.42674E-13
588	2.37049E-13
589	2.31621E-13
590	2.26382E-13
591	2.21327E-13
592	2.1645E-13
593	2.11744E-13
594	2.07204E-13
595	2.02824E-13
596	1.98599E-13
597	1.94523E-13
598	1.90591E-13
599	1.86799E-13
600	1.83141E-13
601	1.79613E-13
602	1.76211E-13
603	1.7293E-13
604	1.69766E-13
605	1.66715E-13
606	1.63773E-13
607	1.60937E-13
608	1.58203E-13
609	1.55566E-13
610	1.53025E-13
611	1.50575E-13
612	1.48213E-13
613	1.45937E-13
614	1.43743E-13
615	1.41628E-13
616	1.3959E-13
617	1.37626E-13
618	1.35733E-13
619	1.33909E-13
620	1.32152E-13
621	1.30458E-13
622	1.28827E-13
623	1.27255E-13
624	1.2574E-13
625	1.24281E-13
626	1.22876E-13
627	1.21522E-13
628	1.20218E-13
629	1.18961E-13
630	1.17751E-13
631	1.16586E-13
632	1.15464E-13
633	1.14383E-13
634	1.13342E-13
635	1.1234E-13
636	1.11375E-13
637	1.10445E-13
638	1.09551E-13
639	1.08689E-13
640	1.0786E-13
641	1.07061E-13
642	1.06292E-13
643	1.05552E-13
644	1.04839E-13
645	1.04154E-13
646	1.03493E-13
647	1.02858E-13
648	1.02246E-13
649	1.01657E-13
650	1.01091E-13
651	1.00545E-13
652	1.0002E-13
653	9.9515E-14
654	9.90288E-14
655	9.85609E-14
656	9.81106E-14
657	9.76773E-14
658	9.72603E-14
659	9.68591E-14
660	9.6473E-14
661	9.61014E-14
662	9.57439E-14
663	9.53999E-14
664	9.50689E-14
665	9.47504E-14
666	9.44439E-14
667	9.41491E-14
668	9.38653E-14
669	9.35923E-14
670	9.33297E-14
671	9.30769E-14
672	9.28337E-14
673	9.25997E-14
674	9.23746E-14
675	9.2158E-14
676	9.19495E-14
677	9.17489E-14
678	9.15559E-14
679	9.13702E-14
680	9.11914E-14
681	9.10195E-14
682	9.08539E-14
683	9.06947E-14
684	9.05413E-14
685	9.03938E-14
686	9.02518E-14
687	9.01151E-14
688	8.99836E-14
689	8.98569E-14
690	8.9735E-14
691	8.96176E-14
692	8.95046E-14
693	8.93958E-14
694	8.92911E-14
695	8.91902E-14
696	8.9093E-14
697	8.89994E-14
698	8.89093E-14
699	8.88225E-14
700	8.87388E-14
701	8.86583E-14
702	8.85806E-14
703	8.85058E-14
704	8.84337E-14
705	8.83641E-14
706	8.82971E-14
707	8.82325E-14
708	8.81702E-14
709	8.81101E-14
710	8.80522E-14
711	8.79963E-14
712	8.79423E-14
713	8.78903E-14
714	8.78401E-14
715	8.77916E-14
716	8.77447E-14
717	8.76995E-14
718	8.76559E-14
719	8.76137E-14
720	8.75729E-14
721	8.75335E-14
722	8.74954E-14
723	8.74586E-14
724	8.7423E-14
725	8.73886E-14
726	8.73552E-14
727	8.7323E-14
728	8.72918E-14
729	8.72615E-14
730	8.72323E-14
731	8.72039E-14
732	8.71764E-14
733	8.71498E-14
734	8.71239E-14
735	8.70989E-14
736	8.70746E-14
737	8.7051E-14
738	8.70281E-14
739	8.70058E-14
740	8.69842E-14
741	8.69632E-14
742	8.69428E-14
743	8.6923E-14
744	8.69037E-14
745	8.68849E-14
746	8.68667E-14
747	8.68489E-14
748	8.68315E-14
749	8.68146E-14
750	8.67982E-14
751	8.67821E-14
752	8.67665E-14
753	8.67512E-14
754	8.67363E-14
755	8.67217E-14
756	8.67075E-14
757	8.66936E-14
758	8.66801E-14
759	8.66668E-14
760	8.66538E-14
761	8.66411E-14
762	8.66286E-14
763	8.66165E-14
764	8.66045E-14
765	8.65928E-14
766	8.65814E-14
767	8.65701E-14
768	8.65591E-14
769	8.65483E-14
770	8.65377E-14
771	8.65273E-14
772	8.6517E-14
773	8.6507E-14
774	8.64971E-14
775	8.64874E-14
776	8.64778E-14
777	8.64684E-14
778	8.64591E-14
779	8.645E-14
780	8.64411E-14
781	8.64322E-14
782	8.64235E-14
783	8.6415E-14
784	8.64065E-14
785	8.63982E-14
786	8.639E-14
787	8.63819E-14
788	8.63739E-14
789	8.6366E-14
790	8.63582E-14
791	8.63505E-14
792	8.63429E-14
793	8.63354E-14
794	8.6328E-14
795	8.63207E-14
796	8.63134E-14
797	8.63063E-14
798	8.62992E-14
799	8.62922E-14
800	8.62853E-14
801	8.62784E-14
802	8.62716E-14
803	8.62649E-14
804	8.62583E-14
805	8.62517E-14
806	8.62452E-14
807	8.62388E-14
808	8.62324E-14
809	8.62261E-14
810	8.62198E-14
811	8.62136E-14
812	8.62075E-14
813	8.62014E-14
814	8.61954E-14
815	8.61894E-14
816	8.61835E-14
817	8.61776E-14
818	8.61718E-14
819	8.6166E-14
820	8.61603E-14
821	8.61546E-14
822	8.6149E-14
823	8.61434E-14
824	8.61378E-14
825	8.61323E-14
826	8.61269E-14
827	8.61215E-14
828	8.61161E-14
829	8.61108E-14
830	8.61055E-14
831	8.61002E-14
832	8.6095E-14
833	8.60899E-14
834	8.60847E-14
835	8.60796E-14
836	8.60746E-14
837	8.60696E-14
838	8.60646E-14
839	8.60597E-14
840	8.60547E-14
841	8.60499E-14
842	8.6045E-14
843	8.60402E-14
844	8.60355E-14
845	8.60307E-14
846	8.6026E-14
847	8.60213E-14
848	8.60167E-14
849	8.60121E-14
850	8.60075E-14
851	8.6003E-14
852	8.59985E-14
853	8.5994E-14
854	8.59895E-14
855	8.59851E-14
856	8.59807E-14
857	8.59764E-14
858	8.5972E-14
859	8.59677E-14
860	8.59635E-14
861	8.59592E-14
862	8.5955E-14
863	8.59508E-14
864	8.59467E-14
865	8.59425E-14
866	8.59384E-14
867	8.59344E-14
868	8.59303E-14
869	8.59263E-14
870	8.59223E-14
871	8.59183E-14
872	8.59144E-14
873	8.59105E-14
874	8.59066E-14
875	8.59027E-14
876	8.58989E-14
877	8.58951E-14
878	8.58913E-14
879	8.58875E-14
880	8.58838E-14
881	8.58801E-14
882	8.58764E-14
883	8.58727E-14
884	8.58691E-14
885	8.58655E-14
886	8.58619E-14
887	8.58583E-14
888	8.58548E-14
889	8.58512E-14
890	8.58477E-14
891	8.58443E-14
892	8.58408E-14
893	8.58374E-14
894	8.5834E-14
895	8.58306E-14
896	8.58273E-14
897	8.58239E-14
898	8.58206E-14
899	8.58173E-14
900	8.5814E-14
901	8.58108E-14
902	8.58076E-14
903	8.58043E-14
904	8.58012E-14
905	8.5798E-14
906	8.57949E-14
907	8.57917E-14
908	8.57886E-14
909	8.57855E-14
910	8.57825E-14
911	8.57794E-14
912	8.57764E-14
913	8.57734E-14
914	8.57705E-14
915	8.57675E-14
916	8.57646E-14
917	8.57616E-14
918	8.57587E-14
919	8.57559E-14
920	8.5753E-14
921	8.57502E-14
922	8.57473E-14
923	8.57445E-14
924	8.57418E-14
925	8.5739E-14
926	8.57362E-14
927	8.57335E-14
928	8.57308E-14
929	8.57281E-14
930	8.57255E-14
931	8.57228E-14
932	8.57202E-14
933	8.57175E-14
934	8.57149E-14
935	8.57124E-14
936	8.57098E-14
937	8.57073E-14
938	8.57047E-14
939	8.57022E-14
940	8.56997E-14
941	8.56972E-14
942	8.56948E-14
943	8.56923E-14
944	8.56899E-14
945	8.56875E-14
946	8.56851E-14
947	8.56827E-14
948	8.56804E-14
949	8.5678E-14
950	8.56757E-14
951	8.56734E-14
952	8.56711E-14
953	8.56688E-14
954	8.56666E-14
955	8.56643E-14
956	8.56621E-14
957	8.56599E-14
958	8.56577E-14
959	8.56555E-14
960	8.56533E-14
961	8.56512E-14
962	8.5649E-14
963	8.56469E-14
964	8.56448E-14
965	8.56427E-14
966	8.56406E-14
967	8.56386E-14
968	8.56365E-14
969	8.56345E-14
970	8.56324E-14
971	8.56304E-14
972	8.56284E-14
973	8.56265E-14
974	8.56245E-14
975	8.56226E-14
976	8.56206E-14
977	8.56187E-14
978	8.56168E-14
979	8.56149E-14
980	8.5613E-14
981	8.56111E-14
982	8.56093E-14
983	8.56074E-14
984	8.56056E-14
985	8.56038E-14
986	8.5602E-14
987	8.56002E-14
988	8.55984E-14
989	8.55967E-14
990	8.55949E-14
991	8.55932E-14
992	8.55915E-14
993	8.55897E-14
994	8.5588E-14
995	8.55863E-14
996	8.55847E-14
997	8.5583E-14
998	8.55814E-14
999	8.55797E-14
1000	8.55781E-14


==> Data/loss_history_circularP_Airy_2nd.dat <==
1	1
2	5.23995E-11
3	2.75571E-11
4	1.37132E-12
5	1.29175E-12
6	1.24444E-12
7	1.15594E-12
8	9.92178E-13
9	7.05928E-13
10	3.36355E-13
11	1.94824E-13
12	1.17187E-13
13	8.07346E-14
14	7.97748E-14
15	7.97426E-14
16	7.97426E-14
17	7.97426E-14


==> Data/loss_rectangular-Edit.dat <==
1		1
2		0.864037
3		0.785611
4		0.710994
5		0.631146
6		0.556798
7		0.481687
8		0.421329
9		0.366869
10		0.320512
11		0.275446
12		0.229878
13		0.202623
14		0.179744
15		0.155228
16		0.142158
17		0.128534
18		0.118714
19		0.108307
20		0.103496
21		0.0978055
22		0.0906806
23		0.0850763
24		0.0823961
25		0.0775288
26		0.0772193
27		0.071605
28		0.0677419
29		0.0635824
30		0.0604665
31		0.0576183
32		0.0556878
33		0.0504147
34		0.0490401
35		0.0440767
36		0.043341
37		0.0398423
38		0.0379901
39		0.0368127
40		0.0340632
41		0.0333544
42		0.0310373
43		0.0292404
44		0.0282372
45		0.0266241
46		0.0256776
47		0.0247694
48		0.0251508
49		0.0223482
50		0.0215174
51		0.0208881
52		0.0196013
53		0.0186112
54		0.0180241
55		0.0173167
56		0.0166329
57		0.0163442
58		0.0163302
59		0.014893
60		0.0139324
61		0.013546
62		0.0141896
63		0.013859
64		0.0129992
65		0.0124515
66		0.0128578
67		0.011698
68		0.0114599
69		0.0112485
70		0.0108727
71		0.0104542
72		0.0103241
73		0.0104299
74		0.0103216
75		0.00956687
76		0.00921342
77		0.00877781
78		0.00944558
79		0.0086226
80		0.00880883
81		0.00918262
82		0.00802264
83		0.0082891
84		0.00867919
85		0.00817414
86		0.00740062
87		0.00713398
88		0.00778297
89		0.00765839
90		0.00774203
91		0.0067477
92		0.0065221
93		0.00623212
94		0.00600852
95		0.00667434
96		0.00634771
97		0.0058225
98		0.00542835
99		0.00567157
100		0.00561798
101		0.00549731
102		0.00522512
103		0.0053273
104		0.00556683
105		0.00534474
106		0.00497522
107		0.00514259
108		0.00523791
109		0.00553435
110		0.00432952
111		0.00450815
112		0.00448282
113		0.00440079
114		0.00459345
115		0.00445529
116		0.00453629
117		0.00425468
118		0.00490506
119		0.00512234
120		0.00397457
121		0.00354259
122		0.00355444
123		0.00408791
124		0.00386195
125		0.00372632
126		0.00386542
127		0.00379905
128		0.00455416
129		0.00388449
130		0.00346977
131		0.00345785
132		0.00345859
133		0.00323141
134		0.00310581
135		0.00319095
136		0.00318667
137		0.00304391
138		0.00396929
139		0.00326519
140		0.00339856
141		0.00290562
142		0.00311118
143		0.00283501
144		0.00261351
145		0.00268909
146		0.00304838
147		0.00334178
148		0.00250446
149		0.00265234
150		0.00274922
151		0.00246599
152		0.00256909
153		0.0034937
154		0.00307806
155		0.0025792
156		0.00269369
157		0.0026172
158		0.00250538
159		0.00239432
160		0.00227028
161		0.00281689
162		0.00277456
163		0.00205806
164		0.00222054
165		0.00248529
166		0.00221763
167		0.00252165
168		0.00257308
169		0.00228014
170		0.0024147
171		0.0022219
172		0.00218563
173		0.00200409
174		0.00327433
175		0.003274
176		0.00444888
177		0.00406954
178		0.00225475
179		0.00184668
180		0.00222326
181		0.00228802
182		0.00196351
183		0.00194358
184		0.00188946
185		0.00180527
186		0.00195111
187		0.00189087
188		0.00193783
189		0.00191989
190		0.00215997
191		0.00193952
192		0.00205654
193		0.00182684
194		0.00203553
195		0.00221816
196		0.00179568
197		0.0017101
198		0.00183857
199		0.00180014
200		0.00178474
201		0.00170867
202		0.00268539
203		0.00220119
204		0.00201738
205		0.00182635
206		0.00211521
207		0.00264683
208		0.00221788
209		0.00214864
210		0.00226013
211		0.00149036
212		0.00196519
213		0.00178271
214		0.00163474
215		0.00152489
216		0.00136823
217		0.00131458
218		0.00128244
219		0.00156645
220		0.00257642
221		0.00243093
222		0.00209264
223		0.00196729
224		0.00189027
225		0.00155339
226		0.00164476
227		0.00217981
228		0.00166169
229		0.00139734
230		0.00135837
231		0.00118102
232		0.00107427
233		0.00116431
234		0.00123596
235		0.00116383
236		0.00122316
237		0.0019876
238		0.00436724
239		0.00255801
240		0.00172918
241		0.00140486
242		0.00115388
243		0.00118428
244		0.00132895
245		0.00144855
246		0.0042537
247		0.00306385
248		0.00193546
249		0.00151331
250		0.00113849
251		0.00105852
252		0.00105528
253		0.00112107
254		0.00103629
255		0.00151834
256		0.00236395
257		0.00171593
258		0.00273838
259		0.00162128
260		0.00115878
261		0.00117919
262		0.00137958
263		0.00142751
264		0.0010603
265		0.00111959
266		0.00128136
267		0.00108652
268		0.00116232
269		0.00121303
270		0.00182809
271		0.0022484
272		0.00212826
273		0.00149582
274		0.00139203
275		0.00107082
276		0.000946922
277		0.000875594
278		0.00108678
279		0.00161753
280		0.00223979
281		0.000899385
282		0.000887931
283		0.00108722
284		0.00193154
285		0.00370387
286		0.00141612
287		0.00103628
288		0.000908332
289		0.000872446
290		0.000764345
291		0.000810304
292		0.000822378
293		0.000843365
294		0.000803993
295		0.000733011
296		0.00115769
297		0.00115693
298		0.000893298
299		0.000893456
300		0.00141053
301		0.00134709
302		0.00159461
303		0.00124946
304		0.00108271
305		0.00125149
306		0.0011802
307		0.00181281
308		0.00137228
309		0.000870352
310		0.00115933
311		0.00149772
312		0.00167056
313		0.00114403
314		0.00115256
315		0.000810467
316		0.000765163
317		0.000853278
318		0.000723546
319		0.000801425
320		0.0011691
321		0.00188935
322		0.00160132
323		0.00157432
324		0.00164156
325		0.00194306
326		0.00106198
327		0.00101979
328		0.000915727
329		0.0010318
330		0.0009358
331		0.00112546
332		0.000989628
333		0.000804711
334		0.000893183
335		0.0011663
336		0.00110576
337		0.00104854
338		0.000705251
339		0.000905009
340		0.000922213
341		0.000995501
342		0.0011558
343		0.00192325
344		0.000996345
345		0.000969287
346		0.000710932
347		0.000683275
348		0.000802302
349		0.000919952
350		0.000844564
351		0.000600717
352		0.000763924
353		0.0010509
354		0.000969675
355		0.000783946
356		0.000791637
357		0.000956931
358		0.000734598
359		0.00106437
360		0.000907143
361		0.0009258
362		0.000654555
363		0.000800699
364		0.00143959
365		0.0011104
366		0.000857375
367		0.00111986
368		0.000769772
369		0.000535748
370		0.000834061
371		0.000617181
372		0.000647869
373		0.000665375
374		0.00163686
375		0.00174358
376		0.00333554
377		0.00213921
378		0.00128278
379		0.000834027
380		0.000586324
381		0.000599363
382		0.000591866
383		0.000647817
384		0.000676856
385		0.0007107
386		0.000846102
387		0.000871328
388		0.00178573
389		0.00125874
390		0.000514365
391		0.000490591
392		0.000453994
393		0.00065893
394		0.00125795
395		0.00125725
396		0.000843934
397		0.000825711
398		0.00142811
399		0.00171069
400		0.00306023
401		0.00156054
402		0.00120671
403		0.00126148
404		0.00130566
405		0.00065721
406		0.000617019
407		0.000742005
408		0.00118763
409		0.000602925
410		0.000566016
411		0.000590044
412		0.000605179
413		0.000777123
414		0.000883285
415		0.00126751
416		0.00172457
417		0.00130825
418		0.00118392
419		0.000721171
420		0.000478157
421		0.000543515
422		0.000623872
423		0.000632814
424		0.00051961
425		0.000899474
426		0.000618468
427		0.00091691
428		0.00112702
429		0.000679877
430		0.000521732
431		0.00127305
432		0.00157882
433		0.000745479
434		0.000666488
435		0.000455029
436		0.000476779
437		0.000466419
438		0.00045718
439		0.000623088
440		0.000510622
441		0.000539062
442		0.000776164
443		0.00079526
444		0.000826072
445		0.000938874
446		0.000576627
447		0.000698035
448		0.00212356
449		0.000899969
450		0.000770825
451		0.000660584
452		0.000716873
453		0.000656886
454		0.000837075
455		0.000933105
456		0.000965662
457		0.000789582
458		0.000599453
459		0.000510375
460		0.000406076
461		0.000517189
462		0.000384108
463		0.000409631
464		0.000751501
465		0.00111333
466		0.00140602
467		0.00104396
468		0.000885688
469		0.000597957
470		0.000547602
471		0.00047676
472		0.000806957
473		0.000907336
474		0.00075893
475		0.000633925
476		0.000571107
477		0.000612833
478		0.000473789
479		0.000504189
480		0.000485336
481		0.000852932
482		0.000855143
483		0.000548773
484		0.000646984
485		0.000458323
486		0.000371751
487		0.000525475
488		0.00043222
489		0.000453174
490		0.000746565
491		0.00114378
492		0.00624639
493		0.00397124
494		0.0017145
495		0.00112119
496		0.000805552
497		0.00076365
498		0.000462807
499		0.00031736
500		0.000510237
501		0.000851318
502		0.00064725
503		0.000635104
504		0.000462729
505		0.000649
506		0.000690127
507		0.000506268
508		0.000353514
509		0.000418339
510		0.000574342
511		0.000450534
512		0.000447292
513		0.000317992
514		0.00034104
515		0.000455961
516		0.000344808
517		0.000393073
518		0.000482837
519		0.000419148
520		0.000681243
521		0.00145708
522		0.00119059
523		0.00168588
524		0.00171735
525		0.00199961
526		0.00144404
527		0.0012068
528		0.000997823
529		0.000807757
530		0.000577903
531		0.000389769
532		0.000322297
533		0.000491962
534		0.00042823
535		0.000479491
536		0.000451594
537		0.000494015
538		0.000565196
539		0.000439956
540		0.000374028
541		0.00046927
542		0.000404865
543		0.000878089
544		0.000698131
545		0.000485501
546		0.000404685
547		0.000399031
548		0.000340802
549		0.000386664
550		0.000834604
551		0.000661148
552		0.000507258
553		0.000607451
554		0.000562736
555		0.000546381
556		0.000609693
557		0.000427294
558		0.000391955
559		0.00032214
560		0.000872279
561		0.00103053
562		0.00107758
563		0.00100237
564		0.000800371
565		0.000613676
566		0.00100525
567		0.00125082
568		0.00153313
569		0.00131399
570		0.000584368
571		0.000689842
572		0.000497537
573		0.000389545
574		0.000276421
575		0.000302042
576		0.00076897
577		0.000973419
578		0.000714578
579		0.00082322
580		0.000433096
581		0.000805639
582		0.000489386
583		0.00110253
584		0.00205754
585		0.000715535
586		0.00035588
587		0.000576162
588		0.000943434
589		0.000532769
590		0.000551379
591		0.000426013
592		0.000453034
593		0.000452231
594		0.000396417
595		0.000873668
596		0.000836455
597		0.00153798
598		0.00102634
599		0.000761822
600		0.000815099
601		0.00053191
602		0.000719552
603		0.000481392
604		0.000541658
605		0.000452598
606		0.00039791
607		0.000421696
608		0.000761618
609		0.00103999
610		0.000547321
611		0.000720855
612		0.000798125
613		0.000396364
614		0.000483797
615		0.000453207
616		0.000494443
617		0.000458922
618		0.000721487
619		0.000488588
620		0.000329628
621		0.000409355
622		0.000342927
623		0.000472101
624		0.000437658
625		0.000739598
626		0.000467198
627		0.000361773
628		0.000287069
629		0.000621828
630		0.00109335
631		0.00169126
632		0.000770315
633		0.00048047
634		0.000508328
635		0.00100698
636		0.00217535
637		0.00162985
638		0.000701078
639		0.000474279
640		0.000543032
641		0.000328847
642		0.00076012
643		0.00069398
644		0.000444244
645		0.000326138
646		0.000268663
647		0.000557235
648		0.000501552
649		0.000433058
650		0.000368892
651		0.00108353
652		0.00132115
653		0.0019084
654		0.00148674
655		0.000710144
656		0.000399029
657		0.000293607
658		0.000298594
659		0.000295033
660		0.000619141
661		0.00140869
662		0.000917753
663		0.000475027
664		0.000319537
665		0.000312107
666		0.000309758
667		0.000417985
668		0.00029027
669		0.000454581
670		0.00042359
671		0.00116112
672		0.00082576
673		0.000525393
674		0.000678413
675		0.000821951
676		0.000527581
677		0.000497873
678		0.000342504
679		0.000307209
680		0.00026874
681		0.000273478
682		0.000340346
683		0.000493701
684		0.00060883
685		0.000358962
686		0.000370015
687		0.000326283
688		0.000357506
689		0.00101589
690		0.00092469
691		0.000830724
692		0.000564584
693		0.000657741
694		0.000599635
695		0.0022224
696		0.00852751
697		0.00679253
698		0.00371666
699		0.00150095
700		0.000728853
701		0.000335025
702		0.000209792
703		0.000200077
704		0.000208241
705		0.000204474
706		0.000196819
707		0.000209187
708		0.000229698
709		0.000226639
710		0.000222661
711		0.000291762
712		0.000245088
713		0.00021632
714		0.000195892
715		0.000253276
716		0.000453064
717		0.000260255
718		0.00021353
719		0.000226874
720		0.000262497
721		0.000220253
722		0.000305939
723		0.000294471
724		0.000375373
725		0.000382663
726		0.000360875
727		0.000295868
728		0.00030455
729		0.000376712
730		0.000249351
731		0.000289039
732		0.000323049
733		0.000331868
734		0.00028281
735		0.000713076
736		0.000831999
737		0.00057538
738		0.000409554
739		0.000419527
740		0.000336913
741		0.00024536
742		0.000339533
743		0.000346002
744		0.000353517
745		0.000650474
746		0.000477285
747		0.000483688
748		0.000435856
749		0.000279285
750		0.00040409
751		0.000456561
752		0.000240066
753		0.000314284
754		0.000279284
755		0.000317995
756		0.00064782
757		0.00132338
758		0.000607924
759		0.000482264
760		0.000917313
761		0.00108761
762		0.000500144
763		0.00053576
764		0.000466702
765		0.000567176
766		0.00047988
767		0.000477516
768		0.000460325
769		0.000567353
770		0.000307045
771		0.00023816
772		0.000436841
773		0.00051155
774		0.000772675
775		0.000393772
776		0.00025639
777		0.000275467
778		0.000194359
779		0.000328325
780		0.000430134
781		0.000309621
782		0.000247581
783		0.000298956
784		0.000237399
785		0.000811737
786		0.00103925
787		0.000798444
788		0.000508656
789		0.000664536
790		0.000691965
791		0.000689358
792		0.000540947
793		0.000749978
794		0.000510151
795		0.000291604
796		0.00055574
797		0.000688063
798		0.000436188
799		0.000247061
800		0.000478433
801		0.000423595
802		0.000287385
803		0.000233247
804		0.00031131
805		0.000444231
806		0.00032048
807		0.000544441
808		0.000408843
809		0.00475184
810		0.00216322
811		0.000997623
812		0.000740461
813		0.000361884
814		0.00065998
815		0.00071012
816		0.000559261
817		0.000360908
818		0.000622245
819		0.000582405
820		0.000562097
821		0.000398106
822		0.000173415
823		0.000190886
824		0.000214349
825		0.000201527
826		0.000221081
827		0.000267939
828		0.000362614
829		0.000339053
830		0.00040707
831		0.000372359
832		0.000293504
833		0.000246804
834		0.000346633
835		0.000259042
836		0.000193718
837		0.00014818
838		0.000279809
839		0.000342748
840		0.000435374
841		0.00148347
842		0.000746383
843		0.000381042
844		0.000436996
845		0.000351542
846		0.000534922
847		0.000363576
848		0.000417293
849		0.0012462
850		0.00193948
851		0.00118682
852		0.00110586
853		0.00058913
854		0.000456851
855		0.000289707
856		0.000504686
857		0.0008945
858		0.00288543
859		0.00121785
860		0.000523007
861		0.000426108
862		0.00033747
863		0.00040575
864		0.000258267
865		0.000171802
866		0.000234333
867		0.000255127
868		0.000261293
869		0.000276064
870		0.000264411
871		0.00025709
872		0.000220588
873		0.000199327
874		0.000228768
875		0.000574965
876		0.000392098
877		0.000392637
878		0.000297418
879		0.000334078
880		0.000214109
881		0.000216238
882		0.000266648
883		0.000328866
884		0.000911393
885		0.000581475
886		0.000254114
887		0.000196776
888		0.000259494
889		0.000234881
890		0.000408559
891		0.000593592
892		0.00114214
893		0.00187785
894		0.00169199
895		0.00144324
896		0.00178029
897		0.00201116
898		0.00140911
899		0.000877131
900		0.000330764
901		0.00021392
902		0.000193665
903		0.000168607
904		0.000166421
905		0.00032745
906		0.000365076
907		0.000250951
908		0.000189259
909		0.000181061
910		0.000180675
911		0.00013874
912		0.000194669
913		0.000244341
914		0.000317788
915		0.000182365
916		0.000177181
917		0.00024275
918		0.000373991
919		0.000318188
920		0.000272394
921		0.000977973
922		0.00189491
923		0.00112534
924		0.000934938
925		0.00083103
926		0.000594436
927		0.000530597
928		0.000323765
929		0.0003012
930		0.000294306
931		0.000399882
932		0.000210681
933		0.000361317
934		0.000417216
935		0.000798949
936		0.000557022
937		0.000566332
938		0.000511491
939		0.000368541
940		0.000548645
941		0.000299957
942		0.000172644
943		0.00020511
944		0.000172909
945		0.000148594
946		0.000165744
947		0.000143819
948		0.000141298
949		0.000304892
950		0.000326916
951		0.000359751
952		0.000713893
953		0.00444978
954		0.00433746
955		0.00935237
956		0.00427485
957		0.00129058
958		0.000475357
959		0.000240159
960		0.000156392
961		0.000140593
962		0.000207283
963		0.000164964
964		0.000148595
965		0.000125786
966		0.000130971
967		0.000147701
968		0.000130592
969		0.000135528
970		0.000173586
971		0.000140545
972		0.000115559
973		0.00013709
974		0.000150373
975		0.00013985
976		0.000122559
977		0.000136205
978		0.000138748
979		0.000113451
980		0.000146062
981		0.000135172
982		0.000146615
983		0.000217643
984		0.000164279
985		0.000181574
986		0.000191044
987		0.000229458
988		0.000379899
989		0.000357968
990		0.000273556
991		0.000147709
992		0.000163696
993		0.000175002
994		0.000160786
995		0.00019715
996		0.000162079
997		0.000327393
998		0.00040518
999		0.000462021
1000		0.000321124
1001		0.000218539
1002		0.000116795
1003		0.000131815
1004		0.000141762
1005		0.000176354
1006		0.000177084
1007		0.00014856
1008		0.00039371
1009		0.000448758
1010		0.000204994
1011		0.000196502
1012		0.000364905
1013		0.000144305
1014		0.000159547
1015		0.000192468
1016		0.000300845
1017		0.00141345
1018		0.00348542
1019		0.00239662
1020		0.00159861
1021		0.00202797
1022		0.000778057
1023		0.000370178
1024		0.000217007
1025		0.000154925
1026		0.000142075
1027		0.000140551
1028		0.000135668
1029		0.000184822
1030		0.000241922
1031		0.000136842
1032		0.000107489
1033		0.000115964
1034		0.000109834
1035		0.000122515
1036		0.00013325
1037		0.000156133
1038		0.000503011
1039		0.000848297
1040		0.00107796
1041		0.000641031
1042		0.000409664
1043		0.000416975
1044		0.000465711
1045		0.000265898
1046		0.000225265
1047		0.000326479
1048		0.000218398
1049		0.000220037
1050		0.000173586
1051		0.000166358
1052		0.00018974
1053		0.000197823
1054		0.000267439
1055		0.000400538
1056		0.00135087
1057		0.00241659
1058		0.00327843
1059		0.00128712
1060		0.000990392
1061		0.000448989
1062		0.000292918
1063		0.000303042
1064		0.000248114
1065		0.000157241
1066		0.000197962
1067		0.000203364
1068		0.000237411
1069		0.000172836
1070		0.000149642
1071		0.000140049
1072		0.00014265
1073		0.000153799
1074		0.000137008
1075		0.000171619
1076		0.000299217
1077		0.000472195
1078		0.000344865
1079		0.000251631
1080		0.000222946
1081		0.000202926
1082		0.000131403
1083		0.000133529
1084		0.000196004
1085		0.000144069
1086		0.000160306
1087		0.000227787
1088		0.00019321
1089		0.000227313
1090		0.000165505
1091		0.000326067
1092		0.000361161
1093		0.000361856
1094		0.000418823
1095		0.000467889
1096		0.00036697
1097		0.000270057
1098		0.000215062
1099		0.000356346
1100		0.000714629
1101		0.000337704
1102		0.000615729
1103		0.000932486
1104		0.00159471
1105		0.00112211
1106		0.00148299
1107		0.000914801
1108		0.000909243
1109		0.000744987
1110		0.00032765
1111		0.000268844
1112		0.000208731
1113		0.000225221
1114		0.000176299
1115		0.000223742
1116		0.00019524
1117		0.000111263
1118		9.69E-05
1119		0.000117364
1120		0.000134643
1121		0.000409327
1122		0.0012675
1123		0.00060626
1124		0.000472971
1125		0.000302788
1126		0.000314526
1127		0.000238369
1128		0.000186975
1129		0.000249933
1130		0.000228325
1131		0.000194424
1132		0.000145443
1133		0.000223119
1134		0.000184295
1135		0.00024038
1136		0.000222424
1137		0.000253355
1138		0.000183458
1139		0.00018384
1140		0.000176606
1141		0.000151921
1142		0.000164992
1143		0.000746606
1144		0.00237989
1145		0.00205726
1146		0.000638918
1147		0.00066255
1148		0.000261124
1149		0.000268607
1150		0.000341918
1151		0.000307378
1152		0.000167019
1153		0.00013592
1154		0.000392554
1155		0.000613653
1156		0.000631117
1157		0.00057703
1158		0.00115886
1159		0.00105268
1160		0.00077851
1161		0.00088005
1162		0.00184338
1163		0.00118228
1164		0.00104876
1165		0.000927913
1166		0.000467527
1167		0.000168888
1168		0.000111962
1169		0.000112891
1170		0.000123696
1171		0.00010806
1172		0.000171249
1173		0.000258232
1174		0.000148966
1175		0.000118666
1176		0.000129487
1177		0.000254967
1178		0.000571042
1179		0.000588717
1180		0.000287581
1181		0.000147137
1182		0.000128699
1183		0.000202659
1184		0.000226014
1185		0.000143403
1186		0.000184201
1187		0.000221451
1188		0.000142002
1189		0.000180303
1190		0.000137822
1191		0.000158905
1192		0.000171298
1193		0.000183103
1194		0.00022608
1195		0.000287028
1196		0.000254081
1197		0.000458988
1198		0.000549262
1199		0.000618581
1200		0.000567084


==> Data/loss_rectangular.dat <==
1	1
2	0.829702
3	0.738694
4	0.67177
5	0.613405
6	0.559651
7	0.510864
8	0.471031
9	0.430736
10	0.385852
11	0.35523
12	0.334312
13	0.301133
14	0.272282
15	0.262988
16	0.233897
17	0.21475
18	0.194907
19	0.183761
20	0.167917
21	0.153492
22	0.147664
23	0.136665
24	0.120388
25	0.117258
26	0.109731
27	0.107059
28	0.103924
29	0.0977213
30	0.0899434
31	0.0878381
32	0.0808496
33	0.0859017
34	0.0819159
35	0.0767115
36	0.0727651
37	0.0693161
38	0.0649074
39	0.0615824
40	0.0589642
41	0.0615766
42	0.0596676
43	0.0606594
44	0.0578114
45	0.0531834
46	0.0498919
47	0.0492916
48	0.046197
49	0.0441922
50	0.0483623
51	0.0440281
52	0.0459638
53	0.0449202
54	0.045433
55	0.048212
56	0.0384125
57	0.0357317
58	0.0379956
59	0.0425435
60	0.0396804
61	0.039783
62	0.0419377
63	0.0397461
64	0.0370646
65	0.0323634
66	0.0327448
67	0.0314942
68	0.0306564
69	0.0284481
70	0.0270858
71	0.0259704
72	0.0244228
73	0.0235218
74	0.0216539
75	0.0220645
76	0.0215341
77	0.0216087
78	0.0199892
79	0.0198804
80	0.0187583
81	0.0193478
82	0.0179773
83	0.0190519
84	0.019743
85	0.0176779
86	0.018356
87	0.0178563
88	0.0169692
89	0.018323
90	0.0155949
91	0.0155025
92	0.0153905
93	0.0159616
94	0.0140322
95	0.0128088
96	0.0126549
97	0.0123297
98	0.0121627
99	0.0121133
100	0.0121135
101	0.0101842
102	0.00983497
103	0.00955886
104	0.00932835
105	0.00922323
106	0.00929299
107	0.00910856
108	0.0089247
109	0.00842423
110	0.00779354
111	0.00860781
112	0.00851036
113	0.00708104
114	0.00633184
115	0.00624886
116	0.00664594
117	0.00699238
118	0.00731229
119	0.00691729
120	0.00647747
121	0.00725527
122	0.00718014
123	0.00676593
124	0.00661764
125	0.0059551
126	0.0057528
127	0.00641879
128	0.00542519
129	0.00547943
130	0.0058718
131	0.00536817
132	0.00546499
133	0.00493385
134	0.00481731
135	0.00471524
136	0.00496078
137	0.00486557
138	0.00447903
139	0.00451879
140	0.00522606
141	0.00445822
142	0.00499579
143	0.00440879
144	0.00412839
145	0.00433736
146	0.00564604
147	0.00550316
148	0.00601961
149	0.00531528
150	0.00536048
151	0.00455507
152	0.00395227
153	0.0037454
154	0.00333989
155	0.00357505
156	0.00439709
157	0.00435371
158	0.00390671
159	0.00371192
160	0.00390806
161	0.0034519
162	0.00397841
163	0.00319222
164	0.00273996
165	0.00260235
166	0.00275705
167	0.00452232
168	0.00544873
169	0.00558239
170	0.00498111
171	0.00389952
172	0.00314555
173	0.00269677
174	0.00284914
175	0.00242777
176	0.00229262
177	0.00254167
178	0.00217519
179	0.00238551
180	0.00223233
181	0.0021297
182	0.00213797
183	0.00229471
184	0.00278051
185	0.00287598
186	0.003509
187	0.00253071
188	0.00224919
189	0.00213382
190	0.00201489
191	0.00180116
192	0.00175634
193	0.00179416
194	0.001758
195	0.00159203
196	0.00159855
197	0.00156068
198	0.00170459
199	0.00235462
200	0.00488851
201	0.00334213
202	0.00304547
203	0.00206864
204	0.00171659
205	0.00224823
206	0.0021993
207	0.00226558
208	0.00236405
209	0.00257047
210	0.00284423
211	0.00223667
212	0.00191856
213	0.00156948
214	0.00169435
215	0.00154529
216	0.0014106
217	0.00145148
218	0.00154768
219	0.00183191
220	0.00169949
221	0.0019703
222	0.00173397
223	0.00185654
224	0.00209292
225	0.00307217
226	0.00249721
227	0.00263502
228	0.00177794
229	0.00198368
230	0.00182905
231	0.00186083
232	0.00183773
233	0.00173237
234	0.00230721
235	0.00327354
236	0.003376
237	0.00223665
238	0.00266299
239	0.00218546
240	0.0017734
241	0.00166625
242	0.00128291
243	0.0010509
244	0.00109333
245	0.00120184
246	0.00127289
247	0.00142142
248	0.00154176
249	0.00158143
250	0.00171033
251	0.00145627
252	0.00167053
253	0.00184442
254	0.00264803
255	0.00312119
256	0.00241632
257	0.00387637
258	0.003991
259	0.00240346
260	0.00208859
261	0.00227068
262	0.00200828
263	0.00226598
264	0.0123154
265	0.00788756
266	0.00762753
267	0.00849505
268	0.00622857
269	0.00313484
270	0.0021766
271	0.00182574
272	0.00168073
273	0.00156001
274	0.00112173
275	0.00126584
276	0.00128078
277	0.00109476
278	0.00161029
279	0.00277084
280	0.0024499
281	0.0023199
282	0.00209272
283	0.0022424
284	0.0015152
285	0.00135391
286	0.00087641
287	0.000865836
288	0.000960793
289	0.00096832
290	0.000969812
291	0.000808283
292	0.000717461
293	0.000725273
294	0.000794881
295	0.00093847
296	0.000904817
297	0.00105848
298	0.000862971
299	0.000790016
300	0.000875304
301	0.00115386
302	0.00128784
303	0.00122357
304	0.00189799
305	0.00214973
306	0.00236557
307	0.00130763
308	0.00102619
309	0.00139634
310	0.00209726
311	0.00224078
312	0.00390331
313	0.00425534
314	0.00447995
315	0.00348591
316	0.00475024
317	0.00337827
318	0.00156244
319	0.00125347
320	0.000997276
321	0.000661882
322	0.000702764
323	0.000915641
324	0.000875824
325	0.000965026
326	0.00116219
327	0.00108646
328	0.00110174
329	0.00121333
330	0.00117344
331	0.00118763
332	0.0010147
333	0.00142468
334	0.00134657
335	0.00153147
336	0.00118569
337	0.0010031
338	0.000917626
339	0.000914909
340	0.000684212
341	0.00130307
342	0.000951649
343	0.00116466
344	0.00113697
345	0.000945943
346	0.00120148
347	0.00224682
348	0.00198476
349	0.00144603
350	0.00127124
351	0.00100349
352	0.000832125
353	0.00116315
354	0.00203385
355	0.00364754
356	0.00464924
357	0.00779699
358	0.00784479
359	0.00757459
360	0.00643875
361	0.00543134
362	0.00550101
363	0.00252509
364	0.00237819
365	0.00172282
366	0.00190779
367	0.00157592
368	0.00121164
369	0.00131947
370	0.00137098
371	0.00158286
372	0.00139925
373	0.00113137
374	0.000830187
375	0.00100276
376	0.000833106
377	0.000727715
378	0.000683143
379	0.000661548
380	0.00104977
381	0.000842377
382	0.00121099
383	0.00154218
384	0.00468091
385	0.00824653
386	0.00671253
387	0.00492391
388	0.00332319
389	0.00257591
390	0.0018091
391	0.00184921
392	0.00249875
393	0.00105045
394	0.000913901
395	0.000747796
396	0.000574685
397	0.00044609
398	0.000398321
399	0.00035988
400	0.000360511
401	0.000368753
402	0.000349306
403	0.00037299
404	0.000329881
405	0.000341887
406	0.000333696
407	0.000355161
408	0.00038521
409	0.000351568
410	0.00035271
411	0.000351086
412	0.000359814
413	0.000374793
414	0.000336162
415	0.000336943
416	0.000371634
417	0.0003481
418	0.000372556
419	0.000359832
420	0.000362185
421	0.000352461
422	0.000311241
423	0.000317905
424	0.000350496
425	0.000313465
426	0.000344847
427	0.000338116
428	0.000313997
429	0.000313766
430	0.000304726
431	0.000331172
432	0.0003128
433	0.00031921
434	0.000308013
435	0.000319704
436	0.000337617
437	0.000325711
438	0.000313776
439	0.000311688
440	0.000312491
441	0.000302393
442	0.000314567
443	0.000325635
444	0.000328449
445	0.000313164
446	0.000304838
447	0.000314815
448	0.000377589
449	0.000346462
450	0.000371418
451	0.000332574
452	0.000307927
453	0.000321866
454	0.000302988
455	0.000310363
456	0.000294671
457	0.000302679
458	0.000330649
459	0.000412892
460	0.000454431
461	0.000352137
462	0.000324197
463	0.000381821
464	0.000404817
465	0.000343278
466	0.00029883
467	0.000308646
468	0.000386496
469	0.000383747
470	0.000367967
471	0.000379966
472	0.000359399
473	0.000375726
474	0.000354827
475	0.000366829
476	0.000382407
477	0.000303063
478	0.00028123
479	0.000300852
480	0.000275703
481	0.000292773
482	0.000291816
483	0.000297502
484	0.00033062
485	0.000371105
486	0.000430544
487	0.000353648
488	0.000327192
489	0.000316119
490	0.000306487
491	0.000348731
492	0.000499916
493	0.000531187
494	0.000433752
495	0.000308457
496	0.00028011
497	0.000318533
498	0.000324892
499	0.000384039
500	0.000361756
501	0.000346816
502	0.000399409
503	0.000376188
504	0.00029653
505	0.000296239
506	0.000280489
507	0.000271379
508	0.000275334
509	0.000303757
510	0.000285791
511	0.000294761
512	0.000262288
513	0.000258754
514	0.000282962
515	0.000329305
516	0.000331163
517	0.000301756
518	0.000297925
519	0.000299123
520	0.000305438
521	0.000298239
522	0.000288213
523	0.000308112
524	0.000331156
525	0.000317149
526	0.00029171
527	0.000302891
528	0.000271663
529	0.000304085
530	0.000440429
531	0.000440371
532	0.000485039
533	0.000570096
534	0.000582876
535	0.000582536
536	0.000519057
537	0.000365815
538	0.000320532
539	0.000324995
540	0.000337855
541	0.000345278
542	0.000306694
543	0.000436932
544	0.00046129
545	0.000369106
546	0.000377272
547	0.000360559
548	0.000350625
549	0.000366784
550	0.000337782
551	0.000363143
552	0.000337506
553	0.000334717
554	0.000343061
555	0.000304233
556	0.000330253
557	0.000355395
558	0.000351161
559	0.000466586
560	0.000346357
561	0.000337135
562	0.000281931
563	0.000298045
564	0.000282174
565	0.000277082
566	0.000279083
567	0.000280883
568	0.000251366
569	0.000340416
570	0.00044433
571	0.000556654
572	0.000629683
573	0.000626934
574	0.000856681
575	0.00105355
576	0.0010752
577	0.00074084
578	0.000678668
579	0.000650438
580	0.000444679
581	0.000342956
582	0.000441507
583	0.000484344
584	0.000294822
585	0.000301042
586	0.000300654
587	0.000341223
588	0.000649247
589	0.00053506
590	0.000390776
591	0.000488304
592	0.000365663
593	0.00028462
594	0.000243676
595	0.000200205
596	0.000201394
597	0.000186816
598	0.000185579
599	0.000181402
600	0.000194857
601	0.000189825
602	0.000199938
603	0.00019533
604	0.000196696
605	0.000192185
606	0.000192003
607	0.000189537
608	0.000194745
609	0.000202953
610	0.000196994
611	0.000196668
612	0.000185293
613	0.00020475
614	0.00021657
615	0.00021052
616	0.000191572
617	0.000181447
618	0.000184167
619	0.000200509
620	0.000192546
621	0.000194019
622	0.000203879
623	0.000195729
624	0.000208173
625	0.000211124
626	0.000180527
627	0.000190845
628	0.000213484
629	0.00022633
630	0.000192524
631	0.000191587
632	0.00018946
633	0.000189973
634	0.000182965
635	0.000184182
636	0.000197783
637	0.000198569
638	0.000233169
639	0.00019415
640	0.000194152
641	0.000188255
642	0.000180688
643	0.000206652
644	0.000206601
645	0.000217615
646	0.000267625
647	0.000212232
648	0.000189242
649	0.000199185
650	0.000216499
651	0.000212765
652	0.000217963
653	0.000201106
654	0.000191508
655	0.000186626
656	0.000193087
657	0.000216164
658	0.000252275
659	0.000266053
660	0.00018958
661	0.000195127
662	0.000199183
663	0.000209393
664	0.000216321
665	0.000189108
666	0.000179085
667	0.000196622
668	0.000221489
669	0.000197484
670	0.000200685
671	0.000176135
672	0.000173674
673	0.000185922
674	0.000188181
675	0.000201757
676	0.000195544
677	0.000188227
678	0.000206635
679	0.00017957
680	0.000162983
681	0.000176939
682	0.00019322
683	0.000206512
684	0.000203004
685	0.00018583
686	0.0001796
687	0.000206032
688	0.000197821
689	0.000208067
690	0.000215121
691	0.000223614
692	0.000199236
693	0.000185552
694	0.000192597
695	0.000179147
696	0.000181398
697	0.000182781
698	0.000194235
699	0.000192694
700	0.00018849
701	0.000193853
702	0.000186402
703	0.000181114
704	0.000197368
705	0.000216475
706	0.000266651
707	0.000203611
708	0.000200008
709	0.000192544
710	0.000181764
711	0.000201698
712	0.000189528
713	0.000187482
714	0.000169811
715	0.000156966
716	0.000152985
717	0.000188521
718	0.00022038
719	0.000182102
720	0.000208649
721	0.000229826
722	0.000197775
723	0.000277835
724	0.000296723
725	0.00029984
726	0.000260694
727	0.000194626
728	0.00019651
729	0.000181267
730	0.000193668
731	0.000208262
732	0.000252881
733	0.000201039
734	0.000237884
735	0.000219603
736	0.000210908
737	0.000192093
738	0.000200504
739	0.000206569
740	0.00020312
741	0.000182306
742	0.000217521
743	0.000235341
744	0.000258767
745	0.000190602
746	0.000190292
747	0.000180122
748	0.000179909
749	0.000195759
750	0.000165108
751	0.000195025
752	0.000177201
753	0.000175322
754	0.000163828
755	0.000172916
756	0.000222745
757	0.000219531
758	0.000239114
759	0.00023454
760	0.000236333
761	0.000247593
762	0.000211269
763	0.000171401
764	0.000167724
765	0.000183498
766	0.000179269
767	0.000228105
768	0.000209897
769	0.000184398
770	0.000176362
771	0.000165913
772	0.000210578
773	0.000235867
774	0.000229537
775	0.000216055
776	0.000234741
777	0.000201332
778	0.000186089
779	0.000191126
780	0.000210863
781	0.000173357
782	0.000195488
783	0.000222683
784	0.000182544
785	0.000194016
786	0.000230064
787	0.000216917
788	0.000237408
789	0.000306512
790	0.000373389
791	0.00025381
792	0.000175592
793	0.000192321
794	0.000165184
795	0.000141692
796	0.000153464
797	0.000145092
798	0.000155375
799	0.000160608
800	0.000156127
801	0.000157118
802	0.000144103
803	0.000138039
804	0.000128686
805	0.000135087
806	0.000136604
807	0.000138936
808	0.000143304
809	0.000141279
810	0.000128773
811	0.000126994
812	0.000129228
813	0.000129358
814	0.000136209
815	0.000155184
816	0.000131994
817	0.000127995
818	0.00012653
819	0.000129235
820	0.000137877
821	0.000143931
822	0.000139145
823	0.000136986
824	0.000138686
825	0.000131485
826	0.000134289
827	0.000129755
828	0.000133316
829	0.000128787
830	0.000132475
831	0.000132521
832	0.000137963
833	0.00015291
834	0.000156362
835	0.000136602
836	0.000151422
837	0.000154384
838	0.00015669
839	0.000192708
840	0.000181311
841	0.000161235
842	0.000153369
843	0.000141077
844	0.000127961
845	0.000126719
846	0.000126431
847	0.000125712
848	0.000123509
849	0.000125249
850	0.000136621
851	0.00016114
852	0.000137117
853	0.000134022
854	0.000131674
855	0.000132221
856	0.00013195
857	0.00013539
858	0.000131685
859	0.000134581
860	0.000132316
861	0.000135771
862	0.000133124
863	0.000141962
864	0.000135355
865	0.000132595
866	0.000132755
867	0.000141062
868	0.000145707
869	0.000142109
870	0.000148016
871	0.00013909
872	0.000138699
873	0.000131072
874	0.000134794
875	0.000127614
876	0.000129361
877	0.000142018
878	0.000136307
879	0.000132285
880	0.000131122
881	0.000134123
882	0.00013385
883	0.000144119
884	0.00014859
885	0.000136309
886	0.000125228
887	0.000126762
888	0.000130732
889	0.000136044
890	0.000133836
891	0.000129813
892	0.000145257
893	0.000182891
894	0.000163549
895	0.000148802
896	0.00015337
897	0.00017806
898	0.000195364
899	0.000167642
900	0.00017305
901	0.00017182
902	0.000151371
903	0.000148281
904	0.000137631
905	0.000126929
906	0.000131051
907	0.000136706
908	0.000126245
909	0.000119326
910	0.000130216
911	0.000127024
912	0.00013519
913	0.000123461
914	0.000132136
915	0.000127442
916	0.000123291
917	0.00012577
918	0.000125751
919	0.000131725
920	0.000135889
921	0.000138797
922	0.000131843
923	0.000136875
924	0.00013321
925	0.000132324
926	0.000127801
927	0.000123758
928	0.000128337
929	0.000131046
930	0.000135857
931	0.000168627
932	0.0001482
933	0.000134443
934	0.000132234
935	0.000148844
936	0.000143689
937	0.000137135
938	0.000142388
939	0.000141633
940	0.000153086
941	0.000139102
942	0.000128675
943	0.000130321
944	0.000130484
945	0.000134552
946	0.000130301
947	0.000134705
948	0.000134446
949	0.000136348
950	0.000138698
951	0.000152443
952	0.000136013
953	0.000129199
954	0.000122796
955	0.000136062
956	0.000136058
957	0.000173551
958	0.000178609
959	0.000176949
960	0.000163721
961	0.000143915
962	0.000126719
963	0.000131603
964	0.000122143
965	0.000130808
966	0.00013654
967	0.000128084
968	0.000128013
969	0.000141016
970	0.000141608
971	0.000136585
972	0.000152388
973	0.000181121
974	0.000151482
975	0.000160727
976	0.000146826
977	0.000121857
978	0.000113449
979	0.000114776
980	0.000115907
981	0.000128783
982	0.000138281
983	0.000145097
984	0.000137908
985	0.000128922
986	0.00014176
987	0.000134053
988	0.000132652
989	0.000172663
990	0.000148534
991	0.000126972
992	0.000112702
993	0.000115596
994	0.000103003
995	0.000102808
996	0.000101014
997	0.000101914
998	0.000103453
999	0.000100543
1000	9.85E-05


==> Data/loss_rectangular_Edit.dat <==
1		1
2		0.864037
3		0.785611
4		0.710994
5		0.631146
6		0.556798
7		0.481687
8		0.421329
9		0.366869
10		0.320512
11		0.275446
12		0.229878
13		0.202623
14		0.179744
15		0.155228
16		0.142158
17		0.128534
18		0.118714
19		0.108307
20		0.103496
21		0.0978055
22		0.0906806
23		0.0850763
24		0.0823961
25		0.0775288
26		0.0772193
27		0.071605
28		0.0677419
29		0.0635824
30		0.0604665
31		0.0576183
32		0.0556878
33		0.0504147
34		0.0490401
35		0.0440767
36		0.043341
37		0.0398423
38		0.0379901
39		0.0368127
40		0.0340632
41		0.0333544
42		0.0310373
43		0.0292404
44		0.0282372
45		0.0266241
46		0.0256776
47		0.0247694
48		0.0251508
49		0.0223482
50		0.0215174
51		0.0208881
52		0.0196013
53		0.0186112
54		0.0180241
55		0.0173167
56		0.0166329
57		0.0163442
58		0.0163302
59		0.014893
60		0.0139324
61		0.013546
62		0.0141896
63		0.013859
64		0.0129992
65		0.0124515
66		0.0128578
67		0.011698
68		0.0114599
69		0.0112485
70		0.0108727
71		0.0104542
72		0.0103241
73		0.0104299
74		0.0103216
75		0.00956687
76		0.00921342
77		0.00877781
78		0.00944558
79		0.0086226
80		0.00880883
81		0.00918262
82		0.00802264
83		0.0082891
84		0.00867919
85		0.00817414
86		0.00740062
87		0.00713398
88		0.00778297
89		0.00765839
90		0.00774203
91		0.0067477
92		0.0065221
93		0.00623212
94		0.00600852
95		0.00667434
96		0.00634771
97		0.0058225
98		0.00542835
99		0.00567157
100		0.00561798
101		0.00549731
102		0.00522512
103		0.0053273
104		0.00556683
105		0.00534474
106		0.00497522
107		0.00514259
108		0.00523791
109		0.00553435
110		0.00432952
111		0.00450815
112		0.00448282
113		0.00440079
114		0.00459345
115		0.00445529
116		0.00453629
117		0.00425468
118		0.00490506
119		0.00512234
120		0.00397457
121		0.00354259
122		0.00355444
123		0.00408791
124		0.00386195
125		0.00372632
126		0.00386542
127		0.00379905
128		0.00455416
129		0.00388449
130		0.00346977
131		0.00345785
132		0.00345859
133		0.00323141
134		0.00310581
135		0.00319095
136		0.00318667
137		0.00304391
138		0.00396929
139		0.00326519
140		0.00339856
141		0.00290562
142		0.00311118
143		0.00283501
144		0.00261351
145		0.00268909
146		0.00304838
147		0.00334178
148		0.00250446
149		0.00265234
150		0.00274922
151		0.00246599
152		0.00256909
153		0.0034937
154		0.00307806
155		0.0025792
156		0.00269369
157		0.0026172
158		0.00250538
159		0.00239432
160		0.00227028
161		0.00281689
162		0.00277456
163		0.00205806
164		0.00222054
165		0.00248529
166		0.00221763
167		0.00252165
168		0.00257308
169		0.00228014
170		0.0024147
171		0.0022219
172		0.00218563
173		0.00200409
174		0.00327433
175		0.003274
176		0.00444888
177		0.00406954
178		0.00225475
179		0.00184668
180		0.00222326
181		0.00228802
182		0.00196351
183		0.00194358
184		0.00188946
185		0.00180527
186		0.00195111
187		0.00189087
188		0.00193783
189		0.00191989
190		0.00215997
191		0.00193952
192		0.00205654
193		0.00182684
194		0.00203553
195		0.00221816
196		0.00179568
197		0.0017101
198		0.00183857
199		0.00180014
200		0.00178474
201		0.00170867
202		0.00268539
203		0.00220119
204		0.00201738
205		0.00182635
206		0.00211521
207		0.00264683
208		0.00221788
209		0.00214864
210		0.00226013
211		0.00149036
212		0.00196519
213		0.00178271
214		0.00163474
215		0.00152489
216		0.00136823
217		0.00131458
218		0.00128244
219		0.00156645
220		0.00257642
221		0.00243093
222		0.00209264
223		0.00196729
224		0.00189027
225		0.00155339
226		0.00164476
227		0.00217981
228		0.00166169
229		0.00139734
230		0.00135837
231		0.00118102
232		0.00107427
233		0.00116431
234		0.00123596
235		0.00116383
236		0.00122316
237		0.0019876
238		0.00436724
239		0.00255801
240		0.00172918
241		0.00140486
242		0.00115388
243		0.00118428
244		0.00132895
245		0.00144855
246		0.0042537
247		0.00306385
248		0.00193546
249		0.00151331
250		0.00113849
251		0.00105852
252		0.00105528
253		0.00112107
254		0.00103629
255		0.00151834
256		0.00236395
257		0.00171593
258		0.00273838
259		0.00162128
260		0.00115878
261		0.00117919
262		0.00137958
263		0.00142751
264		0.0010603
265		0.00111959
266		0.00128136
267		0.00108652
268		0.00116232
269		0.00121303
270		0.00182809
271		0.0022484
272		0.00212826
273		0.00149582
274		0.00139203
275		0.00107082
276		0.000946922
277		0.000875594
278		0.00108678
279		0.00161753
280		0.00223979
281		0.000899385
282		0.000887931
283		0.00108722
284		0.00193154
285		0.00370387
286		0.00141612
287		0.00103628
288		0.000908332
289		0.000872446
290		0.000764345
291		0.000810304
292		0.000822378
293		0.000843365
294		0.000803993
295		0.000733011
296		0.00115769
297		0.00115693
298		0.000893298
299		0.000893456
300		0.00141053
301		0.00134709
302		0.00159461
303		0.00124946
304		0.00108271
305		0.00125149
306		0.0011802
307		0.00181281
308		0.00137228
309		0.000870352
310		0.00115933
311		0.00149772
312		0.00167056
313		0.00114403
314		0.00115256
315		0.000810467
316		0.000765163
317		0.000853278
318		0.000723546
319		0.000801425
320		0.0011691
321		0.00188935
322		0.00160132
323		0.00157432
324		0.00164156
325		0.00194306
326		0.00106198
327		0.00101979
328		0.000915727
329		0.0010318
330		0.0009358
331		0.00112546
332		0.000989628
333		0.000804711
334		0.000893183
335		0.0011663
336		0.00110576
337		0.00104854
338		0.000705251
339		0.000905009
340		0.000922213
341		0.000995501
342		0.0011558
343		0.00192325
344		0.000996345
345		0.000969287
346		0.000710932
347		0.000683275
348		0.000802302
349		0.000919952
350		0.000844564
351		0.000600717
352		0.000763924
353		0.0010509
354		0.000969675
355		0.000783946
356		0.000791637
357		0.000956931
358		0.000734598
359		0.00106437
360		0.000907143
361		0.0009258
362		0.000654555
363		0.000800699
364		0.00143959
365		0.0011104
366		0.000857375
367		0.00111986
368		0.000769772
369		0.000535748
370		0.000834061
371		0.000617181
372		0.000647869
373		0.000665375
374		0.00163686
375		0.00174358
376		0.00333554
377		0.00213921
378		0.00128278
379		0.000834027
380		0.000586324
381		0.000599363
382		0.000591866
383		0.000647817
384		0.000676856
385		0.0007107
386		0.000846102
387		0.000871328
388		0.00178573
389		0.00125874
390		0.000514365
391		0.000490591
392		0.000453994
393		0.00065893
394		0.00125795
395		0.00125725
396		0.000843934
397		0.000825711
398		0.00142811
399		0.00171069
400		0.00306023
401		0.00156054
402		0.00120671
403		0.00126148
404		0.00130566
405		0.00065721
406		0.000617019
407		0.000742005
408		0.00118763
409		0.000602925
410		0.000566016
411		0.000590044
412		0.000605179
413		0.000777123
414		0.000883285
415		0.00126751
416		0.00172457
417		0.00130825
418		0.00118392
419		0.000721171
420		0.000478157
421		0.000543515
422		0.000623872
423		0.000632814
424		0.00051961
425		0.000899474
426		0.000618468
427		0.00091691
428		0.00112702
429		0.000679877
430		0.000521732
431		0.00127305
432		0.00157882
433		0.000745479
434		0.000666488
435		0.000455029
436		0.000476779
437		0.000466419
438		0.00045718
439		0.000623088
440		0.000510622
441		0.000539062
442		0.000776164
443		0.00079526
444		0.000826072
445		0.000938874
446		0.000576627
447		0.000698035
448		0.00212356
449		0.000899969
450		0.000770825
451		0.000660584
452		0.000716873
453		0.000656886
454		0.000837075
455		0.000933105
456		0.000965662
457		0.000789582
458		0.000599453
459		0.000510375
460		0.000406076
461		0.000517189
462		0.000384108
463		0.000409631
464		0.000751501
465		0.00111333
466		0.00140602
467		0.00104396
468		0.000885688
469		0.000597957
470		0.000547602
471		0.00047676
472		0.000806957
473		0.000907336
474		0.00075893
475		0.000633925
476		0.000571107
477		0.000612833
478		0.000473789
479		0.000504189
480		0.000485336
481		0.000852932
482		0.000855143
483		0.000548773
484		0.000646984
485		0.000458323
486		0.000371751
487		0.000525475
488		0.00043222
489		0.000453174
490		0.000746565
491		0.00114378
492		0.00624639
493		0.00397124
494		0.0017145
495		0.00112119
496		0.000805552
497		0.00076365
498		0.000462807
499		0.00031736
500		0.000510237
501		0.000851318
502		0.00064725
503		0.000635104
504		0.000462729
505		0.000649
506		0.000690127
507		0.000506268
508		0.000353514
509		0.000418339
510		0.000574342
511		0.000450534
512		0.000447292
513		0.000317992
514		0.00034104
515		0.000455961
516		0.000344808
517		0.000393073
518		0.000482837
519		0.000419148
520		0.000681243
521		0.00145708
522		0.00119059
523		0.00168588
524		0.00171735
525		0.00199961
526		0.00144404
527		0.0012068
528		0.000997823
529		0.000807757
530		0.000577903
531		0.000389769
532		0.000322297
533		0.000491962
534		0.00042823
535		0.000479491
536		0.000451594
537		0.000494015
538		0.000565196
539		0.000439956
540		0.000374028
541		0.00046927
542		0.000404865
543		0.000878089
544		0.000698131
545		0.000485501
546		0.000404685
547		0.000399031
548		0.000340802
549		0.000386664
550		0.000834604
551		0.000661148
552		0.000507258
553		0.000607451
554		0.000562736
555		0.000546381
556		0.000609693
557		0.000427294
558		0.000391955
559		0.00032214
560		0.000872279
561		0.00103053
562		0.00107758
563		0.00100237
564		0.000800371
565		0.000613676
566		0.00100525
567		0.00125082
568		0.00153313
569		0.00131399
570		0.000584368
571		0.000689842
572		0.000497537
573		0.000389545
574		0.000276421
575		0.000302042
576		0.00076897
577		0.000973419
578		0.000714578
579		0.00082322
580		0.000433096
581		0.000805639
582		0.000489386
583		0.00110253
584		0.00205754
585		0.000715535
586		0.00035588
587		0.000576162
588		0.000943434
589		0.000532769
590		0.000551379
591		0.000426013
592		0.000453034
593		0.000452231
594		0.000396417
595		0.000873668
596		0.000836455
597		0.00153798
598		0.00102634
599		0.000761822
600		0.000815099
601		0.00053191
602		0.000719552
603		0.000481392
604		0.000541658
605		0.000452598
606		0.00039791
607		0.000421696
608		0.000761618
609		0.00103999
610		0.000547321
611		0.000720855
612		0.000798125
613		0.000396364
614		0.000483797
615		0.000453207
616		0.000494443
617		0.000458922
618		0.000721487
619		0.000488588
620		0.000329628
621		0.000409355
622		0.000342927
623		0.000472101
624		0.000437658
625		0.000739598
626		0.000467198
627		0.000361773
628		0.000287069
629		0.000621828
630		0.00109335
631		0.00169126
632		0.000770315
633		0.00048047
634		0.000508328
635		0.00100698
636		0.00217535
637		0.00162985
638		0.000701078
639		0.000474279
640		0.000543032
641		0.000328847
642		0.00076012
643		0.00069398
644		0.000444244
645		0.000326138
646		0.000268663
647		0.000557235
648		0.000501552
649		0.000433058
650		0.000368892
651		0.00108353
652		0.00132115
653		0.0019084
654		0.00148674
655		0.000710144
656		0.000399029
657		0.000293607
658		0.000298594
659		0.000295033
660		0.000619141
661		0.00140869
662		0.000917753
663		0.000475027
664		0.000319537
665		0.000312107
666		0.000309758
667		0.000417985
668		0.00029027
669		0.000454581
670		0.00042359
671		0.00116112
672		0.00082576
673		0.000525393
674		0.000678413
675		0.000821951
676		0.000527581
677		0.000497873
678		0.000342504
679		0.000307209
680		0.00026874
681		0.000273478
682		0.000340346
683		0.000493701
684		0.00060883
685		0.000358962
686		0.000370015
687		0.000326283
688		0.000357506
689		0.00101589
690		0.00092469
691		0.000830724
692		0.000564584
693		0.000657741
694		0.000599635
695		0.0022224
696		0.00852751
697		0.00679253
698		0.00371666
699		0.00150095
700		0.000728853
701		0.000335025
702		0.000209792
703		0.000200077
704		0.000208241
705		0.000204474
706		0.000196819
707		0.000209187
708		0.000229698
709		0.000226639
710		0.000222661
711		0.000291762
712		0.000245088
713		0.00021632
714		0.000195892
715		0.000253276
716		0.000453064
717		0.000260255
718		0.00021353
719		0.000226874
720		0.000262497
721		0.000220253
722		0.000305939
723		0.000294471
724		0.000375373
725		0.000382663
726		0.000360875
727		0.000295868
728		0.00030455
729		0.000376712
730		0.000249351
731		0.000289039
732		0.000323049
733		0.000331868
734		0.00028281
735		0.000713076
736		0.000831999
737		0.00057538
738		0.000409554
739		0.000419527
740		0.000336913
741		0.00024536
742		0.000339533
743		0.000346002
744		0.000353517
745		0.000650474
746		0.000477285
747		0.000483688
748		0.000435856
749		0.000279285
750		0.00040409
751		0.000456561
752		0.000240066
753		0.000314284
754		0.000279284
755		0.000317995
756		0.00064782
757		0.00132338
758		0.000607924
759		0.000482264
760		0.000917313
761		0.00108761
762		0.000500144
763		0.00053576
764		0.000466702
765		0.000567176
766		0.00047988
767		0.000477516
768		0.000460325
769		0.000567353
770		0.000307045
771		0.00023816
772		0.000436841
773		0.00051155
774		0.000772675
775		0.000393772
776		0.00025639
777		0.000275467
778		0.000194359
779		0.000328325
780		0.000430134
781		0.000309621
782		0.000247581
783		0.000298956
784		0.000237399
785		0.000811737
786		0.00103925
787		0.000798444
788		0.000508656
789		0.000664536
790		0.000691965
791		0.000689358
792		0.000540947
793		0.000749978
794		0.000510151
795		0.000291604
796		0.00055574
797		0.000688063
798		0.000436188
799		0.000247061
800		0.000478433
801		0.000423595
802		0.000287385
803		0.000233247
804		0.00031131
805		0.000444231
806		0.00032048
807		0.000544441
808		0.000408843
809		0.00475184
810		0.00216322
811		0.000997623
812		0.000740461
813		0.000361884
814		0.00065998
815		0.00071012
816		0.000559261
817		0.000360908
818		0.000622245
819		0.000582405
820		0.000562097
821		0.000398106
822		0.000173415
823		0.000190886
824		0.000214349
825		0.000201527
826		0.000221081
827		0.000267939
828		0.000362614
829		0.000339053
830		0.00040707
831		0.000372359
832		0.000293504
833		0.000246804
834		0.000346633
835		0.000259042
836		0.000193718
837		0.00014818
838		0.000279809
839		0.000342748
840		0.000435374
841		0.00148347
842		0.000746383
843		0.000381042
844		0.000436996
845		0.000351542
846		0.000534922
847		0.000363576
848		0.000417293
849		0.0012462
850		0.00193948
851		0.00118682
852		0.00110586
853		0.00058913
854		0.000456851
855		0.000289707
856		0.000504686
857		0.0008945
858		0.00288543
859		0.00121785
860		0.000523007
861		0.000426108
862		0.00033747
863		0.00040575
864		0.000258267
865		0.000171802
866		0.000234333
867		0.000255127
868		0.000261293
869		0.000276064
870		0.000264411
871		0.00025709
872		0.000220588
873		0.000199327
874		0.000228768
875		0.000574965
876		0.000392098
877		0.000392637
878		0.000297418
879		0.000334078
880		0.000214109
881		0.000216238
882		0.000266648
883		0.000328866
884		0.000911393
885		0.000581475
886		0.000254114
887		0.000196776
888		0.000259494
889		0.000234881
890		0.000408559
891		0.000593592
892		0.00114214
893		0.00187785
894		0.00169199
895		0.00144324
896		0.00178029
897		0.00201116
898		0.00140911
899		0.000877131
900		0.000330764
901		0.00021392
902		0.000193665
903		0.000168607
904		0.000166421
905		0.00032745
906		0.000365076
907		0.000250951
908		0.000189259
909		0.000181061
910		0.000180675
911		0.00013874
912		0.000194669
913		0.000244341
914		0.000317788
915		0.000182365
916		0.000177181
917		0.00024275
918		0.000373991
919		0.000318188
920		0.000272394
921		0.000977973
922		0.00189491
923		0.00112534
924		0.000934938
925		0.00083103
926		0.000594436
927		0.000530597
928		0.000323765
929		0.0003012
930		0.000294306
931		0.000399882
932		0.000210681
933		0.000361317
934		0.000417216
935		0.000798949
936		0.000557022
937		0.000566332
938		0.000511491
939		0.000368541
940		0.000548645
941		0.000299957
942		0.000172644
943		0.00020511
944		0.000172909
945		0.000148594
946		0.000165744
947		0.000143819
948		0.000141298
949		0.000304892
950		0.000326916
951		0.000359751
952		0.000713893
953		0.00444978
954		0.00433746
955		0.00935237
956		0.00427485
957		0.00129058
958		0.000475357
959		0.000240159
960		0.000156392
961		0.000140593
962		0.000207283
963		0.000164964
964		0.000148595
965		0.000125786
966		0.000130971
967		0.000147701
968		0.000130592
969		0.000135528
970		0.000173586
971		0.000140545
972		0.000115559
973		0.00013709
974		0.000150373
975		0.00013985
976		0.000122559
977		0.000136205
978		0.000138748
979		0.000113451
980		0.000146062
981		0.000135172
982		0.000146615
983		0.000217643
984		0.000164279
985		0.000181574
986		0.000191044
987		0.000229458
988		0.000379899
989		0.000357968
990		0.000273556
991		0.000147709
992		0.000163696
993		0.000175002
994		0.000160786
995		0.00019715
996		0.000162079
997		0.000327393
998		0.00040518
999		0.000462021
1000		0.000321124
1001		0.000218539
1002		0.000116795
1003		0.000131815
1004		0.000141762
1005		0.000176354
1006		0.000177084
1007		0.00014856
1008		0.00039371
1009		0.000448758
1010		0.000204994
1011		0.000196502
1012		0.000364905
1013		0.000144305
1014		0.000159547
1015		0.000192468
1016		0.000300845
1017		0.00141345
1018		0.00348542
1019		0.00239662
1020		0.00159861
1021		0.00202797
1022		0.000778057
1023		0.000370178
1024		0.000217007
1025		0.000154925
1026		0.000142075
1027		0.000140551
1028		0.000135668
1029		0.000184822
1030		0.000241922
1031		0.000136842
1032		0.000107489
1033		0.000115964
1034		0.000109834
1035		0.000122515
1036		0.00013325
1037		0.000156133
1038		0.000503011
1039		0.000848297
1040		0.00107796
1041		0.000641031
1042		0.000409664
1043		0.000416975
1044		0.000465711
1045		0.000265898
1046		0.000225265
1047		0.000326479
1048		0.000218398
1049		0.000220037
1050		0.000173586
1051		0.000166358
1052		0.00018974
1053		0.000197823
1054		0.000267439
1055		0.000400538
1056		0.00135087
1057		0.00241659
1058		0.00327843
1059		0.00128712
1060		0.000990392
1061		0.000448989
1062		0.000292918
1063		0.000303042
1064		0.000248114
1065		0.000157241
1066		0.000197962
1067		0.000203364
1068		0.000237411
1069		0.000172836
1070		0.000149642
1071		0.000140049
1072		0.00014265
1073		0.000153799
1074		0.000137008
1075		0.000171619
1076		0.000299217
1077		0.000472195
1078		0.000344865
1079		0.000251631
1080		0.000222946
1081		0.000202926
1082		0.000131403
1083		0.000133529
1084		0.000196004
1085		0.000144069
1086		0.000160306
1087		0.000227787
1088		0.00019321
1089		0.000227313
1090		0.000165505
1091		0.000326067
1092		0.000361161
1093		0.000361856
1094		0.000418823
1095		0.000467889
1096		0.00036697
1097		0.000270057
1098		0.000215062
1099		0.000356346
1100		0.000714629
1101		0.000337704
1102		0.000615729
1103		0.000932486
1104		0.00159471
1105		0.00112211
1106		0.00148299
1107		0.000914801
1108		0.000909243
1109		0.000744987
1110		0.00032765
1111		0.000268844
1112		0.000208731
1113		0.000225221
1114		0.000176299
1115		0.000223742
1116		0.00019524
1117		0.000111263
1118		9.69E-05
1119		0.000117364
1120		0.000134643
1121		0.000409327
1122		0.0012675
1123		0.00060626
1124		0.000472971
1125		0.000302788
1126		0.000314526
1127		0.000238369
1128		0.000186975
1129		0.000249933
1130		0.000228325
1131		0.000194424
1132		0.000145443
1133		0.000223119
1134		0.000184295
1135		0.00024038
1136		0.000222424
1137		0.000253355
1138		0.000183458
1139		0.00018384
1140		0.000176606
1141		0.000151921
1142		0.000164992
1143		0.000746606
1144		0.00237989
1145		0.00205726
1146		0.000638918
1147		0.00066255
1148		0.000261124
1149		0.000268607
1150		0.000341918
1151		0.000307378
1152		0.000167019
1153		0.00013592
1154		0.000392554
1155		0.000613653
1156		0.000631117
1157		0.00057703
1158		0.00115886
1159		0.00105268
1160		0.00077851
1161		0.00088005
1162		0.00184338
1163		0.00118228
1164		0.00104876
1165		0.000927913
1166		0.000467527
1167		0.000168888
1168		0.000111962
1169		0.000112891
1170		0.000123696
1171		0.00010806
1172		0.000171249
1173		0.000258232
1174		0.000148966
1175		0.000118666
1176		0.000129487
1177		0.000254967
1178		0.000571042
1179		0.000588717
1180		0.000287581
1181		0.000147137
1182		0.000128699
1183		0.000202659
1184		0.000226014
1185		0.000143403
1186		0.000184201
1187		0.000221451
1188		0.000142002
1189		0.000180303
1190		0.000137822
1191		0.000158905
1192		0.000171298
1193		0.000183103
1194		0.00022608
1195		0.000287028
1196		0.000254081
1197		0.000458988
1198		0.000549262
1199		0.000618581
1200		0.000567084


==> Data/loss_time_circularP_ANN.dat <==
0.116	1
0.232	0.775412
0.348	0.56327
0.464	0.370995
0.58	0.382278
0.696	0.249627
0.812	0.272454
0.928	0.315943
1.044	0.260436
1.16	0.236996
1.276	0.233042
1.392	0.228798
1.508	0.219366
1.624	0.230664
1.74	0.226618
1.856	0.209686
1.972	0.205944
2.088	0.2067
2.204	0.205363
2.32	0.206998
2.436	0.196626
2.552	0.188845
2.668	0.187338
2.784	0.18121
2.9	0.178435
3.016	0.172561
3.132	0.166422
3.248	0.168036
3.364	0.255866
3.48	0.413234
3.596	0.250589
3.712	0.265539
3.828	0.195463
3.944	0.169625
4.06	0.197595
4.176	0.151929
4.292	0.141771
4.408	0.141632
4.524	0.119958
4.64	0.119797
4.756	0.124812
4.872	0.192755
4.988	0.270762
5.104	0.153162
5.22	0.13543
5.336	0.117486
5.452	0.117013
5.568	0.120093
5.684	0.0903545
5.8	0.112211
5.916	0.156081
6.032	0.105998
6.148	0.0898818
6.264	0.0732744
6.38	0.0825487
6.496	0.0793748
6.612	0.0575827
6.728	0.0548247
6.844	0.0570293
6.96	0.0568263
7.076	0.0551694
7.192	0.0491978
7.308	0.045642
7.424	0.0472279
7.54	0.0434031
7.656	0.0424306
7.772	0.0399642
7.888	0.0390215
8.004	0.0379856
8.12	0.0376619
8.236	0.0354035
8.352	0.0353069
8.468	0.0520689
8.584	0.0400348
8.7	0.065596
8.816	0.0375118
8.932	0.0424087
9.048	0.0460109
9.164	0.0285233
9.28	0.0460954
9.396	0.0314099
9.512	0.0321418
9.628	0.0319311
9.744	0.0340486
9.86	0.0313361
9.976	0.0317057
10.092	0.0269056
10.208	0.0280739
10.324	0.0263914
10.44	0.0256228
10.556	0.0253848
10.672	0.0250771
10.788	0.0262839
10.904	0.0262341
11.02	0.0234479
11.136	0.0306531
11.252	0.0280518
11.368	0.0227208
11.484	0.026567
11.6	0.0234535
11.716	0.0234529
11.832	0.0230486
11.948	0.0224404
12.064	0.0226265
12.18	0.0225253
12.296	0.0228866
12.412	0.0213317
12.528	0.0213126
12.644	0.0211605
12.76	0.0205487
12.876	0.0205503
12.992	0.0224129
13.108	0.0199062
13.224	0.0250389
13.34	0.0217394
13.456	0.0199253
13.572	0.022807
13.688	0.0224573
13.804	0.0194611
13.92	0.0217785
14.036	0.0217401
14.152	0.0199243
14.268	0.0208671
14.384	0.0189803
14.5	0.0304041
14.616	0.023135
14.732	0.0198869
14.848	0.039257
14.964	0.0210507
15.08	0.0190452
15.196	0.024423
15.312	0.0251499
15.428	0.0174391
15.544	0.0189985
15.66	0.0195772
15.776	0.0158052
15.892	0.0164151
16.008	0.0161047
16.124	0.0151825
16.24	0.0178454
16.356	0.0157792
16.472	0.0217592
16.588	0.0159789
16.704	0.0172075
16.82	0.0162362
16.936	0.0163966
17.052	0.0146731
17.168	0.0153648
17.284	0.0138934
17.4	0.0146928
17.516	0.0148333
17.632	0.0164847
17.748	0.0225431
17.864	0.0222853
17.98	0.0208963
18.096	0.0226255
18.212	0.0188226
18.328	0.0136189
18.444	0.0138075
18.56	0.0140669
18.676	0.0125541
18.792	0.0124597
18.908	0.0119643
19.024	0.0125897
19.14	0.0121783
19.256	0.0111916
19.372	0.0121918
19.488	0.011617
19.604	0.0115982
19.72	0.0121806
19.836	0.0105061
19.952	0.0106879
20.068	0.0120505
20.184	0.0149659
20.3	0.0134416
20.416	0.0116389
20.532	0.0138858
20.648	0.106076
20.764	1.25604
20.88	0.285542
20.996	0.659485
21.112	0.329585
21.228	0.172149
21.344	0.188186
21.46	0.162748
21.576	0.132726
21.692	0.135463
21.808	0.132099
21.924	0.121899
22.04	0.107118
22.156	0.0979955
22.272	0.0900759
22.388	0.184626
22.504	0.158555
22.62	0.0753029
22.736	0.0688521
22.852	0.0715161
22.968	0.0442022
23.084	0.038786
23.2	0.0373162
23.316	0.0335894
23.432	0.0360191
23.548	0.0332778
23.664	0.0446711
23.78	0.0327781
23.896	0.0314394
24.012	0.0310534
24.128	0.0330599
24.244	0.049816
24.36	0.0298745
24.476	0.0337756
24.592	0.0313719
24.708	0.0233241
24.824	0.0260905
24.94	0.0242165
25.056	0.0261911
25.172	0.0282456
25.288	0.045006
25.404	0.0287094
25.52	0.0293686
25.636	0.035759
25.752	0.0333733
25.868	0.0271164
25.984	0.0246691
26.1	0.0232586
26.216	0.0217671
26.332	0.0222814
26.448	0.0217126
26.564	0.021671
26.68	0.0208115
26.796	0.0198667
26.912	0.0192982
27.028	0.0192834
27.144	0.0192235
27.26	0.0184894
27.376	0.0188997
27.492	0.0185271
27.608	0.0183619
27.724	0.0180535
27.84	0.0173615
27.956	0.0174825
28.072	0.0170248
28.188	0.0174683
28.304	0.0173052
28.42	0.0323162
28.536	0.0374724
28.652	0.0187898
28.768	0.0302799
28.884	0.0336757
29	0.0815437
29.116	0.0208808
29.232	0.0563157
29.348	0.0240978
29.464	0.0234715
29.58	0.0229373
29.696	0.0186146
29.812	0.0229599
29.928	0.0280736
30.044	0.0545266
30.16	0.0202982
30.276	0.0248027
30.392	0.0305514
30.508	0.0333633
30.624	0.0268144
30.74	0.0217764
30.856	0.0166379
30.972	0.0154173
31.088	0.0154623
31.204	0.015005
31.32	0.0279396
31.436	0.031878
31.552	0.0182828
31.668	0.0261728
31.784	0.0163871
31.9	0.0175329
32.016	0.0151866
32.132	0.0184229
32.248	0.0159778
32.364	0.0146648
32.48	0.0136594
32.596	0.0172507
32.712	0.0218318
32.828	0.0268749
32.944	0.0232815
33.06	0.0231058
33.176	0.0183169
33.292	0.0152318
33.408	0.0277522
33.524	0.0241856
33.64	0.0803079
33.756	0.0461539
33.872	0.050644
33.988	0.0321762
34.104	0.0269779
34.22	0.0297541
34.336	0.070707
34.452	0.0240517
34.568	0.0408647
34.684	0.0231241
34.8	0.0280872
34.916	0.0140502
35.032	0.0217828
35.148	0.0166885
35.264	0.0148289
35.38	0.0242448
35.496	0.0192148
35.612	0.0207273
35.728	0.0188413
35.844	0.0164453
35.96	0.0179548
36.076	0.0130145
36.192	0.0159558
36.308	0.012259
36.424	0.0130441
36.54	0.0127835
36.656	0.0126287
36.772	0.012098
36.888	0.0113946
37.004	0.011726
37.12	0.0118292
37.236	0.0132915
37.352	0.0118097
37.468	0.0109565
37.584	0.0112062
37.7	0.0108074
37.816	0.0105795
37.932	0.010358
38.048	0.0105577
38.164	0.0103775
38.28	0.0104127
38.396	0.0102823
38.512	0.0105144
38.628	0.00996573
38.744	0.0102506
38.86	0.0103365
38.976	0.00985345
39.092	0.00935836
39.208	0.00931408
39.324	0.00979261
39.44	0.00907809
39.556	0.009181
39.672	0.00898614
39.788	0.0097985
39.904	0.0109399
40.02	0.00987171
40.136	0.0106429
40.252	0.00917472
40.368	0.00921302
40.484	0.00781893
40.6	0.0100959
40.716	0.00771671
40.832	0.00788916
40.948	0.00735661
41.064	0.00760049
41.18	0.00813957
41.296	0.00754211
41.412	0.00731847
41.528	0.00706814
41.644	0.00871603
41.76	0.00745425
41.876	0.00728063
41.992	0.00646619
42.108	0.00639048
42.224	0.0066222
42.34	0.00817261
42.456	0.0516818
42.572	0.0291285
42.688	0.0224352
42.804	0.0176896
42.92	0.0148631
43.036	0.0101853
43.152	0.0117769
43.268	0.00715184
43.384	0.00797115
43.5	0.00528485
43.616	0.0068908
43.732	0.00664043
43.848	0.00568502
43.964	0.00539083
44.08	0.00507917
44.196	0.00529702
44.312	0.00462447
44.428	0.00520674
44.544	0.00544745
44.66	0.00493937
44.776	0.0175796
44.892	0.0119879
45.008	0.0197379
45.124	0.00600782
45.24	0.0119846
45.356	0.00870854
45.472	0.0430786
45.588	0.0338409
45.704	0.0416746
45.82	0.0117806
45.936	0.0243536
46.052	0.00739742
46.168	0.0163745
46.284	0.00427245
46.4	0.00920434
46.516	0.00385331
46.632	0.0086952
46.748	0.00358531
46.864	0.00410555
46.98	0.00385681
47.096	0.00398037
47.212	0.00353828
47.328	0.00352751
47.444	0.00331951
47.56	0.003843
47.676	0.00326407
47.792	0.00336079
47.908	0.00301957
48.024	0.00311112
48.14	0.00302428
48.256	0.00286114
48.372	0.00281743
48.488	0.00279448
48.604	0.00258748
48.72	0.00249262
48.836	0.00243149
48.952	0.00243639
49.068	0.00234751
49.184	0.00227801
49.3	0.0115817
49.416	0.00746176
49.532	0.0129087
49.648	0.00435918
49.764	0.00856734
49.88	0.0025651
49.996	0.00474924
50.112	0.003152
50.228	0.00271912
50.344	0.00302849
50.46	0.00187463
50.576	0.00190978
50.692	0.00242944
50.808	0.00147035
50.924	0.00166665
51.04	0.00139142
51.156	0.00188378
51.272	0.00136452
51.388	0.00157811
51.504	0.00136261
51.62	0.00152875
51.736	0.00122876
51.852	0.0013398
51.968	0.00165148
52.084	0.00133022
52.2	0.00137396
52.316	0.0011592
52.432	0.00110582
52.548	0.00123287
52.664	0.00113861
52.78	0.00124659
52.896	0.00152331
53.012	0.00922681
53.128	0.00365614
53.244	0.00843687
53.36	0.00351483
53.476	0.00272153
53.592	0.00328547
53.708	0.0018339
53.824	0.00227908
53.94	0.00217065
54.056	0.00143093
54.172	0.00109009
54.288	0.000931371
54.404	0.00105892
54.52	0.00102323
54.636	0.000808687
54.752	0.00101395
54.868	0.000797808
54.984	0.000817664
55.1	0.000870365
55.216	0.000825623
55.332	0.000849976
55.448	0.000812557
55.564	0.00090778
55.68	0.000921036
55.796	0.000733203
55.912	0.000847839
56.028	0.000792713
56.144	0.000807942
56.26	0.000808792
56.376	0.000792885
56.492	0.000799462
56.608	0.000759807
56.724	0.000807636
56.84	0.000857455
56.956	0.000695459
57.072	0.00103167
57.188	0.000809077
57.304	0.00081981
57.42	0.000788912
57.536	0.000768438
57.652	0.000766246
57.768	0.000919721
57.884	0.000764807
58	0.000737134
58.116	0.000999936
58.232	0.00102207
58.348	0.000708508
58.464	0.000969731
58.58	0.000735221
58.696	0.00080364
58.812	0.000856596
58.928	0.000963864
59.044	0.00123965
59.16	0.00102557
59.276	0.000866428
59.392	0.00157134
59.508	0.00106879
59.624	0.00106259
59.74	0.00131558
59.856	0.000653755
59.972	0.0038906
60.088	0.0018836
60.204	0.00233848
60.32	0.00201984
60.436	0.000793333
60.552	0.00187168
60.668	0.00115587
60.784	0.0015958
60.9	0.000856941
61.016	0.00101548
61.132	0.00217997
61.248	0.00135202
61.364	0.00152874
61.48	0.00318365
61.596	0.00142047
61.712	0.00108369
61.828	0.00155732
61.944	0.00110692
62.06	0.000891134
62.176	0.000986618
62.292	0.000762512
62.408	0.000825489
62.524	0.000751883
62.64	0.000876539
62.756	0.000729159
62.872	0.000735562
62.988	0.000751954
63.104	0.00133858
63.22	0.00113845
63.336	0.000772025
63.452	0.00101405
63.568	0.0010315
63.684	0.000820119
63.8	0.000747615
63.916	0.000760367
64.032	0.00193224
64.148	0.0014576
64.264	0.000827781
64.38	0.000842612
64.496	0.00118247
64.612	0.000761454
64.728	0.00071235
64.844	0.00085641
64.96	0.000774704
65.076	0.000764387
65.192	0.000741107
65.308	0.000717467
65.424	0.000739124
65.54	0.000779846
65.656	0.00437977
65.772	0.00172545
65.888	0.00738272
66.004	0.00605045
66.12	0.00395132
66.236	0.00265171
66.352	0.00255134
66.468	0.00419653
66.584	0.00123827
66.7	0.00102247
66.816	0.00161515
66.932	0.000788828
67.048	0.00107466
67.164	0.00104854
67.28	0.0008663
67.396	0.00184888
67.512	0.0010767
67.628	0.00093958
67.744	0.000800915
67.86	0.0010044
67.976	0.000653026
68.092	0.000763466
68.208	0.000750023
68.324	0.000837507
68.44	0.000667106
68.556	0.000883736
68.672	0.000733081
68.788	0.00071873
68.904	0.000757193
69.02	0.000729157
69.136	0.000691472
69.252	0.000842459
69.368	0.000823739
69.484	0.000643897
69.6	0.000976713
69.716	0.000853705
69.832	0.000813894
69.948	0.000871816
70.064	0.000832323
70.18	0.000624733
70.296	0.000909816
70.412	0.000670071
70.528	0.000726018
70.644	0.000704006
70.76	0.00082581
70.876	0.000776018
70.992	0.00082961
71.108	0.000804537
71.224	0.0011099
71.34	0.000878506
71.456	0.000988892
71.572	0.000801472
71.688	0.000907844
71.804	0.000765632
71.92	0.000727311
72.036	0.000768687
72.152	0.000881801
72.268	0.000912871
72.384	0.000844933
72.5	0.000853085
72.616	0.000729607
72.732	0.00104341
72.848	0.000827462
72.964	0.000883535
73.08	0.000901437
73.196	0.00074157
73.312	0.000784721
73.428	0.000763918
73.544	0.000744926
73.66	0.00726751
73.776	0.00156715
73.892	0.00598422
74.008	0.00356009
74.124	0.00279202
74.24	0.0017241
74.356	0.00342097
74.472	0.00318268
74.588	0.00186782
74.704	0.00178132
74.82	0.0105986
74.936	0.00317968
75.052	0.0315262
75.168	0.0202205
75.284	0.0159079
75.4	0.0148974
75.516	0.00483425
75.632	0.00721752
75.748	0.00544465
75.864	0.00393229
75.98	0.00239784
76.096	0.00201971
76.212	0.00208895
76.328	0.00123612
76.444	0.00101887
76.56	0.00102339
76.676	0.00120781
76.792	0.000749266
76.908	0.00101382
77.024	0.000851929
77.14	0.00079146
77.256	0.000785804
77.372	0.000877747
77.488	0.000860667
77.604	0.000676815
77.72	0.000745729
77.836	0.000784405
77.952	0.000682065
78.068	0.00070381
78.184	0.000883911
78.3	0.00069528
78.416	0.000694953
78.532	0.00080102
78.648	0.000732423
78.764	0.000905494
78.88	0.000834301
78.996	0.00097795
79.112	0.00877505
79.228	0.00464144
79.344	0.0070966
79.46	0.00448542
79.576	0.00209601
79.692	0.00484984
79.808	0.00224866
79.924	0.00255764
80.04	0.00311861
80.156	0.00280181
80.272	0.002103
80.388	0.0249019
80.504	0.00621663
80.62	0.00920641
80.736	0.0090557
80.852	0.0021158
80.968	0.0026979
81.084	0.00195611
81.2	0.000834683
81.316	0.00114121
81.432	0.000936405
81.548	0.000774695
81.664	0.000769778
81.78	0.000667825
81.896	0.000683213
82.012	0.000746415
82.128	0.000707606
82.244	0.000662048
82.36	0.000750968
82.476	0.00105046
82.592	0.000748871
82.708	0.00112295
82.824	0.000565728
82.94	0.000825356
83.056	0.000703378
83.172	0.000612599
83.288	0.000653691
83.404	0.000767458
83.52	0.000638729
83.636	0.000790764
83.752	0.000765754
83.868	0.000644637
83.984	0.000758664
84.1	0.000727396
84.216	0.000700491
84.332	0.000663653
84.448	0.0006014
84.564	0.000647116
84.68	0.000616159
84.796	0.000606632
84.912	0.000609773
85.028	0.000619096
85.144	0.000613269
85.26	0.000639158
85.376	0.000621114
85.492	0.00067388
85.608	0.000602678
85.724	0.00090476
85.84	0.000802411
85.956	0.000696824
86.072	0.000800833
86.188	0.000595507
86.304	0.000602065
86.42	0.000724162
86.536	0.000630143
86.652	0.000677555
86.768	0.000691281
86.884	0.00060014
87	0.000653697
87.116	0.000639135
87.232	0.000752369
87.348	0.000975126
87.464	0.000630084
87.58	0.000893114
87.696	0.00111271
87.812	0.0351467
87.928	0.0137006
88.044	0.0291229
88.16	0.0291505
88.276	0.007079
88.392	0.00568811
88.508	0.00636697
88.624	0.00884687
88.74	0.0166508
88.856	0.109296
88.972	0.0320743
89.088	0.00334145
89.204	0.0106454
89.32	0.0137282
89.436	0.00419881
89.552	0.00345937
89.668	0.0033081
89.784	0.003031
89.9	0.00157114
90.016	0.00137171
90.132	0.00230744
90.248	0.00571199
90.364	0.00447894
90.48	0.00152193
90.596	0.00244747
90.712	0.00878382
90.828	0.0261244
90.944	0.0143018
91.06	0.00203583
91.176	0.00426161
91.292	0.00538659
91.408	0.00236894
91.524	0.00213792
91.64	0.0023257
91.756	0.00151097
91.872	0.00112745
91.988	0.00107376
92.104	0.00138964
92.22	0.000818145
92.336	0.000889242
92.452	0.000983274
92.568	0.000818043
92.684	0.000787067
92.8	0.000732334
92.916	0.000687995
93.032	0.000618591
93.148	0.000770468
93.264	0.000640931
93.38	0.000678695
93.496	0.000598141
93.612	0.000858179
93.728	0.000613443
93.844	0.000840658
93.96	0.00376944
94.076	0.00168837
94.192	0.00627683
94.308	0.00233206
94.424	0.00265813
94.54	0.00312069
94.656	0.000771759
94.772	0.0011857
94.888	0.000759379
95.004	0.00143856
95.12	0.00123994
95.236	0.000742696
95.352	0.000989303
95.468	0.000513313
95.584	0.000679345
95.7	0.000617255
95.816	0.00553191
95.932	0.0016854
96.048	0.0040552
96.164	0.00101045
96.28	0.000930911
96.396	0.00112565
96.512	0.00073028
96.628	0.000770592
96.744	0.000941451
96.86	0.000619702
96.976	0.000659265
97.092	0.00052383
97.208	0.000763679
97.324	0.000548543
97.44	0.000520106
97.556	0.000673029
97.672	0.00063935
97.788	0.000592017
97.904	0.000876807
98.02	0.000556581
98.136	0.000617573
98.252	0.000659593
98.368	0.000606503
98.484	0.000594018
98.6	0.000594265
98.716	0.000551633
98.832	0.000580786
98.948	0.000683885
99.064	0.00391791
99.18	0.0025107
99.296	0.00432731
99.412	0.0012266
99.528	0.00132398
99.644	0.00161085
99.76	0.000507489
99.876	0.000698164
99.992	0.000784649
100.108	0.000956735
100.224	0.000901804
100.34	0.000552541
100.456	0.000856484
100.572	0.000521026
100.688	0.000577796
100.804	0.000668488
100.92	0.0005796
101.036	0.000518683
101.152	0.000517928
101.268	0.000507431
101.384	0.000497075
101.5	0.000478438
101.616	0.000509788
101.732	0.000512511
101.848	0.000627341
101.964	0.000535497
102.08	0.000698797
102.196	0.000561809
102.312	0.000731081
102.428	0.000538742
102.544	0.000634481
102.66	0.000597705
102.776	0.000577844
102.892	0.000538992
103.008	0.000544233
103.124	0.000491871
103.24	0.000702436
103.356	0.00713906
103.472	0.00279661
103.588	0.00601633
103.704	0.00255831
103.82	0.00122667
103.936	0.00137769
104.052	0.000574345
104.168	0.000701231
104.284	0.00070653
104.4	0.000462786
104.516	0.00174278
104.632	0.000790359
104.748	0.00156734
104.864	0.00103999
104.98	0.000689166
105.096	0.00119856
105.212	0.000520707
105.328	0.000567154
105.444	0.000583994
105.56	0.000613732
105.676	0.000434877
105.792	0.000560655
105.908	0.000547148
106.024	0.000498488
106.14	0.000568806
106.256	0.000532325
106.372	0.000618042
106.488	0.000483476
106.604	0.000512418
106.72	0.000495544
106.836	0.000532634
106.952	0.000464029
107.068	0.000476961
107.184	0.00048801
107.3	0.000555638
107.416	0.00302207
107.532	0.0020333
107.648	0.00814686
107.764	0.0170349
107.88	0.0038874
107.996	0.0106846
108.112	0.0409809
108.228	0.382593
108.344	0.257329
108.46	0.0585072
108.576	0.0712887
108.692	0.0774982
108.808	0.0526043
108.924	0.0182351
109.04	0.00998347
109.156	0.0177587
109.272	0.0179223
109.388	0.0119718
109.504	0.00776274
109.62	0.00579526
109.736	0.00801727
109.852	0.00733319
109.968	0.00522439
110.084	0.00473904
110.2	0.00486398
110.316	0.00435066
110.432	0.00434068
110.548	0.00397978
110.664	0.0038383
110.78	0.00328291
110.896	0.00315868
111.012	0.0029978
111.128	0.00272702
111.244	0.00282384
111.36	0.00253706
111.476	0.00239946
111.592	0.00218529
111.708	0.00233736
111.824	0.00220809
111.94	0.00212938
112.056	0.00187434
112.172	0.00179442
112.288	0.00153443
112.404	0.00137906
112.52	0.00143991
112.636	0.00139819
112.752	0.00118938
112.868	0.00120059
112.984	0.00109537
113.1	0.00113376
113.216	0.000997156
113.332	0.000964789
113.448	0.000865253
113.564	0.000841919
113.68	0.000948397
113.796	0.000728587
113.912	0.000772922
114.028	0.00074057
114.144	0.000842042
114.26	0.000679954
114.376	0.0012224
114.492	0.000735486
114.608	0.000787705
114.724	0.000628827
114.84	0.000598137
114.956	0.000558204
115.072	0.000552984
115.188	0.000536039
115.304	0.000533335
115.42	0.00051036
115.536	0.000546654
115.652	0.000522526
115.768	0.000529563
115.884	0.000550057
116	0.000464807
116.116	0.000492504
116.232	0.000446368
116.348	0.000470074
116.464	0.000445222
116.58	0.00051714
116.696	0.00044402
116.812	0.00045215
116.928	0.000471012
117.044	0.000533877
117.16	0.000522
117.276	0.000495734
117.392	0.00119376
117.508	0.00128989
117.624	0.000787798
117.74	0.000803181
117.856	0.000530652
117.972	0.000470024
118.088	0.00057869
118.204	0.000405207
118.32	0.00135345
118.436	0.000903886
118.552	0.000852014
118.668	0.000614616
118.784	0.000619849
118.9	0.000466735
119.016	0.000533159
119.132	0.000465619
119.248	0.00041909
119.364	0.000427781
119.48	0.00041418
119.596	0.000415953
119.712	0.000437154
119.828	0.000415274
119.944	0.000512063
120.06	0.00039897
120.176	0.000455493
120.292	0.000460956
120.408	0.000463372
120.524	0.000438768
120.64	0.000395566
120.756	0.000468141
120.872	0.000426503
120.988	0.000491759
121.104	0.000473628
121.22	0.000431943
121.336	0.000468293
121.452	0.000474095
121.568	0.000693464
121.684	0.00256851
121.8	0.000702083
121.916	0.00108936
122.032	0.000547975
122.148	0.000466834
122.264	0.000542432
122.38	0.000510811
122.496	0.000413029
122.612	0.000416455
122.728	0.000576835
122.844	0.000448826
122.96	0.000479326
123.076	0.000478687
123.192	0.00042272
123.308	0.000460951
123.424	0.000429002
123.54	0.000418094
123.656	0.000457024
123.772	0.000519734
123.888	0.00042264
124.004	0.000429595
124.12	0.000402489
124.236	0.000454186
124.352	0.000421745
124.468	0.000410176
124.584	0.000405544
124.7	0.000489618
124.816	0.000412748
124.932	0.00045749
125.048	0.000456604
125.164	0.000436025
125.28	0.000464321
125.396	0.000429908
125.512	0.000443704
125.628	0.000415502
125.744	0.000397287
125.86	0.000397064
125.976	0.000418017
126.092	0.000403442
126.208	0.000424705
126.324	0.00243993
126.44	0.00115707
126.556	0.00203117
126.672	0.000904059
126.788	0.00109543
126.904	0.00145645
127.02	0.0432585
127.136	0.450596
127.252	0.623134
127.368	0.339487
127.484	0.136189
127.6	0.14343
127.716	0.120929
127.832	0.0785586
127.948	0.0427714
128.064	0.0385363
128.18	0.0331828
128.296	0.0230854
128.412	0.015291
128.528	0.0147076
128.644	0.0138645
128.76	0.012255
128.876	0.0104633
128.992	0.00901861
129.108	0.00822051
129.224	0.00855846
129.34	0.00786834
129.456	0.00728018
129.572	0.00723509
129.688	0.00656382
129.804	0.00591897
129.92	0.0060227
130.036	0.00571887
130.152	0.00639233
130.268	0.00597885
130.384	0.00507868
130.5	0.00530336
130.616	0.00519863
130.732	0.00453008
130.848	0.00391679
130.964	0.00487931
131.08	0.00585396
131.196	0.00471637
131.312	0.00385351
131.428	0.00385737
131.544	0.00390353
131.66	0.00328604
131.776	0.00291471
131.892	0.00265817
132.008	0.00269281
132.124	0.00250316
132.24	0.00232972
132.356	0.00210607
132.472	0.0019915
132.588	0.00187334
132.704	0.00182206
132.82	0.00173612
132.936	0.001626
133.052	0.00155797
133.168	0.00157449
133.284	0.0015334
133.4	0.0020536
133.516	0.00247234
133.632	0.00270419
133.748	0.00412377
133.864	0.00348328
133.98	0.00179086
134.096	0.00136201
134.212	0.00133773
134.328	0.00105205
134.444	0.000929119
134.56	0.000929224
134.676	0.000845104
134.792	0.000794491
134.908	0.000754304
135.024	0.000676538
135.14	0.000645526
135.256	0.000615679
135.372	0.000595518
135.488	0.000578649
135.604	0.00061208
135.72	0.000597001
135.836	0.00056397
135.952	0.000523033
136.068	0.000497309
136.184	0.000490795
136.3	0.000479762
136.416	0.000495011
136.532	0.000461642
136.648	0.000464283
136.764	0.000452267
136.88	0.000445862
136.996	0.000425834
137.112	0.000426719
137.228	0.000424522
137.344	0.000477428
137.46	0.000430156
137.576	0.000415575
137.692	0.000420765
137.808	0.000420043
137.924	0.000406413
138.04	0.000403833
138.156	0.000394133
138.272	0.000397031
138.388	0.000570181
138.504	0.000911466
138.62	0.000605058
138.736	0.000554634
138.852	0.000498239
138.968	0.000423202
139.084	0.000394225
139.2	0.000371344
139.316	0.000330053
139.432	0.000363947
139.548	0.000373098
139.664	0.000355378
139.78	0.000341204
139.896	0.000366941
140.012	0.000357111
140.128	0.000468955
140.244	0.000864276
140.36	0.000473086
140.476	0.000432798
140.592	0.000547384
140.708	0.000401413
140.824	0.000343057
140.94	0.000339399
141.056	0.000336351
141.172	0.000320804
141.288	0.000334848
141.404	0.000338138
141.52	0.000330339
141.636	0.000323435
141.752	0.000319847
141.868	0.000324611
141.984	0.000334858
142.1	0.000318262
142.216	0.000321138
142.332	0.000327767
142.448	0.000323917
142.564	0.000333034
142.68	0.000316663
142.796	0.000334134
142.912	0.00032698
143.028	0.000319855
143.144	0.000327685
143.26	0.000321508
143.376	0.00033256
143.492	0.000318306
143.608	0.000319333
143.724	0.000325108
143.84	0.000360266
143.956	0.000376411
144.072	0.000338483
144.188	0.000327527
144.304	0.000334367
144.42	0.000326052
144.536	0.00032318
144.652	0.000313724
144.768	0.000303464
144.884	0.0003231
145	0.000392431
145.116	0.000812345
145.232	0.000517081
145.348	0.00130304
145.464	0.00121983
145.58	0.000438206
145.696	0.000827492
145.812	0.00299908
145.928	0.00162938
146.044	0.00130644
146.16	0.00123445
146.276	0.000576277
146.392	0.000501988
146.508	0.000412383
146.624	0.000408727
146.74	0.000444423
146.856	0.000394761
146.972	0.00030815
147.088	0.000582942
147.204	0.000972019
147.32	0.000460566
147.436	0.000594709
147.552	0.000646059
147.668	0.000345397
147.784	0.000449273
147.9	0.000374493
148.016	0.000329564
148.132	0.000382592
148.248	0.000264754
148.364	0.000908346
148.48	0.00147077
148.596	0.000398435
148.712	0.000520607
148.828	0.00071427
148.944	0.000323166
149.06	0.000426085
149.176	0.00038141
149.292	0.000303728
149.408	0.000352722
149.524	0.000365209
149.64	0.000299741
149.756	0.000307413
149.872	0.000303123
149.988	0.000304645
150.104	0.000298764
150.22	0.000285661
150.336	0.000357391
150.452	0.000351873
150.568	0.000294262
150.684	0.000302356
150.8	0.000292338
150.916	0.000299301
151.032	0.000285721
151.148	0.000276018
151.264	0.000284129
151.38	0.000337863
151.496	0.000346785
151.612	0.000353331
151.728	0.000285721
151.844	0.00029078
151.96	0.000292849
152.076	0.00028691
152.192	0.000283718
152.308	0.000282199
152.424	0.000270737
152.54	0.000289551
152.656	0.0002927
152.772	0.00027638
152.888	0.000303144
153.004	0.000300006
153.12	0.000311175
153.236	0.000418969
153.352	0.000945792
153.468	0.000527116
153.584	0.000334183
153.7	0.000428674
153.816	0.000427368
153.932	0.000334243
154.048	0.000320931
154.164	0.000288981
154.28	0.000294301
154.396	0.000297534
154.512	0.0002851
154.628	0.000279521
154.744	0.000316667
154.86	0.000304805
154.976	0.000289963
155.092	0.000295111
155.208	0.000297238
155.324	0.000275194
155.44	0.000275215
155.556	0.000285636
155.672	0.000281877
155.788	0.000301341
155.904	0.000473918
156.02	0.0010533
156.136	0.000519616
156.252	0.00048211
156.368	0.000658911
156.484	0.000379794
156.6	0.000373107
156.716	0.000369329
156.832	0.0002492
156.948	0.000345776
157.064	0.000336428
157.18	0.00026677
157.296	0.000270301
157.412	0.000281156
157.528	0.000264698
157.644	0.000290103
157.76	0.000281746
157.876	0.000270424
157.992	0.000265885
158.108	0.000266037
158.224	0.00027383
158.34	0.000271732
158.456	0.000280786
158.572	0.000269252
158.688	0.000275151
158.804	0.000265402
158.92	0.000270583
159.036	0.000293033
159.152	0.000272937
159.268	0.000259456
159.384	0.000283917
159.5	0.000282026
159.616	0.000447467
159.732	0.000565684
159.848	0.000345273
159.964	0.000552053
160.08	0.000382405
160.196	0.000275138
160.312	0.00030979
160.428	0.000282536
160.544	0.000269734
160.66	0.000277361
160.776	0.000271207
160.892	0.000262254
161.008	0.000273736
161.124	0.000261857
161.24	0.000272532
161.356	0.000254963
161.472	0.000257319
161.588	0.000255997
161.704	0.000263726
161.82	0.000270859
161.936	0.000265648
162.052	0.000263363
162.168	0.000260676
162.284	0.000269226
162.4	0.000253824
162.516	0.000255146
162.632	0.000247193
162.748	0.000257698
162.864	0.000254069
162.98	0.000257901
163.096	0.00025895
163.212	0.000260914
163.328	0.000243661
163.444	0.000251073
163.56	0.000248379
163.676	0.000248558
163.792	0.00028576
163.908	0.000298208
164.024	0.00025643
164.14	0.000295948
164.256	0.000261096
164.372	0.000249165
164.488	0.000288693
164.604	0.000256289
164.72	0.000266059
164.836	0.000250276
164.952	0.000272708
165.068	0.000260688
165.184	0.000253107
165.3	0.000276582
165.416	0.000271961
165.532	0.000259415
165.648	0.000246936
165.764	0.00024807
165.88	0.000245376
165.996	0.00025066
166.112	0.000244942
166.228	0.000252618
166.344	0.000255291
166.46	0.000243433
166.576	0.000265131
166.692	0.000253686
166.808	0.000250783
166.924	0.000248868
167.04	0.00023682
167.156	0.000246876
167.272	0.000247775
167.388	0.000245375
167.504	0.000250046
167.62	0.000245776
167.736	0.000247924
167.852	0.000256843
167.968	0.000274517
168.084	0.000287492
168.2	0.000281116
168.316	0.000249249
168.432	0.000235553
168.548	0.000279589
168.664	0.000279295
168.78	0.000257774
168.896	0.00027224
169.012	0.00026246
169.128	0.000296281
169.244	0.000268212
169.36	0.000277184
169.476	0.000252612
169.592	0.000239254
169.708	0.000248053
169.824	0.000255046
169.94	0.000233287
170.056	0.00023256
170.172	0.000250437
170.288	0.000298429
170.404	0.000291884
170.52	0.00028101
170.636	0.000246675
170.752	0.000261551
170.868	0.000265416
170.984	0.000257303
171.1	0.000254865
171.216	0.000228701
171.332	0.000259753
171.448	0.000255729
171.564	0.000264656
171.68	0.000275193
171.796	0.00024722
171.912	0.000611341
172.028	0.000942253
172.144	0.00034123
172.26	0.000558145
172.376	0.000419525
172.492	0.000273694
172.608	0.00030438
172.724	0.000236274
172.84	0.000348692
172.956	0.00025768
173.072	0.00024255
173.188	0.000245639
173.304	0.000235899
173.42	0.000243837
173.536	0.000231571
173.652	0.000228555
173.768	0.000222822
173.884	0.000265309
174	0.000253617
174.116	0.000230658
174.232	0.000226779
174.348	0.000221996
174.464	0.000227676
174.58	0.000223527
174.696	0.000227624
174.812	0.000217162
174.928	0.000226046
175.044	0.000235581
175.16	0.000235188
175.276	0.00023301
175.392	0.000218379
175.508	0.000231727
175.624	0.00023909
175.74	0.000234893
175.856	0.000218223
175.972	0.000236817
176.088	0.000226384
176.204	0.000221402
176.32	0.000221105
176.436	0.000225553
176.552	0.000238059
176.668	0.000220374
176.784	0.000233837
176.9	0.000224845
177.016	0.000219372
177.132	0.000238891
177.248	0.000220074
177.364	0.000243346
177.48	0.000230262
177.596	0.000236265
177.712	0.000266822
177.828	0.000237056
177.944	0.000226731
178.06	0.000218499
178.176	0.0002308
178.292	0.000255917
178.408	0.000230486
178.524	0.000230515
178.64	0.000247852
178.756	0.000219815
178.872	0.000225432
178.988	0.000222446
179.104	0.000219504
179.22	0.000217159
179.336	0.000216231
179.452	0.000213415
179.568	0.000246455
179.684	0.000265086
179.8	0.000489873
179.916	0.000614879
180.032	0.000309368
180.148	0.000809313
180.264	0.000229647
180.38	0.000403542
180.496	0.00031618
180.612	0.00047296
180.728	0.000343403
180.844	0.000262338
180.96	0.00023027
181.076	0.000261791
181.192	0.000288828
181.308	0.000212732
181.424	0.000245108
181.54	0.000252113
181.656	0.000256216
181.772	0.000210403
181.888	0.000219793
182.004	0.000219563
182.12	0.000250685
182.236	0.000209955
182.352	0.000215115
182.468	0.000208614
182.584	0.000221228
182.7	0.000228772
182.816	0.000208715
182.932	0.000220663
183.048	0.000217196
183.164	0.000215463
183.28	0.000228753
183.396	0.000202588
183.512	0.000224766
183.628	0.000220955
183.744	0.000220355
183.86	0.000207892
183.976	0.00021845
184.092	0.00023127
184.208	0.000214532
184.324	0.00020982
184.44	0.000241746
184.556	0.000261256
184.672	0.00021293
184.788	0.000229493
184.904	0.000246656
185.02	0.000242231
185.136	0.000210443
185.252	0.000219894
185.368	0.000204561
185.484	0.000208421
185.6	0.00024821
185.716	0.000214691
185.832	0.000276551
185.948	0.00022885
186.064	0.000223984
186.18	0.000214541
186.296	0.000225951
186.412	0.000224863
186.528	0.000231992
186.644	0.00021084
186.76	0.000227644
186.876	0.000219027
186.992	0.000224466
187.108	0.000204321
187.224	0.0002074
187.34	0.000213887
187.456	0.000223833
187.572	0.000211961
187.688	0.0002331
187.804	0.000192553
187.92	0.000212152
188.036	0.00020976
188.152	0.000197837
188.268	0.000200023
188.384	0.00022611
188.5	0.000213479
188.616	0.000213194
188.732	0.000225997
188.848	0.000257523
188.964	0.000301663
189.08	0.000192528
189.196	0.000206025
189.312	0.000197405
189.428	0.000236675
189.544	0.000224082
189.66	0.000214871
189.776	0.000207971
189.892	0.000203926
190.008	0.000201061
190.124	0.000191497
190.24	0.000194266
190.356	0.000197585
190.472	0.00019255
190.588	0.000190743
190.704	0.000213038
190.82	0.000240067
190.936	0.000274915
191.052	0.000234009
191.168	0.000223254
191.284	0.000223917
191.4	0.000248736
191.516	0.000208258
191.632	0.000216265
191.748	0.000188368
191.864	0.000222565
191.98	0.000192441
192.096	0.000193675
192.212	0.000200703
192.328	0.000198513
192.444	0.000192241
192.56	0.000192221
192.676	0.000201791
192.792	0.000197766
192.908	0.000186483
193.024	0.000217523
193.14	0.000189074
193.256	0.000193018
193.372	0.000198896
193.488	0.000216186
193.604	0.000222769
193.72	0.00023924
193.836	0.000200031
193.952	0.00021064
194.068	0.000206673
194.184	0.000190788
194.3	0.000193726
194.416	0.00020152
194.532	0.000200067
194.648	0.000194129
194.764	0.00022528
194.88	0.000197524
194.996	0.000192085
195.112	0.000201373
195.228	0.000194375
195.344	0.000224988
195.46	0.000228891
195.576	0.000212679
195.692	0.000216196
195.808	0.00023477
195.924	0.000192373
196.04	0.000209598
196.156	0.000590227
196.272	0.000675535
196.388	0.000520486
196.504	0.000433995
196.62	0.00026253
196.736	0.000346702
196.852	0.000182853
196.968	0.000261924
197.084	0.000228982
197.2	0.000293122
197.316	0.000216792
197.432	0.000258454
197.548	0.00021773
197.664	0.000204957
197.78	0.000191862
197.896	0.000191869
198.012	0.00019125
198.128	0.000181317
198.244	0.000178795
198.36	0.000186871
198.476	0.000187664
198.592	0.000731206
198.708	0.000407135
198.824	0.000743597
198.94	0.000270143
199.056	0.000492645
199.172	0.00018017
199.288	0.000354586
199.404	0.000239432
199.52	0.000223
199.636	0.000288078
199.752	0.000471036
199.868	0.000280414
199.984	0.000398259
200.1	0.000230148
200.216	0.000217856
200.332	0.000238246
200.448	0.000199715
200.564	0.000196056
200.68	0.000185667
200.796	0.00019144
200.912	0.0005775
201.028	0.000404157
201.144	0.000486243
201.26	0.000268869
201.376	0.000267508
201.492	0.000229226
201.608	0.000235514
201.724	0.000222975
201.84	0.000212119
201.956	0.000206813
202.072	0.000233542
202.188	0.00021294
202.304	0.000177837
202.42	0.000193664
202.536	0.000217323
202.652	0.000179005
202.768	0.000219561
202.884	0.000182944
203	0.000196422
203.116	0.000192861
203.232	0.00017299
203.348	0.000175084
203.464	0.000179373
203.58	0.000180729
203.696	0.000178724
203.812	0.000169093
203.928	0.000174589
204.044	0.000211644
204.16	0.000181443
204.276	0.000206237
204.392	0.0001864
204.508	0.000214557
204.624	0.000201724
204.74	0.000196982
204.856	0.000193065
204.972	0.000210134
205.088	0.000169626
205.204	0.000186905
205.32	0.000207406
205.436	0.000168272
205.552	0.000191252
205.668	0.000388421
205.784	0.000386838
205.9	0.000216232
206.016	0.00021823
206.132	0.000213955
206.248	0.000172757
206.364	0.000175019
206.48	0.000186898
206.596	0.000178008
206.712	0.000211554
206.828	0.000168106
206.944	0.000173634
207.06	0.000201927
207.176	0.000184266
207.292	0.000184557
207.408	0.000175749
207.524	0.00014427
207.64	0.000224653
207.756	0.000179063
207.872	0.000186342
207.988	0.000165553
208.104	0.000184855
208.22	0.000174311
208.336	0.000169417
208.452	0.000176453
208.568	0.000168957
208.684	0.000157858
208.8	0.000159751
208.916	0.00016069
209.032	0.000171661
209.148	0.00017282
209.264	0.000181881
209.38	0.000181753
209.496	0.000839552
209.612	0.000552828
209.728	0.000794088
209.844	0.000336899
209.96	0.000569049
210.076	0.000184437
210.192	0.000393252
210.308	0.000234726
210.424	0.000270337
210.54	0.000188357
210.656	0.000505161
210.772	0.000411303
210.888	0.000446012
211.004	0.000307436
211.12	0.00032492
211.236	0.00250902
211.352	0.000573744
211.468	0.000348802
211.584	0.00051613
211.7	0.000312298
211.816	0.000257017
211.932	0.000322732
212.048	0.000246848
212.164	0.000222515
212.28	0.000269345
212.396	0.000229612
212.512	0.000166114
212.628	0.000232945
212.744	0.000193852
212.86	0.000181693
212.976	0.000239983
213.092	0.000198453
213.208	0.000345245
213.324	0.000560989
213.44	0.000190089
213.556	0.000229264
213.672	0.000221453
213.788	0.00018504
213.904	0.000174083
214.02	0.000169981
214.136	0.000163668
214.252	0.000165564
214.368	0.000161826
214.484	0.000161018
214.6	0.000166179
214.716	0.000170753
214.832	0.000175698
214.948	0.000224411
215.064	0.000234653
215.18	0.000187308
215.296	0.00021617
215.412	0.000179374
215.528	0.000159079
215.644	0.000164133
215.76	0.0001841
215.876	0.000193228
215.992	0.000205321
216.108	0.000222252
216.224	0.000289064
216.34	0.000174553
216.456	0.000181863
216.572	0.000167951
216.688	0.000190843
216.804	0.00018918
216.92	0.000150591
217.036	0.000166538
217.152	0.000167565
217.268	0.000186397
217.384	0.000155403
217.5	0.00015282
217.616	0.00016824
217.732	0.000160473
217.848	0.000150489
217.964	0.000149104
218.08	0.00014795
218.196	0.000140755
218.312	0.000137442
218.428	0.000139618
218.544	0.000145205
218.66	0.000145739
218.776	0.000399145
218.892	0.000229286
219.008	0.000613693
219.124	0.000237429
219.24	0.000311264
219.356	0.000161942
219.472	0.000206367
219.588	0.000147627
219.704	0.000156764
219.82	0.000150708
219.936	0.000195074
220.052	0.000759937
220.168	0.000220935
220.284	0.000390374
220.4	0.000246139
220.516	0.000225506
220.632	0.000163494
220.748	0.000175789
220.864	0.000215855
220.98	0.000151505
221.096	0.000152256
221.212	0.000149705
221.328	0.000172359
221.444	0.000841588
221.56	0.000479211
221.676	0.000824153
221.792	0.000174369
221.908	0.000610689
222.024	0.000227862
222.14	0.00073511
222.256	0.000368339
222.372	0.000364093
222.488	0.000582899
222.604	0.000161626
222.72	0.000992418
222.836	0.000535107
222.952	0.000725984
223.068	0.00177171
223.184	0.000973116
223.3	0.00179778
223.416	0.000180552
223.532	0.00126067
223.648	0.000362303
223.764	0.000778777
223.88	0.00126241
223.996	0.00177776
224.112	0.00159787
224.228	0.000606588
224.344	0.000941394
224.46	0.000332497
224.576	0.000683773
224.692	0.000180541
224.808	0.00025428
224.924	0.000157483
225.04	0.000258201
225.156	0.000194365
225.272	0.000169596
225.388	0.000176626
225.504	0.000171969
225.62	0.000140317
225.736	0.000146756
225.852	0.000139269
225.968	0.000143106
226.084	0.000126795
226.2	0.000151522
226.316	0.000180403
226.432	0.000264343
226.548	0.000216543
226.664	0.000184956
226.78	0.000186691
226.896	0.000159617
227.012	0.000151777
227.128	0.00014811
227.244	0.000157803
227.36	0.000144308
227.476	0.000122486
227.592	0.000127455
227.708	0.000161024
227.824	0.000133386
227.94	0.000152971
228.056	0.000137366
228.172	0.000150485
228.288	0.000126585
228.404	0.000130512
228.52	0.000138572
228.636	0.000129582
228.752	0.000143999
228.868	0.000183402
228.984	0.000178143
229.1	0.000182888
229.216	0.000130586
229.332	0.000187567
229.448	0.00018648
229.564	0.000115448
229.68	0.000209698
229.796	0.000140676
229.912	0.000145929
230.028	0.000138577
230.144	0.000134374
230.26	0.000124498
230.376	0.000124565
230.492	0.000130062
230.608	0.000137562
230.724	0.000169323
230.84	0.000135569
230.956	0.000163508
231.072	0.00025894
231.188	0.000212831
231.304	0.000244114
231.42	0.00025145
231.536	0.000216471
231.652	0.000282457
231.768	0.000233711
231.884	0.000247578
232	0.000196925
232.116	0.000822339
232.232	0.000324599
232.348	0.000944123
232.464	0.000380879
232.58	0.000401504
232.696	0.000346938
232.812	0.000447894
232.928	0.000343004
233.044	0.000343792
233.16	0.000320847
233.276	0.000166183
233.392	0.000180541
233.508	0.000124576
233.624	0.000180645
233.74	0.000137085
233.856	0.000150116
233.972	0.000135958
234.088	0.000137539
234.204	0.000136349
234.32	0.000112018
234.436	0.000125128
234.552	0.000144482
234.668	0.000138247
234.784	0.000116191
234.9	0.000132636
235.016	0.000117599
235.132	0.00014055
235.248	0.000127506
235.364	0.000171734
235.48	0.000153555
235.596	0.000144194
235.712	0.000125962
235.828	0.000118789
235.944	0.000121527
236.06	0.000110573
236.176	0.0001896
236.292	0.00013412
236.408	0.000283496
236.524	0.00022199
236.64	0.000225746
236.756	0.000347696
236.872	0.000208372
236.988	0.000162537
237.104	0.000207366
237.22	0.000130407
237.336	0.000156475
237.452	0.000160103
237.568	0.000122048
237.684	0.000166608
237.8	0.000165967
237.916	0.000242575
238.032	0.00123837
238.148	0.00107524
238.264	0.0022428
238.38	0.0016849
238.496	0.000252017
238.612	0.000854222
238.728	0.000256517
238.844	0.000640485
238.96	0.000605918
239.076	0.00161494
239.192	0.00197036
239.308	0.00376551
239.424	0.00338467
239.54	0.00357614
239.656	0.00148341
239.772	0.00135316
239.888	0.00191339
240.004	0.00114585
240.12	0.00101407
240.236	0.00360741
240.352	0.0352422
240.468	0.018096
240.584	0.00850057
240.7	0.0123907
240.816	0.00733613
240.932	0.00344967
241.048	0.00703973
241.164	0.0587725
241.28	0.188255
241.396	0.411108
241.512	0.214316
241.628	0.113451
241.744	0.0476071
241.86	0.0528985
241.976	0.035584
242.092	0.012665
242.208	0.00897883
242.324	0.00691026
242.44	0.00478092
242.556	0.00374462
242.672	0.00314846
242.788	0.00240464
242.904	0.00199308
243.02	0.00182706
243.136	0.00168839
243.252	0.00143683
243.368	0.00127801
243.484	0.00106994
243.6	0.000996507
243.716	0.000916754
243.832	0.000882189
243.948	0.000907866
244.064	0.000873483
244.18	0.000922294
244.296	0.000863024
244.412	0.00098573
244.528	0.000921262
244.644	0.000841347
244.76	0.000844382
244.876	0.000848512
244.992	0.000964477
245.108	0.000781858
245.224	0.00074894
245.34	0.000678288
245.456	0.000666365
245.572	0.000780578
245.688	0.000625996
245.804	0.000804745
245.92	0.000799566
246.036	0.000761693
246.152	0.000715232
246.268	0.000711422
246.384	0.000656318
246.5	0.000643596
246.616	0.000592397
246.732	0.000676705
246.848	0.000571518
246.964	0.000589489
247.08	0.000556184
247.196	0.000552897
247.312	0.000547191
247.428	0.000531031
247.544	0.000551077
247.66	0.00051161
247.776	0.000504644
247.892	0.000505247
248.008	0.000567986
248.124	0.000486964
248.24	0.000507012
248.356	0.000575016
248.472	0.000500873
248.588	0.000530009
248.704	0.000516819
248.82	0.00045619
248.936	0.000477371
249.052	0.000492794
249.168	0.000448814
249.284	0.000440318
249.4	0.000467753
249.516	0.000458575
249.632	0.000428373
249.748	0.000423913
249.864	0.000421217
249.98	0.000406758
250.096	0.000403031
250.212	0.00044193
250.328	0.000447152
250.444	0.000399151
250.56	0.000392521
250.676	0.000373192
250.792	0.000377876
250.908	0.000366747
251.024	0.000365541
251.14	0.0003594
251.256	0.000352812
251.372	0.000344875
251.488	0.000340744
251.604	0.000341923
251.72	0.000364507
251.836	0.000356439
251.952	0.000358974
252.068	0.000334525
252.184	0.000345876
252.3	0.000337715
252.416	0.000321873
252.532	0.000309528
252.648	0.000308823
252.764	0.000306084
252.88	0.000308433
252.996	0.000306464
253.112	0.000403628
253.228	0.000484989
253.344	0.000486454
253.46	0.000381482
253.576	0.000349885
253.692	0.000363411
253.808	0.000337892
253.924	0.000325094
254.04	0.000484345
254.156	0.000543605
254.272	0.000392407
254.388	0.000330707
254.504	0.000324604
254.62	0.000337654
254.736	0.000328553
254.852	0.000295546
254.968	0.000291304
255.084	0.000285112
255.2	0.00029199
255.316	0.000284781
255.432	0.000235686
255.548	0.000256781
255.664	0.000258454
255.78	0.000239859
255.896	0.000228876
256.012	0.000227878
256.128	0.000227177
256.244	0.000225609
256.36	0.000223852
256.476	0.00022089
256.592	0.000218006
256.708	0.000217113
256.824	0.000216172
256.94	0.000212598
257.056	0.000208088
257.172	0.000210865
257.288	0.000204976
257.404	0.000205545
257.52	0.000205096
257.636	0.000203
257.752	0.00020296
257.868	0.000199412
257.984	0.000196637
258.1	0.000196801
258.216	0.000197184
258.332	0.000199113
258.448	0.000197748
258.564	0.000200431
258.68	0.000194854
258.796	0.000192918
258.912	0.0001955
259.028	0.000192638
259.144	0.000187344
259.26	0.000187249
259.376	0.000188415
259.492	0.000186739
259.608	0.000186742
259.724	0.000184564
259.84	0.000184916
259.956	0.0001899
260.072	0.00018377
260.188	0.000184854
260.304	0.000180373
260.42	0.000178419
260.536	0.000178849
260.652	0.000180182
260.768	0.000178705
260.884	0.000180712
261	0.000179107
261.116	0.00017758
261.232	0.000177344
261.348	0.00017161
261.464	0.00017081
261.58	0.000171552
261.696	0.000171188
261.812	0.000170011
261.928	0.000178906
262.044	0.0001748
262.16	0.000175197
262.276	0.000171027
262.392	0.000167402
262.508	0.000168455
262.624	0.00016256
262.74	0.000159071
262.856	0.000168854
262.972	0.000238298
263.088	0.000226027
263.204	0.000198359
263.32	0.000174027
263.436	0.000168381
263.552	0.000171922
263.668	0.000165567
263.784	0.000158286
263.9	0.000163428
264.016	0.000160616
264.132	0.000157721
264.248	0.000159441
264.364	0.000159133
264.48	0.000155281
264.596	0.000151263
264.712	0.00015344
264.828	0.000160649
264.944	0.000158375
265.06	0.000192507
265.176	0.000243631
265.292	0.000201343
265.408	0.000161342
265.524	0.00016817
265.64	0.00016892
265.756	0.000165022
265.872	0.000146368
265.988	0.000151802
266.104	0.000155082
266.22	0.000201951
266.336	0.000255875
266.452	0.000256459
266.568	0.000219027
266.684	0.000175326
266.8	0.000164264
266.916	0.000144766
267.032	0.000141567
267.148	0.00014269
267.264	0.000142471
267.38	0.000149424
267.496	0.000195686
267.612	0.000184755
267.728	0.000386245
267.844	0.000297699
267.96	0.000237003
268.076	0.000204756
268.192	0.000206475
268.308	0.000199418
268.424	0.000166511
268.54	0.00014433
268.656	0.00013794
268.772	0.000139847
268.888	0.000131676
269.004	0.000132143
269.12	0.000140415
269.236	0.000136737
269.352	0.000133486
269.468	0.000149563
269.584	0.000225291
269.7	0.000210376
269.816	0.00041133
269.932	0.000390248
270.048	0.000248472
270.164	0.000162082
270.28	0.000162781
270.396	0.000265926
270.512	0.000375953
270.628	0.00035298
270.744	0.000209687
270.86	0.00017112
270.976	0.000149569
271.092	0.000141149
271.208	0.000130607
271.324	0.000144082
271.44	0.000196215
271.556	0.000175283
271.672	0.000141304
271.788	0.000139728
271.904	0.000149307
272.02	0.000131814
272.136	0.000124114
272.252	0.000123469
272.368	0.000129427
272.484	0.000135211
272.6	0.000199724
272.716	0.00020986
272.832	0.000184777
272.948	0.000149659
273.064	0.000140772
273.18	0.000128998
273.296	0.00012355
273.412	0.000131616
273.528	0.000148297
273.644	0.000218186
273.76	0.0002349
273.876	0.000197303
273.992	0.000175537
274.108	0.000149699
274.224	0.000127233
274.34	0.000147646
274.456	0.000127585
274.572	0.000123957
274.688	0.000118247
274.804	0.000126302
274.92	0.000134616
275.036	0.000146963
275.152	0.000114837
275.268	0.000119391
275.384	0.000126053
275.5	0.000114488
275.616	0.000111776
275.732	0.00011197
275.848	0.000112086
275.964	0.000119202
276.08	0.000115937
276.196	0.000127413
276.312	0.000113814
276.428	0.000134209
276.544	0.000113582
276.66	0.000110348
276.776	0.000111051
276.892	0.000107596
277.008	0.000107142
277.124	0.000106605
277.24	0.000108649
277.356	0.000105456
277.472	0.000114515
277.588	0.000125238
277.704	0.000193408
277.82	0.000178239
277.936	0.000134408
278.052	0.000136762
278.168	0.000136575
278.284	0.000122486
278.4	0.000103783
278.516	0.000117427
278.632	0.000111015
278.748	0.000105349
278.864	0.000145564
278.98	0.000131002
279.096	0.000126132
279.212	0.000124736
279.328	0.000114721
279.444	0.000108515
279.56	0.000106147
279.676	0.000116273
279.792	0.000109879
279.908	0.000107103
280.024	0.000109703
280.14	0.000107704
280.256	0.000102667
280.372	9.94E-05
280.488	0.000104035
280.604	0.000103369
280.72	0.000100281
280.836	0.000102886
280.952	0.000100929
281.068	0.000101447
281.184	0.000102056
281.3	0.000101679
281.416	9.67E-05
281.532	0.000113308
281.648	9.87E-05
281.764	9.79E-05
281.88	0.000102778
281.996	0.000106647
282.112	0.000100599
282.228	9.75E-05
282.344	9.68E-05
282.46	0.000100132
282.576	9.42E-05
282.692	0.00010779
282.808	9.85E-05
282.924	9.98E-05
283.04	0.000104365
283.156	9.83E-05
283.272	0.000116904
283.388	0.000224279
283.504	0.00017006
283.62	0.000264505
283.736	0.00103003
283.852	0.000680535
283.968	0.000367535
284.084	0.000271586
284.2	0.000344795
284.316	0.000170431
284.432	0.000131986
284.548	0.000158721
284.664	0.000148964
284.78	0.000112632
284.896	0.000100053
285.012	0.000123544
285.128	0.000106137
285.244	0.000108479
285.36	0.000108297
285.476	9.44E-05
285.592	9.20E-05
285.708	9.69E-05
285.824	9.13E-05
285.94	9.51E-05
286.056	0.000110378
286.172	0.00013724
286.288	0.000224958
286.404	0.000187022
286.52	0.000116038
286.636	0.000111472
286.752	0.000118269
286.868	9.38E-05
286.984	9.42E-05
287.1	0.000101967
287.216	8.86E-05
287.332	9.38E-05
287.448	8.64E-05
287.564	8.32E-05
287.68	8.62E-05
287.796	9.34E-05
287.912	8.80E-05
288.028	8.83E-05
288.144	0.000130895
288.26	0.00017397
288.376	0.000206673
288.492	0.000266122
288.608	0.000157802
288.724	0.000117839
288.84	0.000133698
288.956	0.00015838
289.072	0.000104825
289.188	0.00121492
289.304	0.00135758
289.42	0.000261615
289.536	0.00136199
289.652	0.00251007
289.768	0.00173527
289.884	0.000517269
290	0.000369732
290.116	0.00037082
290.232	0.000223081
290.348	0.000162938
290.464	0.000157066
290.58	0.000161264
290.696	0.000194064
290.812	0.000115603
290.928	0.000118867
291.044	0.000148201
291.16	0.000258093
291.276	0.000186828
291.392	0.000229324
291.508	0.000186649
291.624	0.000167299
291.74	0.000174127
291.856	0.00014584
291.972	0.000123826
292.088	8.71E-05
292.204	8.87E-05
292.32	9.21E-05
292.436	9.82E-05
292.552	0.000116666
292.668	0.000143286
292.784	0.000115603
292.9	0.00011966
293.016	0.000108776
293.132	0.000113469
293.248	0.000104064
293.364	8.72E-05
293.48	8.75E-05
293.596	8.62E-05
293.712	7.99E-05
293.828	9.44E-05
293.944	8.16E-05
294.06	8.76E-05
294.176	8.03E-05
294.292	8.37E-05
294.408	7.81E-05
294.524	7.89E-05
294.64	8.92E-05
294.756	0.000118839
294.872	0.000128534
294.988	0.000100127
295.104	0.000205886
295.22	0.000254568
295.336	0.000341893
295.452	0.000399343
295.568	0.000793585
295.684	0.000451759
295.8	0.000305128
295.916	0.000220337
296.032	0.0001703
296.148	0.000128507
296.264	0.000125848
296.38	0.000145156
296.496	0.000113381
296.612	0.000156089
296.728	0.000156503
296.844	0.00011125
296.96	0.000101762
297.076	9.40E-05
297.192	9.01E-05
297.308	7.34E-05
297.424	7.30E-05
297.54	7.44E-05
297.656	0.000121327
297.772	0.000223444
297.888	0.000174761
298.004	0.000196033
298.12	0.000201592
298.236	0.000251013
298.352	0.000212636
298.468	0.000179606
298.584	0.000115123
298.7	0.000106132
298.816	9.14E-05
298.932	8.30E-05
299.048	8.56E-05
299.164	8.16E-05
299.28	7.83E-05
299.396	7.72E-05
299.512	7.06E-05
299.628	6.76E-05
299.744	6.81E-05
299.86	6.82E-05
299.976	7.54E-05
300.092	6.89E-05
300.208	7.23E-05
300.324	7.17E-05
300.44	7.94E-05
300.556	0.000109183
300.672	0.000122604
300.788	0.000103139
300.904	0.000180719
301.02	0.000168992
301.136	0.000111484
301.252	9.43E-05
301.368	0.000144406
301.484	0.000192093
301.6	0.000191538
301.716	0.000162524
301.832	0.000185566
301.948	0.000137863
302.064	0.000117534
302.18	0.000143051
302.296	0.000164149
302.412	0.000171591
302.528	0.000171519
302.644	0.000180402
302.76	0.000138136
302.876	0.000125182
302.992	0.000107039
303.108	0.000120804
303.224	0.000140191
303.34	0.000245372
303.456	0.000346712
303.572	0.000306966
303.688	0.000194391
303.804	0.000207272
303.92	0.00030339
304.036	0.000339507
304.152	0.000202161
304.268	0.000157436
304.384	0.000152318
304.5	0.000160702
304.616	0.000241381
304.732	0.000215543
304.848	0.000149176
304.964	0.000105516
305.08	0.000115938
305.196	0.000128761
305.312	0.000124186
305.428	8.40E-05
305.544	0.000105772
305.66	8.64E-05
305.776	7.28E-05
305.892	6.59E-05
306.008	6.50E-05
306.124	6.19E-05
306.24	6.60E-05
306.356	6.43E-05
306.472	6.26E-05
306.588	6.44E-05
306.704	6.62E-05
306.82	7.19E-05
306.936	6.62E-05
307.052	6.87E-05
307.168	6.38E-05
307.284	6.43E-05
307.4	0.000115929
307.516	9.08E-05
307.632	0.000178025
307.748	0.000329409
307.864	0.000160651
307.98	9.05E-05
308.096	0.000144291
308.212	0.000119324
308.328	9.68E-05
308.444	9.52E-05
308.56	8.28E-05
308.676	7.11E-05
308.792	6.79E-05
308.908	6.43E-05
309.024	6.61E-05
309.14	6.35E-05
309.256	6.34E-05
309.372	6.31E-05
309.488	6.30E-05
309.604	7.21E-05
309.72	7.72E-05
309.836	8.62E-05
309.952	7.43E-05
310.068	7.43E-05
310.184	7.82E-05
310.3	7.01E-05
310.416	6.84E-05
310.532	7.65E-05
310.648	7.76E-05
310.764	7.66E-05
310.88	7.34E-05
310.996	6.05E-05
311.112	5.76E-05
311.228	5.53E-05
311.344	6.39E-05
311.46	5.87E-05
311.576	5.83E-05
311.692	6.24E-05
311.808	5.86E-05
311.924	6.45E-05
312.04	7.24E-05
312.156	7.35E-05
312.272	7.83E-05
312.388	6.25E-05
312.504	8.16E-05
312.62	5.82E-05
312.736	6.82E-05
312.852	6.91E-05
312.968	6.95E-05
313.084	6.37E-05
313.2	5.91E-05
313.316	5.67E-05
313.432	5.75E-05
313.548	5.63E-05
313.664	6.20E-05
313.78	6.32E-05
313.896	5.73E-05
314.012	6.19E-05
314.128	6.17E-05
314.244	6.06E-05
314.36	7.13E-05
314.476	6.77E-05
314.592	7.02E-05
314.708	6.18E-05
314.824	7.50E-05
314.94	6.16E-05
315.056	5.81E-05
315.172	7.18E-05
315.288	8.41E-05
315.404	7.50E-05
315.52	6.67E-05
315.636	6.02E-05
315.752	8.71E-05
315.868	7.57E-05
315.984	6.99E-05
316.1	6.16E-05
316.216	6.72E-05
316.332	6.06E-05
316.448	6.77E-05
316.564	5.77E-05
316.68	5.67E-05
316.796	5.26E-05
316.912	5.31E-05
317.028	5.48E-05
317.144	5.64E-05
317.26	5.72E-05
317.376	5.82E-05
317.492	5.73E-05
317.608	9.27E-05
317.724	8.32E-05
317.84	5.95E-05
317.956	6.44E-05
318.072	5.63E-05
318.188	5.34E-05
318.304	5.20E-05
318.42	6.07E-05
318.536	5.45E-05
318.652	5.10E-05
318.768	5.24E-05
318.884	5.20E-05
319	6.96E-05
319.116	9.38E-05
319.232	7.86E-05
319.348	5.95E-05
319.464	5.47E-05
319.58	5.82E-05
319.696	4.89E-05
319.812	5.95E-05
319.928	7.19E-05
320.044	6.49E-05
320.16	5.46E-05
320.276	5.07E-05
320.392	5.97E-05
320.508	6.21E-05
320.624	7.01E-05
320.74	0.000211546
320.856	0.000508979
320.972	0.000204359
321.088	0.000131006
321.204	0.000181089
321.32	0.000134893
321.436	0.000166351
321.552	0.000101754
321.668	9.68E-05
321.784	8.95E-05
321.9	9.97E-05
322.016	7.87E-05
322.132	5.98E-05
322.248	0.000175392
322.364	0.000274026
322.48	0.000150862
322.596	0.000113536
322.712	8.45E-05
322.828	8.73E-05
322.944	7.36E-05
323.06	5.67E-05
323.176	8.37E-05
323.292	7.19E-05
323.408	4.82E-05
323.524	6.05E-05
323.64	5.49E-05
323.756	8.07E-05
323.872	8.13E-05
323.988	5.84E-05
324.104	0.000121915
324.22	0.000116173
324.336	7.98E-05
324.452	9.87E-05
324.568	9.58E-05
324.684	6.33E-05
324.8	5.47E-05
324.916	5.17E-05
325.032	5.10E-05
325.148	4.99E-05
325.264	4.72E-05
325.38	4.82E-05
325.496	4.90E-05
325.612	4.91E-05
325.728	6.28E-05
325.844	0.000239558
325.96	0.00045242
326.076	0.000119707
326.192	0.000173488
326.308	0.000272043
326.424	0.000265311
326.54	0.0002583
326.656	0.000145973
326.772	0.000114811
326.888	7.47E-05
327.004	5.23E-05
327.12	6.28E-05
327.236	6.26E-05
327.352	6.91E-05
327.468	7.68E-05
327.584	8.02E-05
327.7	5.74E-05
327.816	6.15E-05
327.932	4.19E-05
328.048	6.20E-05
328.164	6.00E-05
328.28	5.14E-05
328.396	5.54E-05
328.512	6.11E-05
328.628	6.60E-05
328.744	5.27E-05
328.86	5.29E-05
328.976	5.60E-05
329.092	0.000130729
329.208	0.000227597
329.324	0.000405813
329.44	0.000361624
329.556	0.000405276
329.672	0.000632296
329.788	0.000389626
329.904	0.000622559
330.02	0.000714331
330.136	0.000765763
330.252	0.00072657
330.368	0.00151978
330.484	0.00212808
330.6	0.000755131
330.716	0.000978702
330.832	0.000571957
330.948	0.00110989
331.064	0.000635046
331.18	0.000549296
331.296	0.000667058
331.412	0.00059982
331.528	0.000646536
331.644	0.00118194
331.76	0.000447483
331.876	0.000383526
331.992	0.000404922
332.108	0.000274847
332.224	0.000191636
332.34	0.000168471
332.456	0.000242689
332.572	0.00038863
332.688	0.000259313
332.804	0.000308701
332.92	0.000401804
333.036	0.000446296
333.152	0.000315239
333.268	0.000255813
333.384	0.000157075
333.5	6.85E-05
333.616	5.54E-05
333.732	5.98E-05
333.848	4.96E-05
333.964	4.58E-05
334.08	4.64E-05
334.196	4.99E-05
334.312	4.58E-05
334.428	4.68E-05
334.544	4.90E-05
334.66	4.75E-05
334.776	4.69E-05
334.892	0.000162024
335.008	0.000201256
335.124	0.000115864
335.24	0.000117422
335.356	0.000145071
335.472	8.77E-05
335.588	7.92E-05
335.704	6.88E-05
335.82	5.63E-05
335.936	5.83E-05
336.052	4.81E-05
336.168	5.56E-05
336.284	5.68E-05
336.4	5.55E-05
336.516	6.27E-05
336.632	6.38E-05
336.748	6.85E-05
336.864	6.67E-05
336.98	5.69E-05
337.096	7.83E-05
337.212	9.01E-05
337.328	8.70E-05
337.444	7.59E-05
337.56	8.36E-05
337.676	6.52E-05
337.792	5.99E-05
337.908	4.96E-05
338.024	4.84E-05
338.14	4.85E-05
338.256	5.37E-05
338.372	9.36E-05
338.488	0.000104625
338.604	5.29E-05
338.72	6.61E-05
338.836	4.97E-05
338.952	4.72E-05
339.068	4.72E-05
339.184	5.06E-05
339.3	5.64E-05
339.416	4.31E-05
339.532	4.30E-05
339.648	4.30E-05
339.764	4.15E-05
339.88	4.54E-05
339.996	4.23E-05
340.112	4.27E-05
340.228	4.25E-05
340.344	4.12E-05
340.46	6.20E-05
340.576	0.000286162
340.692	0.000377449
340.808	0.0001929
340.924	0.000144298
341.04	0.00013288
341.156	6.43E-05
341.272	5.72E-05
341.388	7.22E-05
341.504	6.62E-05
341.62	6.04E-05
341.736	6.81E-05
341.852	5.30E-05
341.968	5.83E-05
342.084	4.89E-05
342.2	5.25E-05
342.316	4.64E-05
342.432	5.51E-05
342.548	7.12E-05
342.664	7.67E-05
342.78	0.000103142
342.896	0.000194609
343.012	0.000100571
343.128	7.05E-05
343.244	7.36E-05
343.36	6.31E-05
343.476	0.000285857
343.592	0.000279341
343.708	0.000151472
343.824	0.000117806
343.94	7.90E-05
344.056	7.78E-05
344.172	4.70E-05
344.288	7.41E-05
344.404	5.18E-05
344.52	4.67E-05
344.636	4.57E-05
344.752	5.32E-05
344.868	5.43E-05
344.984	8.74E-05
345.1	0.000150294
345.216	0.000117026
345.332	0.000131467
345.448	0.000103747
345.564	0.000196886
345.68	0.00020321
345.796	0.000516573
345.912	0.000809824
346.028	0.00108843
346.144	0.00303313
346.26	0.00435399
346.376	0.00288288
346.492	0.00132139
346.608	0.00228827
346.724	0.00238503
346.84	0.00336857
346.956	0.00156793
347.072	0.000465593
347.188	0.0010196
347.304	0.00145131
347.42	0.000873665
347.536	0.00106615
347.652	0.00125623
347.768	0.000967617
347.884	0.000932079
348	0.000549247
348.116	0.000641462
348.232	0.000514721
348.348	0.000644718
348.464	0.000383844
348.58	0.00350776
348.696	0.00290301
348.812	0.00296249
348.928	0.0219564
349.044	0.0794191
349.16	0.0481057
349.276	0.0153703
349.392	0.0114792
349.508	0.0134221
349.624	0.00734544
349.74	0.0043761
349.856	0.00311157
349.972	0.00154973
350.088	0.0021577
350.204	0.00174283
350.32	0.000753365
350.436	0.000415268
350.552	0.000593333
350.668	0.000551432
350.784	0.000204405
350.9	0.000100631
351.016	0.000183465
351.132	0.000207835
351.248	0.000157418
351.364	0.000106156
351.48	9.69E-05
351.596	0.000133372
351.712	0.000130209
351.828	6.61E-05
351.944	0.000133022
352.06	0.000131848
352.176	0.000120289
352.292	9.18E-05
352.408	0.000109809
352.524	8.89E-05
352.64	9.76E-05
352.756	0.000182197
352.872	0.000274092
352.988	0.000153726
353.104	9.45E-05
353.22	0.000121092
353.336	0.000139652
353.452	0.000419241
353.568	0.000803434
353.684	0.000513021
353.8	0.000227377
353.916	0.000393973
354.032	0.000209995
354.148	0.000137268
354.264	0.000146974
354.38	0.00010585
354.496	6.09E-05
354.612	0.000113542
354.728	9.26E-05
354.844	6.71E-05
354.96	7.87E-05
355.076	7.27E-05
355.192	7.18E-05
355.308	7.10E-05
355.424	7.16E-05
355.54	6.34E-05
355.656	6.70E-05
355.772	6.88E-05
355.888	7.36E-05
356.004	6.38E-05
356.12	6.05E-05
356.236	6.56E-05
356.352	6.20E-05
356.468	6.24E-05
356.584	7.57E-05
356.7	6.63E-05
356.816	6.58E-05
356.932	6.30E-05
357.048	5.84E-05
357.164	5.81E-05
357.28	5.66E-05
357.396	5.67E-05
357.512	5.53E-05
357.628	5.45E-05
357.744	6.46E-05
357.86	5.97E-05
357.976	5.50E-05
358.092	5.45E-05
358.208	5.81E-05
358.324	5.27E-05
358.44	7.19E-05
358.556	6.75E-05
358.672	5.28E-05
358.788	5.83E-05
358.904	6.21E-05
359.02	8.35E-05
359.136	6.80E-05
359.252	5.63E-05
359.368	6.28E-05
359.484	6.20E-05
359.6	6.52E-05
359.716	0.00022562
359.832	0.000844757
359.948	0.0017771
360.064	0.00632384
360.18	0.00964426
360.296	0.00636461
360.412	0.00326503
360.528	0.00677403
360.644	0.0106796
360.76	0.0159764
360.876	0.022694
360.992	0.0357278
361.108	0.025416
361.224	0.00554796
361.34	0.00310476
361.456	0.0028737
361.572	0.00168111
361.688	0.00162471
361.804	0.000689573
361.92	0.00063837
362.036	0.000446397
362.152	0.00017204
362.268	0.000232849
362.384	0.00028534
362.5	0.000173441
362.616	0.000173366
362.732	0.000119147
362.848	0.000121362
362.964	0.000190261
363.08	0.000161902
363.196	0.000130613
363.312	0.00126904
363.428	0.0007965
363.544	0.00191566
363.66	0.0091554
363.776	0.00790096
363.892	0.00485398
364.008	0.00132364
364.124	0.00162328
364.24	0.00153868
364.356	0.00100186
364.472	0.000526492
364.588	0.000406286
364.704	0.000350649
364.82	0.000240487
364.936	0.000208574
365.052	0.000122637
365.168	0.000122643
365.284	0.000116502
365.4	0.000108999
365.516	8.94E-05
365.632	7.99E-05
365.748	7.02E-05
365.864	7.39E-05
365.98	7.87E-05
366.096	7.34E-05
366.212	7.20E-05
366.328	8.00E-05
366.444	6.74E-05
366.56	7.03E-05
366.676	6.75E-05
366.792	6.34E-05
366.908	6.36E-05
367.024	8.04E-05
367.14	7.56E-05
367.256	9.04E-05
367.372	0.000102033
367.488	7.84E-05
367.604	7.03E-05
367.72	7.54E-05
367.836	0.000222288
367.952	0.000288062
368.068	0.000157952
368.184	0.000148421
368.3	0.000107182
368.416	0.000129284
368.532	7.62E-05
368.648	7.82E-05
368.764	8.91E-05
368.88	7.14E-05
368.996	8.26E-05
369.112	0.000286133
369.228	0.000434946
369.344	0.000200701
369.46	9.86E-05
369.576	0.000124837
369.692	0.00014157
369.808	0.000103293
369.924	7.38E-05
370.04	8.15E-05
370.156	7.66E-05
370.272	7.20E-05
370.388	8.37E-05
370.504	0.000112524
370.62	0.000296794
370.736	0.000503087
370.852	0.000210302
370.968	0.000208739
371.084	0.000206317
371.2	0.000139182
371.316	0.000128982
371.432	0.000131006
371.548	7.36E-05
371.664	9.03E-05
371.78	7.54E-05
371.896	6.93E-05
372.012	7.84E-05
372.128	6.44E-05
372.244	7.49E-05
372.36	7.61E-05
372.476	5.89E-05
372.592	6.42E-05
372.708	6.62E-05
372.824	6.38E-05
372.94	5.45E-05
373.056	6.94E-05
373.172	0.000238714
373.288	0.000702741
373.404	0.000363928
373.52	0.000134221
373.636	0.000241459
373.752	0.000213157
373.868	0.000204789
373.984	0.000121867
374.1	9.86E-05
374.216	0.000109145
374.332	9.55E-05
374.448	8.03E-05
374.564	9.69E-05
374.68	6.67E-05
374.796	6.69E-05
374.912	9.95E-05
375.028	7.01E-05
375.144	6.19E-05
375.26	6.31E-05
375.376	7.99E-05
375.492	7.88E-05
375.608	6.19E-05
375.724	6.19E-05
375.84	5.23E-05
375.956	5.18E-05
376.072	6.17E-05
376.188	6.13E-05
376.304	6.38E-05
376.42	7.33E-05
376.536	6.90E-05
376.652	5.41E-05
376.768	5.30E-05
376.884	5.09E-05
377	5.17E-05
377.116	5.02E-05
377.232	5.04E-05
377.348	5.06E-05
377.464	4.85E-05
377.58	5.59E-05
377.696	0.00017229
377.812	0.000254699
377.928	0.000157084
378.044	7.45E-05
378.16	0.000111649
378.276	0.000115501
378.392	8.15E-05
378.508	7.21E-05
378.624	7.80E-05
378.74	7.67E-05
378.856	7.57E-05
378.972	9.10E-05
379.088	8.16E-05
379.204	6.09E-05
379.32	5.95E-05
379.436	8.59E-05
379.552	6.37E-05
379.668	5.68E-05
379.784	5.89E-05
379.9	6.05E-05
380.016	5.48E-05
380.132	4.81E-05
380.248	4.82E-05
380.364	5.02E-05
380.48	6.99E-05
380.596	6.25E-05
380.712	6.21E-05
380.828	5.91E-05
380.944	6.30E-05
381.06	6.36E-05
381.176	5.47E-05
381.292	5.06E-05
381.408	5.55E-05
381.524	4.78E-05
381.64	4.81E-05
381.756	5.15E-05
381.872	4.77E-05
381.988	5.08E-05
382.104	4.63E-05
382.22	6.81E-05
382.336	5.63E-05
382.452	0.000145434
382.568	0.000178736
382.684	0.000306857
382.8	0.000322416
382.916	0.000288942
383.032	0.000126785
383.148	6.70E-05
383.264	9.37E-05
383.38	7.31E-05
383.496	9.73E-05
383.612	9.25E-05
383.728	9.91E-05
383.844	6.82E-05
383.96	6.56E-05
384.076	6.39E-05
384.192	6.07E-05
384.308	5.53E-05
384.424	5.15E-05
384.54	5.55E-05
384.656	5.76E-05
384.772	4.89E-05
384.888	4.73E-05
385.004	5.46E-05
385.12	5.38E-05
385.236	5.17E-05
385.352	4.87E-05
385.468	5.03E-05
385.584	4.70E-05
385.7	4.44E-05
385.816	4.62E-05
385.932	4.57E-05
386.048	4.53E-05
386.164	4.47E-05
386.28	4.37E-05
386.396	4.36E-05
386.512	4.69E-05
386.628	4.59E-05
386.744	4.80E-05
386.86	4.72E-05
386.976	4.54E-05
387.092	4.53E-05
387.208	4.63E-05
387.324	4.79E-05
387.44	4.35E-05
387.556	4.25E-05
387.672	4.30E-05
387.788	4.45E-05
387.904	4.36E-05
388.02	4.56E-05
388.136	4.31E-05
388.252	5.23E-05
388.368	4.41E-05
388.484	4.59E-05
388.6	4.17E-05
388.716	4.69E-05
388.832	4.44E-05
388.948	4.51E-05
389.064	4.84E-05
389.18	5.41E-05
389.296	4.93E-05
389.412	4.53E-05
389.528	5.16E-05
389.644	0.000228751
389.76	0.00031169
389.876	0.000250144
389.992	0.000168508
390.108	0.000349883
390.224	0.000274443
390.34	0.000242479
390.456	0.000199097
390.572	0.000207615
390.688	0.000226188
390.804	0.000123276
390.92	0.000102198
391.036	0.00013687
391.152	0.000108019
391.268	0.000116691
391.384	0.000107788
391.5	0.000102108
391.616	0.000120653
391.732	0.000108951
391.848	0.00010096
391.964	9.53E-05
392.08	5.77E-05
392.196	0.000294991
392.312	0.000519076
392.428	0.000369807
392.544	0.000210803
392.66	0.000278879
392.776	0.000277418
392.892	0.000173986
393.008	0.00119693
393.124	0.0241985
393.24	0.020241
393.356	0.00369094
393.472	0.00807338
393.588	0.00578012
393.704	0.00194625
393.82	0.00153894
393.936	0.000982045
394.052	0.00124448
394.168	0.000935994
394.284	0.000627801
394.4	0.000468721
394.516	0.000291187
394.632	0.000318317
394.748	0.000193232
394.864	0.00015596
394.98	0.000122041
395.096	0.00010948
395.212	0.00011156
395.328	0.000249686
395.444	0.000288014
395.56	0.00030344
395.676	0.000146136
395.792	0.000158517
395.908	0.000100445
396.024	8.24E-05
396.14	8.28E-05
396.256	6.83E-05
396.372	7.02E-05
396.488	5.52E-05
396.604	5.58E-05
396.72	5.54E-05
396.836	5.41E-05
396.952	5.08E-05
397.068	6.10E-05
397.184	5.98E-05
397.3	0.000279145
397.416	0.000289078
397.532	0.000156345
397.648	0.000146965
397.764	0.000164242
397.88	7.95E-05
397.996	6.62E-05
398.112	6.88E-05
398.228	4.60E-05
398.344	6.15E-05
398.46	9.14E-05
398.576	7.24E-05
398.692	6.02E-05
398.808	6.54E-05
398.924	6.32E-05
399.04	5.71E-05
399.156	5.34E-05
399.272	6.14E-05
399.388	4.82E-05
399.504	4.84E-05
399.62	4.56E-05
399.736	4.78E-05
399.852	4.67E-05
399.968	4.54E-05
400.084	5.57E-05
400.2	5.40E-05
400.316	6.15E-05
400.432	6.99E-05
400.548	6.02E-05
400.664	5.98E-05
400.78	5.56E-05
400.896	9.72E-05
401.012	7.93E-05
401.128	8.18E-05
401.244	8.17E-05
401.36	0.000131686
401.476	0.000181657
401.592	0.000161705
401.708	0.000204663
401.824	0.00014562
401.94	9.75E-05
402.056	0.000491655
402.172	0.000475808
402.288	0.000556571
402.404	0.000338943
402.52	0.000346329
402.636	0.000115339
402.752	0.000160116
402.868	0.000183793
402.984	6.33E-05
403.1	7.53E-05
403.216	6.10E-05
403.332	5.44E-05
403.448	4.88E-05
403.564	4.92E-05
403.68	5.20E-05
403.796	5.05E-05
403.912	5.35E-05
404.028	6.25E-05
404.144	6.09E-05
404.26	5.11E-05
404.376	5.69E-05
404.492	5.50E-05
404.608	4.74E-05
404.724	5.44E-05
404.84	4.38E-05
404.956	5.05E-05
405.072	5.25E-05
405.188	4.53E-05
405.304	4.32E-05
405.42	6.83E-05
405.536	5.62E-05
405.652	5.03E-05
405.768	4.76E-05
405.884	4.62E-05
406	4.73E-05
406.116	4.90E-05
406.232	4.33E-05
406.348	4.30E-05
406.464	4.58E-05
406.58	4.00E-05
406.696	4.53E-05
406.812	6.46E-05
406.928	5.70E-05
407.044	4.57E-05
407.16	5.12E-05
407.276	5.29E-05
407.392	4.98E-05
407.508	4.50E-05
407.624	4.48E-05
407.74	5.21E-05
407.856	5.10E-05
407.972	5.09E-05
408.088	4.69E-05
408.204	7.87E-05
408.32	0.000335518
408.436	0.000664832
408.552	0.000231086
408.668	0.000171524
408.784	0.000199814
408.9	0.00014043
409.016	7.78E-05
409.132	0.000128107
409.248	0.000118744
409.364	0.000110161
409.48	0.000114799
409.596	0.000439837
409.712	0.00105792
409.828	0.000717238
409.944	0.00752417
410.06	0.00809199
410.176	0.00334966
410.292	0.0075659
410.408	0.0032642
410.524	0.000767967
410.64	0.00136857
410.756	0.0010365
410.872	0.000526407
410.988	0.000706239
411.104	0.000591424
411.22	0.000296116
411.336	0.000322008
411.452	0.00018502
411.568	0.000151345
411.684	0.000175012
411.8	0.000113174
411.916	0.000167269
412.032	0.000194183
412.148	0.000218993
412.264	0.000269129
412.38	0.000136443
412.496	0.000168667
412.612	0.000136023
412.728	0.000102454
412.844	0.000118421
412.96	0.000167843
413.076	8.13E-05
413.192	6.44E-05
413.308	7.81E-05
413.424	6.45E-05
413.54	5.52E-05
413.656	4.66E-05
413.772	5.41E-05
413.888	4.60E-05
414.004	6.27E-05
414.12	8.88E-05
414.236	7.92E-05
414.352	6.82E-05
414.468	0.000106058
414.584	0.000259371
414.7	0.000100093
414.816	5.63E-05
414.932	8.68E-05
415.048	8.14E-05
415.164	5.24E-05
415.28	5.12E-05
415.396	4.80E-05
415.512	5.17E-05
415.628	4.35E-05
415.744	4.36E-05
415.86	5.36E-05
415.976	4.34E-05
416.092	4.03E-05
416.208	4.57E-05
416.324	4.83E-05
416.44	5.28E-05
416.556	4.45E-05
416.672	4.86E-05
416.788	6.30E-05
416.904	4.70E-05
417.02	5.33E-05
417.136	5.96E-05
417.252	4.52E-05
417.368	4.42E-05
417.484	6.40E-05
417.6	5.37E-05
417.716	5.56E-05
417.832	4.94E-05
417.948	4.45E-05
418.064	4.50E-05
418.18	3.92E-05
418.296	4.10E-05
418.412	3.94E-05
418.528	4.00E-05
418.644	3.93E-05
418.76	3.96E-05
418.876	4.25E-05
418.992	4.03E-05
419.108	4.28E-05
419.224	4.10E-05
419.34	4.35E-05
419.456	5.36E-05
419.572	4.69E-05
419.688	5.38E-05
419.804	5.15E-05
419.92	4.86E-05
420.036	0.000189987
420.152	0.000230082
420.268	0.000110887
420.384	0.000114941
420.5	0.000139423
420.616	0.000109301
420.732	0.000138106
420.848	0.000213681
420.964	0.000170554
421.08	0.000189772
421.196	0.00021161
421.312	0.000207604
421.428	9.55E-05
421.544	0.000126564
421.66	0.000138544
421.776	0.000213035
421.892	0.000229234
422.008	0.000187654
422.124	0.000235339
422.24	0.000279289
422.356	0.000420223
422.472	0.000266736
422.588	0.000140228
422.704	0.000112633
422.82	0.000100784
422.936	9.63E-05
423.052	8.50E-05
423.168	7.28E-05
423.284	7.98E-05
423.4	0.000109133
423.516	0.000131111
423.632	8.88E-05
423.748	7.42E-05
423.864	0.00010949
423.98	8.00E-05
424.096	5.72E-05
424.212	5.23E-05
424.328	5.36E-05
424.444	5.53E-05
424.56	4.70E-05
424.676	5.98E-05
424.792	7.69E-05
424.908	5.27E-05
425.024	5.41E-05
425.14	4.95E-05
425.256	5.79E-05
425.372	5.58E-05
425.488	6.19E-05
425.604	6.08E-05
425.72	5.35E-05
425.836	4.11E-05
425.952	5.10E-05
426.068	5.29E-05
426.184	4.97E-05
426.3	0.000193247
426.416	0.000185964
426.532	7.49E-05
426.648	0.00018798
426.764	0.000147011
426.88	7.72E-05
426.996	6.55E-05
427.112	6.21E-05
427.228	5.00E-05
427.344	8.01E-05
427.46	7.50E-05
427.576	0.000390406
427.692	0.000139505
427.808	0.000139186
427.924	0.00017079
428.04	6.11E-05
428.156	0.000196448
428.272	8.15E-05
428.388	5.11E-05
428.504	0.000124927
428.62	4.93E-05
428.736	4.39E-05
428.852	5.93E-05
428.968	4.79E-05
429.084	4.35E-05
429.2	4.75E-05
429.316	5.08E-05
429.432	4.17E-05
429.548	4.23E-05
429.664	3.46E-05
429.78	3.83E-05
429.896	4.04E-05
430.012	3.71E-05
430.128	3.92E-05
430.244	3.88E-05
430.36	3.77E-05
430.476	4.04E-05
430.592	3.88E-05
430.708	3.72E-05
430.824	3.74E-05
430.94	4.96E-05
431.056	6.03E-05
431.172	7.14E-05
431.288	7.53E-05
431.404	4.20E-05
431.52	4.17E-05
431.636	5.47E-05
431.752	4.58E-05
431.868	6.84E-05
431.984	6.95E-05
432.1	5.87E-05
432.216	3.75E-05
432.332	6.81E-05
432.448	5.82E-05
432.564	6.34E-05
432.68	5.65E-05
432.796	0.000174394
432.912	0.000165536
433.028	0.000152964
433.144	0.000132731
433.26	0.000412257
433.376	0.000373744
433.492	0.000350149
433.608	0.000207592
433.724	0.000154601
433.84	0.000266544
433.956	0.000252833
434.072	0.000146851
434.188	0.000180619
434.304	0.000146931
434.42	8.67E-05
434.536	0.000154896
434.652	4.38E-05
434.768	7.21E-05
434.884	8.46E-05
435	6.22E-05
435.116	6.16E-05
435.232	5.71E-05
435.348	4.20E-05
435.464	6.26E-05
435.58	8.60E-05
435.696	8.48E-05
435.812	8.58E-05
435.928	0.000105587
436.044	6.74E-05
436.16	6.08E-05
436.276	4.71E-05
436.392	4.93E-05
436.508	5.40E-05
436.624	4.80E-05
436.74	5.75E-05
436.856	4.08E-05
436.972	3.45E-05
437.088	3.65E-05
437.204	3.48E-05
437.32	4.31E-05
437.436	3.51E-05
437.552	3.72E-05
437.668	4.92E-05
437.784	4.53E-05
437.9	4.62E-05
438.016	4.18E-05
438.132	4.90E-05
438.248	3.81E-05
438.364	4.42E-05
438.48	3.96E-05
438.596	3.91E-05
438.712	3.41E-05
438.828	3.89E-05
438.944	3.55E-05
439.06	4.66E-05
439.176	4.08E-05
439.292	4.87E-05
439.408	6.25E-05
439.524	9.71E-05
439.64	6.74E-05
439.756	0.000102909
439.872	7.18E-05
439.988	6.81E-05
440.104	4.94E-05
440.22	4.10E-05
440.336	3.80E-05
440.452	4.34E-05
440.568	4.38E-05
440.684	3.87E-05
440.8	4.59E-05
440.916	3.75E-05
441.032	0.000178408
441.148	0.000273947
441.264	0.000150626
441.38	0.000312006
441.496	0.000253414
441.612	0.00023214
441.728	0.000182322
441.844	0.000129836
441.96	0.000254627
442.076	0.000552025
442.192	0.00064436
442.308	0.000240282
442.424	0.000557257
442.54	0.000250807
442.656	0.000450742
442.772	0.000274919
442.888	0.00038353
443.004	0.000699297
443.12	0.000649555
443.236	0.000931101
443.352	0.000369775
443.468	0.000481494
443.584	0.000354254
443.7	0.000246637
443.816	0.000112267
443.932	0.000120559
444.048	9.71E-05
444.164	0.000130562
444.28	7.57E-05
444.396	7.40E-05
444.512	6.46E-05
444.628	6.83E-05
444.744	0.000124443
444.86	0.000219034
444.976	8.50E-05
445.092	0.00136889
445.208	0.000970516
445.324	0.000384563
445.44	0.000875511
445.556	0.000910285
445.672	0.000824558
445.788	0.000706117
445.904	0.000746647
446.02	0.00081556
446.136	0.00101673
446.252	0.000512759
446.368	0.000346121
446.484	0.000350139
446.6	0.000187057
446.716	0.000132766
446.832	0.000188864
446.948	0.000213874
447.064	0.000153109
447.18	7.65E-05
447.296	7.13E-05
447.412	6.62E-05
447.528	5.42E-05
447.644	4.94E-05
447.76	6.94E-05
447.876	7.50E-05
447.992	0.000170559
448.108	8.08E-05
448.224	0.000110342
448.34	0.000102711
448.456	6.07E-05
448.572	8.38E-05
448.688	5.12E-05
448.804	5.35E-05
448.92	0.000247229
449.036	0.000379478
449.152	0.000212983
449.268	0.00032756
449.384	0.00021073
449.5	0.000218679
449.616	0.00025401
449.732	0.000317227
449.848	0.000278405
449.964	0.000640968
450.08	0.000436242
450.196	0.000224731
450.312	0.000800324
450.428	0.00118806
450.544	0.00111784
450.66	0.00113782
450.776	0.000718892
450.892	0.00039849
451.008	0.000436198
451.124	0.000327563
451.24	0.000257509
451.356	0.000395149
451.472	0.000209991
451.588	0.00016238
451.704	0.000315518
451.82	0.000315118
451.936	0.000211478
452.052	0.000494442
452.168	0.00310323
452.284	0.00292581
452.4	0.00126408
452.516	0.00330951
452.632	0.00332269
452.748	0.00140488
452.864	0.000725281
452.98	0.000734822
453.096	0.000209608
453.212	0.000185277
453.328	0.000172282
453.444	0.000141677
453.56	0.000159215
453.676	0.0001473
453.792	0.000178765
453.908	0.000257434
454.024	0.000143928
454.14	9.93E-05
454.256	0.000145944
454.372	0.000102329
454.488	5.93E-05
454.604	6.91E-05
454.72	4.44E-05
454.836	4.20E-05
454.952	5.68E-05
455.068	5.89E-05
455.184	4.54E-05
455.3	4.53E-05
455.416	3.76E-05
455.532	3.99E-05
455.648	4.87E-05
455.764	4.38E-05
455.88	4.38E-05
455.996	3.93E-05
456.112	5.21E-05
456.228	0.000263208
456.344	0.000434555
456.46	0.00196004
456.576	0.000212815
456.692	0.000472036
456.808	0.000338805
456.924	0.000305743
457.04	0.000340065
457.156	0.00301291
457.272	0.00293101
457.388	0.00116923
457.504	0.00884713
457.62	0.0165527
457.736	0.00483565
457.852	0.00510599
457.968	0.00286776
458.084	0.00143727
458.2	0.00158899
458.316	0.00106968
458.432	0.000614696
458.548	0.000864286
458.664	0.000340501
458.78	0.000406531
458.896	0.000309267
459.012	0.000594343
459.128	0.00122927
459.244	0.000729757
459.36	0.000462874
459.476	0.0006202
459.592	0.000513323
459.708	0.000749747
459.824	0.000611194
459.94	0.000298128
460.056	0.000139801
460.172	0.000184532
460.288	7.77E-05
460.404	7.32E-05
460.52	8.08E-05
460.636	4.96E-05
460.752	6.01E-05
460.868	5.07E-05
460.984	4.32E-05
461.1	0.000193919
461.216	0.000191912
461.332	0.000110936
461.448	7.93E-05
461.564	0.000164937
461.68	0.000132556
461.796	9.30E-05
461.912	0.000150398
462.028	0.000131442
462.144	0.000117986
462.26	0.000255129
462.376	0.000116498
462.492	0.000172312
462.608	9.75E-05
462.724	7.34E-05
462.84	6.77E-05
462.956	0.000124633
463.072	0.000133427
463.188	7.12E-05
463.304	7.28E-05
463.42	0.000158315
463.536	7.76E-05
463.652	9.74E-05
463.768	7.25E-05
463.884	6.17E-05
464	4.46E-05
464.116	4.78E-05
464.232	5.00E-05
464.348	3.97E-05
464.464	4.47E-05
464.58	0.000160709
464.696	0.000197572
464.812	0.000358176
464.928	0.000626966
465.044	0.000775593
465.16	0.000778634
465.276	0.000581202
465.392	0.000558735
465.508	0.000618557
465.624	0.000315476
465.74	0.000201889
465.856	8.66E-05
465.972	0.000113537
466.088	9.56E-05
466.204	5.89E-05
466.32	7.06E-05
466.436	4.54E-05
466.552	8.77E-05
466.668	0.000211506
466.784	0.000112757
466.9	5.13E-05
467.016	7.16E-05
467.132	8.06E-05
467.248	5.39E-05
467.364	4.60E-05
467.48	5.36E-05
467.596	9.23E-05
467.712	9.22E-05
467.828	8.42E-05
467.944	7.63E-05
468.06	6.90E-05
468.176	6.25E-05
468.292	0.000104408
468.408	8.04E-05
468.524	0.00011132
468.64	7.50E-05
468.756	6.93E-05
468.872	6.28E-05
468.988	5.44E-05
469.104	5.37E-05
469.22	4.14E-05
469.336	3.76E-05
469.452	4.10E-05
469.568	3.94E-05
469.684	3.83E-05
469.8	5.67E-05
469.916	5.82E-05
470.032	5.20E-05
470.148	3.72E-05
470.264	3.78E-05
470.38	3.57E-05
470.496	3.19E-05
470.612	3.47E-05
470.728	5.66E-05
470.844	5.52E-05
470.96	4.25E-05
471.076	4.02E-05
471.192	3.91E-05
471.308	4.11E-05
471.424	3.33E-05
471.54	3.86E-05
471.656	0.000123636
471.772	0.000189008
471.888	0.000118897
472.004	0.00056837
472.12	0.000954059
472.236	0.000189284
472.352	0.000226684
472.468	0.000342837
472.584	9.14E-05
472.7	0.000133492
472.816	0.000121003
472.932	0.00020225
473.048	0.000299338
473.164	0.00125391
473.28	0.000467069
473.396	0.000169697
473.512	0.000309747
473.628	0.000209088
473.744	0.000116755
473.86	0.00035889
473.976	0.000843887
474.092	0.00250766
474.208	0.00421835
474.324	0.00204545
474.44	0.0010879
474.556	0.000897199
474.672	0.000724136
474.788	0.000485129
474.904	0.000359522
475.02	0.000495748
475.136	0.000298705
475.252	0.000233209
475.368	0.000232603
475.484	8.57E-05
475.6	5.59E-05
475.716	8.36E-05
475.832	7.81E-05
475.948	6.04E-05
476.064	8.60E-05
476.18	0.000392716
476.296	0.000666144
476.412	0.000393459
476.528	0.000186515
476.644	0.000259905
476.76	0.000220606
476.876	0.000156615
476.992	8.57E-05
477.108	0.000106194
477.224	9.38E-05
477.34	4.36E-05
477.456	7.34E-05
477.572	6.56E-05
477.688	3.68E-05
477.804	3.94E-05
477.92	3.82E-05
478.036	3.43E-05
478.152	3.24E-05
478.268	3.33E-05
478.384	3.81E-05
478.5	3.28E-05
478.616	3.26E-05
478.732	3.25E-05
478.848	3.47E-05
478.964	3.18E-05
479.08	3.68E-05
479.196	3.48E-05
479.312	3.23E-05
479.428	4.10E-05
479.544	0.000153523
479.66	0.000222286
479.776	0.000101008
479.892	0.000108808
480.008	0.000113558
480.124	0.000157123
480.24	0.000205251
480.356	0.00023194
480.472	0.000303909
480.588	0.000226183
480.704	0.000229042
480.82	0.000341158
480.936	0.00478094
481.052	0.00509548
481.168	0.00105878
481.284	0.00402151
481.4	0.00231942
481.516	0.00223245
481.632	0.00381684
481.748	0.00142668
481.864	0.000864961
481.98	0.00120207
482.096	0.00121121
482.212	0.000889924
482.328	0.00134268
482.444	0.00112106
482.56	0.000821398
482.676	0.00058739
482.792	0.000696837
482.908	0.000579113
483.024	0.000351436
483.14	0.000324857
483.256	0.00021598
483.372	0.000118382
483.488	0.000173497
483.604	0.00011798
483.72	0.000206919
483.836	0.000231384
483.952	0.000260011
484.068	9.23E-05
484.184	0.000132298
484.3	8.52E-05
484.416	5.78E-05
484.532	4.72E-05
484.648	7.96E-05
484.764	8.34E-05
484.88	9.69E-05
484.996	0.000130489
485.112	7.14E-05
485.228	6.38E-05
485.344	4.88E-05
485.46	4.70E-05
485.576	3.59E-05
485.692	3.32E-05
485.808	3.60E-05
485.924	4.31E-05
486.04	3.82E-05
486.156	3.20E-05
486.272	3.40E-05
486.388	3.33E-05
486.504	3.85E-05
486.62	3.68E-05
486.736	3.08E-05
486.852	3.29E-05
486.968	3.40E-05
487.084	3.38E-05
487.2	3.45E-05
487.316	3.92E-05
487.432	3.85E-05
487.548	3.85E-05
487.664	5.36E-05
487.78	4.90E-05
487.896	4.24E-05
488.012	4.23E-05
488.128	4.25E-05
488.244	3.90E-05
488.36	4.51E-05
488.476	3.79E-05
488.592	4.25E-05
488.708	4.75E-05
488.824	3.96E-05
488.94	3.21E-05
489.056	3.78E-05
489.172	3.88E-05
489.288	3.66E-05
489.404	3.59E-05
489.52	3.47E-05
489.636	3.36E-05
489.752	7.55E-05
489.868	0.000161091
489.984	0.00010645
490.1	7.30E-05
490.216	9.48E-05
490.332	0.000182034
490.448	0.000379885
490.564	0.000626814
490.68	0.000257539
490.796	0.000184712
490.912	0.000251454
491.028	0.000414714
491.144	0.00180166
491.26	0.000712616
491.376	0.000196091
491.492	0.000410288
491.608	0.000574768
491.724	0.00286819
491.84	0.00177879
491.956	0.000556138
492.072	0.00102713
492.188	0.00106782
492.304	0.000468382
492.42	0.000383074
492.536	0.000340308
492.652	0.000222354
492.768	0.000161507
492.884	0.000219858
493	0.000140228
493.116	0.000115669
493.232	0.000145257
493.348	0.000194426
493.464	0.000138715
493.58	9.38E-05
493.696	7.64E-05
493.812	0.00010978
493.928	7.52E-05
494.044	7.38E-05
494.16	5.89E-05
494.276	4.80E-05
494.392	5.95E-05
494.508	5.07E-05
494.624	5.45E-05
494.74	0.000149536
494.856	6.55E-05
494.972	6.51E-05
495.088	7.14E-05
495.204	3.78E-05
495.32	5.66E-05
495.436	4.57E-05
495.552	5.34E-05
495.668	0.000130229
495.784	0.00032422
495.9	0.000367481
496.016	0.000519714
496.132	0.000380353
496.248	0.000285195
496.364	0.000264629
496.48	0.00015303
496.596	7.95E-05
496.712	9.32E-05
496.828	5.60E-05
496.944	9.67E-05
497.06	0.000141374
497.176	8.73E-05
497.292	6.85E-05
497.408	4.45E-05
497.524	4.75E-05
497.64	3.74E-05
497.756	3.49E-05
497.872	6.32E-05
497.988	5.14E-05
498.104	5.19E-05
498.22	4.08E-05
498.336	3.54E-05
498.452	4.17E-05
498.568	4.04E-05
498.684	3.48E-05
498.8	3.90E-05
498.916	3.77E-05
499.032	3.61E-05
499.148	5.19E-05
499.264	4.49E-05
499.38	2.97E-05
499.496	4.35E-05
499.612	3.13E-05
499.728	3.57E-05
499.844	3.18E-05
499.96	0.000119108
500.076	0.000135411
500.192	0.000122869
500.308	0.000153561
500.424	0.000149803
500.54	9.44E-05
500.656	5.69E-05
500.772	6.10E-05
500.888	7.51E-05
501.004	8.69E-05
501.12	7.16E-05
501.236	0.000105455
501.352	9.88E-05
501.468	7.82E-05
501.584	6.14E-05
501.7	5.57E-05
501.816	5.46E-05
501.932	4.00E-05
502.048	3.40E-05
502.164	3.68E-05
502.28	3.37E-05
502.396	3.18E-05
502.512	3.29E-05
502.628	3.40E-05
502.744	3.11E-05
502.86	4.04E-05
502.976	4.81E-05
503.092	4.42E-05
503.208	4.36E-05
503.324	4.63E-05
503.44	6.88E-05
503.556	4.64E-05
503.672	0.000221111
503.788	0.000194172
503.904	8.78E-05
504.02	0.000141839
504.136	6.01E-05
504.252	7.47E-05
504.368	6.38E-05
504.484	3.83E-05
504.6	5.58E-05
504.716	3.72E-05
504.832	3.66E-05
504.948	3.29E-05
505.064	3.24E-05
505.18	0.000103741
505.296	0.000145314
505.412	9.18E-05
505.528	5.18E-05
505.644	4.73E-05
505.76	7.72E-05
505.876	6.67E-05
505.992	4.89E-05
506.108	5.73E-05
506.224	6.55E-05
506.34	6.67E-05
506.456	5.34E-05
506.572	5.24E-05
506.688	0.000103774
506.804	0.00010149
506.92	5.26E-05
507.036	4.73E-05
507.152	0.00011669
507.268	8.48E-05
507.384	0.00010408
507.5	0.000184247
507.616	0.000141143
507.732	0.000193098
507.848	0.000106453
507.964	0.00022456
508.08	0.000366562
508.196	0.000296309
508.312	0.000238443
508.428	0.000157089
508.544	8.59E-05
508.66	5.59E-05
508.776	7.67E-05
508.892	6.78E-05
509.008	0.000145833
509.124	0.0001499
509.24	0.000161634
509.356	0.00154381
509.472	0.000334702
509.588	0.000775744
509.704	0.000192612
509.82	0.0014179
509.936	0.000303546
510.052	0.000861391
510.168	0.000423663
510.284	0.00055359
510.4	0.000305424
510.516	0.00016122
510.632	0.00045788
510.748	0.000293184
510.864	0.000416551
510.98	0.00398163
511.096	0.00265786
511.212	0.00181923
511.328	0.0029361
511.444	0.000987258
511.56	0.00337348
511.676	0.0261804
511.792	0.0538677
511.908	0.0599372
512.024	0.0215442
512.14	0.0220449
512.256	0.0138558
512.372	0.0081888
512.488	0.00587593
512.604	0.0041739
512.72	0.00277917
512.836	0.00178388
512.952	0.00095133
513.068	0.00138841
513.184	0.000913977
513.3	0.000848742
513.416	0.000772598
513.532	0.000733401
513.648	0.000460717
513.764	0.000432563
513.88	0.000455642
513.996	0.000204949
514.112	0.000134252
514.228	8.59E-05
514.344	6.91E-05
514.46	7.05E-05
514.576	5.74E-05
514.692	5.18E-05
514.808	4.92E-05
514.924	3.90E-05
515.04	4.43E-05
515.156	4.33E-05
515.272	3.90E-05
515.388	3.22E-05
515.504	3.29E-05
515.62	3.09E-05
515.736	3.05E-05
515.852	3.04E-05
515.968	5.40E-05
516.084	0.000140776
516.2	0.000103264
516.316	5.51E-05
516.432	4.81E-05
516.548	5.66E-05
516.664	5.66E-05
516.78	3.95E-05
516.896	3.83E-05
517.012	3.59E-05
517.128	3.22E-05
517.244	3.18E-05
517.36	2.96E-05
517.476	2.97E-05
517.592	2.95E-05
517.708	3.17E-05
517.824	3.14E-05
517.94	6.76E-05
518.056	0.000124628
518.172	7.69E-05
518.288	4.10E-05
518.404	5.99E-05
518.52	6.82E-05
518.636	4.45E-05
518.752	4.52E-05
518.868	4.17E-05
518.984	4.24E-05
519.1	3.32E-05
519.216	3.45E-05
519.332	3.06E-05
519.448	3.03E-05
519.564	3.86E-05
519.68	3.78E-05
519.796	3.46E-05
519.912	3.14E-05
520.028	3.17E-05
520.144	2.80E-05
520.26	2.93E-05
520.376	3.34E-05
520.492	3.23E-05
520.608	3.11E-05
520.724	3.46E-05
520.84	3.22E-05
520.956	8.61E-05
521.072	0.000160372
521.188	0.000104376
521.304	4.13E-05
521.42	5.83E-05
521.536	7.87E-05
521.652	7.71E-05
521.768	6.20E-05
521.884	6.07E-05
522	5.39E-05
522.116	7.33E-05
522.232	7.26E-05
522.348	7.46E-05
522.464	8.82E-05
522.58	0.000163279
522.696	0.000136149
522.812	0.000203997
522.928	0.00111023
523.044	0.00118507
523.16	0.00062942
523.276	0.000635718
523.392	0.000823294
523.508	0.00507961
523.624	0.00374231
523.74	0.000629844
523.856	0.001493
523.972	0.00133845
524.088	0.000426337
524.204	0.000689435
524.32	0.000391625
524.436	0.00027713
524.552	0.000294403
524.668	0.0001523
524.784	9.16E-05
524.9	0.000128966
525.016	6.53E-05
525.132	6.68E-05
525.248	5.84E-05
525.364	5.54E-05
525.48	4.38E-05
525.596	4.12E-05
525.712	4.35E-05
525.828	3.77E-05
525.944	3.75E-05
526.06	3.53E-05
526.176	5.72E-05
526.292	5.42E-05
526.408	9.59E-05
526.524	0.000939982
526.64	0.000416052
526.756	0.000224897
526.872	0.000265649
526.988	0.000179598
527.104	0.000102653
527.22	0.000143227
527.336	7.33E-05
527.452	5.48E-05
527.568	6.03E-05
527.684	4.29E-05
527.8	4.24E-05
527.916	4.76E-05
528.032	5.07E-05
528.148	4.07E-05
528.264	3.72E-05
528.38	3.41E-05
528.496	3.40E-05
528.612	3.44E-05
528.728	3.07E-05
528.844	3.48E-05
528.96	3.68E-05
529.076	3.49E-05
529.192	3.03E-05
529.308	3.11E-05
529.424	3.25E-05
529.54	3.25E-05
529.656	3.05E-05
529.772	3.16E-05
529.888	3.48E-05
530.004	3.84E-05
530.12	3.82E-05
530.236	3.76E-05
530.352	5.17E-05
530.468	3.74E-05
530.584	3.20E-05
530.7	4.02E-05
530.816	3.28E-05
530.932	3.24E-05
531.048	3.92E-05
531.164	3.69E-05
531.28	3.45E-05
531.396	3.47E-05
531.512	3.49E-05
531.628	3.21E-05
531.744	3.14E-05
531.86	3.35E-05
531.976	3.17E-05
532.092	6.88E-05
532.208	5.96E-05
532.324	4.80E-05
532.44	5.68E-05
532.556	6.94E-05
532.672	4.29E-05
532.788	4.40E-05
532.904	3.13E-05
533.02	3.50E-05
533.136	3.91E-05
533.252	4.98E-05
533.368	0.000225893
533.484	0.000460117
533.6	0.000257313
533.716	0.000124252
533.832	0.000298292
533.948	0.000161763
534.064	7.12E-05
534.18	9.77E-05
534.296	8.01E-05
534.412	7.67E-05
534.528	6.84E-05
534.644	5.54E-05
534.76	5.09E-05
534.876	4.90E-05
534.992	4.98E-05
535.108	5.70E-05
535.224	5.27E-05
535.34	6.77E-05
535.456	5.63E-05
535.572	4.63E-05
535.688	3.90E-05
535.804	3.89E-05
535.92	3.99E-05
536.036	4.54E-05
536.152	3.88E-05
536.268	3.30E-05
536.384	3.47E-05
536.5	2.98E-05
536.616	3.08E-05
536.732	2.85E-05
536.848	2.84E-05
536.964	3.43E-05
537.08	3.13E-05
537.196	3.64E-05
537.312	3.42E-05
537.428	3.46E-05
537.544	3.27E-05
537.66	2.88E-05
537.776	3.24E-05
537.892	3.28E-05
538.008	2.84E-05
538.124	5.24E-05
538.24	4.01E-05
538.356	4.55E-05
538.472	3.37E-05
538.588	3.14E-05
538.704	3.76E-05
538.82	4.06E-05
538.936	3.81E-05
539.052	4.09E-05
539.168	4.85E-05
539.284	4.83E-05
539.4	5.04E-05
539.516	3.94E-05
539.632	4.96E-05
539.748	5.20E-05
539.864	3.90E-05
539.98	3.19E-05
540.096	3.27E-05
540.212	3.40E-05
540.328	4.27E-05
540.444	7.61E-05
540.56	0.000129263
540.676	7.57E-05
540.792	5.42E-05
540.908	4.78E-05
541.024	5.22E-05
541.14	4.39E-05
541.256	4.01E-05
541.372	3.60E-05
541.488	3.53E-05
541.604	3.29E-05
541.72	2.90E-05
541.836	3.10E-05
541.952	3.05E-05
542.068	3.27E-05
542.184	2.96E-05
542.3	3.07E-05
542.416	2.88E-05
542.532	2.88E-05
542.648	2.92E-05
542.764	3.00E-05
542.88	3.17E-05
542.996	3.33E-05
543.112	3.52E-05
543.228	3.62E-05
543.344	3.36E-05
543.46	3.42E-05
543.576	2.96E-05
543.692	2.71E-05
543.808	2.79E-05
543.924	3.01E-05
544.04	3.29E-05
544.156	0.000134308
544.272	0.000237277
544.388	0.000122139
544.504	6.31E-05
544.62	9.61E-05
544.736	5.80E-05
544.852	3.12E-05
544.968	4.04E-05
545.084	5.18E-05
545.2	3.52E-05
545.316	3.04E-05
545.432	4.10E-05
545.548	3.42E-05
545.664	3.16E-05
545.78	2.60E-05
545.896	2.80E-05
546.012	2.65E-05
546.128	3.19E-05
546.244	3.40E-05
546.36	0.000108489
546.476	0.000181777
546.592	8.32E-05
546.708	5.91E-05
546.824	0.000109261
546.94	6.64E-05
547.056	5.45E-05
547.172	5.47E-05
547.288	4.94E-05
547.404	3.27E-05
547.52	3.83E-05
547.636	5.19E-05
547.752	4.70E-05
547.868	3.40E-05
547.984	2.79E-05
548.1	3.61E-05
548.216	4.33E-05
548.332	4.75E-05
548.448	3.97E-05
548.564	3.36E-05
548.68	3.07E-05
548.796	3.37E-05
548.912	3.28E-05
549.028	3.39E-05
549.144	2.95E-05
549.26	3.03E-05
549.376	2.60E-05
549.492	3.14E-05
549.608	3.26E-05
549.724	3.04E-05
549.84	3.01E-05
549.956	3.91E-05
550.072	3.60E-05
550.188	3.13E-05
550.304	3.48E-05
550.42	3.04E-05
550.536	3.05E-05
550.652	3.21E-05
550.768	4.60E-05
550.884	3.31E-05
551	3.94E-05
551.116	4.70E-05
551.232	4.81E-05
551.348	0.00010027
551.464	0.00012935
551.58	8.94E-05
551.696	5.01E-05
551.812	5.80E-05
551.928	5.00E-05
552.044	4.56E-05
552.16	4.31E-05
552.276	4.37E-05
552.392	4.28E-05
552.508	4.34E-05
552.624	3.52E-05
552.74	2.87E-05
552.856	3.65E-05
552.972	3.08E-05
553.088	2.75E-05
553.204	2.82E-05
553.32	2.87E-05
553.436	3.49E-05
553.552	4.87E-05
553.668	3.21E-05
553.784	2.85E-05
553.9	3.11E-05
554.016	2.83E-05
554.132	3.00E-05
554.248	3.12E-05
554.364	5.64E-05
554.48	4.46E-05
554.596	3.34E-05
554.712	4.83E-05
554.828	4.45E-05
554.944	3.41E-05
555.06	3.42E-05
555.176	3.81E-05
555.292	3.42E-05
555.408	2.93E-05
555.524	2.78E-05
555.64	7.59E-05
555.756	8.63E-05
555.872	5.09E-05
555.988	5.56E-05
556.104	5.38E-05
556.22	5.07E-05
556.336	4.71E-05
556.452	5.86E-05
556.568	6.12E-05
556.684	4.78E-05
556.8	3.74E-05
556.916	3.44E-05
557.032	3.16E-05
557.148	3.02E-05
557.264	2.91E-05
557.38	2.64E-05
557.496	2.38E-05
557.612	3.59E-05
557.728	3.04E-05
557.844	2.96E-05
557.96	2.97E-05
558.076	3.67E-05
558.192	4.03E-05
558.308	3.95E-05
558.424	3.78E-05
558.54	3.76E-05
558.656	3.17E-05
558.772	3.30E-05
558.888	3.09E-05
559.004	7.47E-05
559.12	9.91E-05
559.236	5.74E-05
559.352	0.000124999
559.468	0.00010671
559.584	5.98E-05
559.7	9.28E-05
559.816	0.000206159
559.932	9.39E-05
560.048	6.26E-05
560.164	9.52E-05
560.28	6.41E-05
560.396	0.00105552
560.512	0.00128417
560.628	0.000982679
560.744	0.000914412
560.86	0.000335647
560.976	0.000355132
561.092	0.000189823
561.208	0.000188055
561.324	0.000156206
561.44	0.00017464
561.556	8.09E-05
561.672	6.75E-05
561.788	7.61E-05
561.904	9.00E-05
562.02	6.67E-05
562.136	6.19E-05
562.252	7.41E-05
562.368	8.60E-05
562.484	0.000111714
562.6	8.75E-05
562.716	5.42E-05
562.832	7.77E-05
562.948	8.32E-05
563.064	7.55E-05
563.18	4.75E-05
563.296	4.01E-05
563.412	5.16E-05
563.528	4.30E-05
563.644	6.29E-05
563.76	6.24E-05
563.876	4.14E-05
563.992	3.74E-05
564.108	4.93E-05
564.224	8.49E-05
564.34	5.23E-05
564.456	5.13E-05
564.572	4.48E-05
564.688	3.14E-05
564.804	2.97E-05
564.92	2.82E-05
565.036	3.06E-05
565.152	2.75E-05
565.268	2.48E-05
565.384	2.78E-05
565.5	3.88E-05
565.616	3.80E-05
565.732	2.91E-05
565.848	3.49E-05
565.964	9.57E-05
566.08	3.54E-05
566.196	5.28E-05
566.312	4.89E-05
566.428	4.32E-05
566.544	3.14E-05
566.66	2.94E-05
566.776	3.42E-05
566.892	2.76E-05
567.008	2.56E-05
567.124	2.70E-05
567.24	3.03E-05
567.356	2.59E-05
567.472	2.74E-05
567.588	2.88E-05
567.704	3.13E-05
567.82	3.43E-05
567.936	0.000115903
568.052	5.31E-05
568.168	6.60E-05
568.284	8.16E-05
568.4	6.21E-05
568.516	5.42E-05
568.632	4.45E-05
568.748	3.52E-05
568.864	0.000196175
568.98	0.000298161
569.096	0.000239361
569.212	0.000226654
569.328	0.000360584
569.444	0.000160036
569.56	0.000102211
569.676	6.06E-05
569.792	7.48E-05
569.908	0.000708491
570.024	0.00117205
570.14	0.000440075
570.256	0.000451733
570.372	0.000362387
570.488	0.000614541
570.604	0.000201298
570.72	0.000296658
570.836	0.000585394
570.952	0.000404715
571.068	0.00132406
571.184	0.00201994
571.3	0.00089403
571.416	0.000494684
571.532	0.000317807
571.648	0.00030539
571.764	0.000197759
571.88	0.000179841
571.996	7.51E-05
572.112	0.000137098
572.228	0.00014771
572.344	0.000131455
572.46	0.000126709
572.576	0.000121538
572.692	0.000252631
572.808	0.000329155
572.924	9.85E-05
573.04	0.000589934
573.156	0.000379763
573.272	0.000246476
573.388	0.000241048
573.504	0.000259729
573.62	6.83E-05
573.736	6.87E-05
573.852	0.000106577
573.968	3.02E-05
574.084	6.40E-05
574.2	7.56E-05
574.316	6.44E-05
574.432	0.000116796
574.548	9.23E-05
574.664	7.20E-05
574.78	4.76E-05
574.896	3.02E-05
575.012	4.28E-05
575.128	2.79E-05
575.244	3.71E-05
575.36	3.52E-05
575.476	3.78E-05
575.592	3.15E-05
575.708	2.93E-05
575.824	3.30E-05
575.94	4.45E-05
576.056	3.90E-05
576.172	3.73E-05
576.288	3.55E-05
576.404	4.79E-05
576.52	4.98E-05
576.636	7.41E-05
576.752	6.53E-05
576.868	7.23E-05
576.984	5.19E-05
577.1	5.45E-05
577.216	5.51E-05
577.332	6.39E-05
577.448	0.000112764
577.564	0.00013592
577.68	6.44E-05
577.796	3.79E-05
577.912	3.82E-05
578.028	4.58E-05
578.144	3.63E-05
578.26	2.86E-05
578.376	2.79E-05
578.492	2.57E-05
578.608	2.45E-05
578.724	2.72E-05
578.84	2.40E-05
578.956	2.92E-05
579.072	2.68E-05
579.188	2.51E-05
579.304	2.50E-05
579.42	2.60E-05
579.536	2.56E-05
579.652	2.66E-05
579.768	3.46E-05
579.884	3.10E-05
580	3.04E-05
580.116	2.83E-05
580.232	3.37E-05
580.348	6.41E-05
580.464	5.56E-05
580.58	5.23E-05
580.696	0.000114655
580.812	0.000149269
580.928	0.000177462
581.044	0.000227514
581.16	0.000128711
581.276	7.21E-05
581.392	6.60E-05
581.508	2.91E-05
581.624	4.61E-05
581.74	2.98E-05
581.856	2.68E-05
581.972	2.79E-05
582.088	2.76E-05
582.204	2.62E-05
582.32	2.22E-05
582.436	4.06E-05
582.552	2.78E-05
582.668	2.50E-05
582.784	2.62E-05
582.9	3.75E-05
583.016	3.90E-05
583.132	0.000152811
583.248	0.000259692
583.364	0.000141948
583.48	0.000268846
583.596	8.79E-05
583.712	0.000257477
583.828	0.000207039
583.944	0.0003612
584.06	0.000183281
584.176	0.000482792
584.292	0.000101199
584.408	0.000131884
584.524	0.000125832
584.64	6.63E-05
584.756	9.15E-05
584.872	0.000671936
584.988	0.00356828
585.104	0.00172581
585.22	0.00143069
585.336	0.000556293
585.452	0.000395371
585.568	0.000617322
585.684	0.0112808
585.8	0.0107662
585.916	0.00291193
586.032	0.00438704
586.148	0.00170407
586.264	0.00252106
586.38	0.0224782
586.496	0.0338209
586.612	0.0254978
586.728	0.0112071
586.844	0.00524153
586.96	0.00586915
587.076	0.00400084
587.192	0.00244484
587.308	0.00191785
587.424	0.0013539
587.54	0.000609472
587.656	0.000904717
587.772	0.000519193
587.888	0.000280483
588.004	0.000227482
588.12	9.87E-05
588.236	7.90E-05
588.352	0.00010013
588.468	7.35E-05
588.584	9.51E-05
588.7	0.000163512
588.816	0.000133055
588.932	5.54E-05
589.048	7.14E-05
589.164	6.99E-05
589.28	4.57E-05
589.396	3.82E-05
589.512	3.17E-05
589.628	3.08E-05
589.744	2.91E-05
589.86	2.53E-05
589.976	2.84E-05
590.092	2.70E-05
590.208	2.60E-05
590.324	2.35E-05
590.44	3.10E-05
590.556	2.79E-05
590.672	2.49E-05
590.788	6.30E-05
590.904	7.85E-05
591.02	4.08E-05
591.136	4.94E-05
591.252	5.76E-05
591.368	3.45E-05
591.484	3.07E-05
591.6	2.66E-05
591.716	2.97E-05
591.832	2.65E-05
591.948	3.68E-05
592.064	6.56E-05
592.18	3.37E-05
592.296	3.42E-05
592.412	3.17E-05
592.528	2.78E-05
592.644	2.84E-05
592.76	2.80E-05
592.876	2.38E-05
592.992	2.58E-05
593.108	2.46E-05
593.224	2.40E-05
593.34	2.38E-05
593.456	2.67E-05
593.572	2.57E-05
593.688	2.59E-05
593.804	2.45E-05
593.92	2.49E-05
594.036	2.56E-05
594.152	3.09E-05
594.268	3.01E-05
594.384	3.15E-05
594.5	3.44E-05
594.616	4.62E-05
594.732	4.09E-05
594.848	3.34E-05
594.964	2.95E-05
595.08	2.87E-05
595.196	2.91E-05
595.312	3.21E-05
595.428	3.07E-05
595.544	2.81E-05
595.66	0.000135058
595.776	0.000167119
595.892	7.88E-05
596.008	5.23E-05
596.124	3.97E-05
596.24	5.17E-05
596.356	4.82E-05
596.472	2.73E-05
596.588	3.28E-05
596.704	3.91E-05
596.82	3.28E-05
596.936	3.45E-05
597.052	3.26E-05
597.168	2.69E-05
597.284	2.55E-05
597.4	2.79E-05
597.516	2.66E-05
597.632	2.68E-05
597.748	3.16E-05
597.864	3.39E-05
597.98	3.72E-05
598.096	3.75E-05
598.212	3.09E-05
598.328	3.38E-05
598.444	3.58E-05
598.56	2.88E-05
598.676	2.82E-05
598.792	3.04E-05
598.908	2.91E-05
599.024	2.53E-05
599.14	3.00E-05
599.256	2.69E-05
599.372	2.59E-05
599.488	2.50E-05
599.604	3.00E-05
599.72	2.99E-05
599.836	2.68E-05
599.952	2.53E-05
600.068	2.33E-05
600.184	3.28E-05
600.3	3.51E-05
600.416	3.29E-05
600.532	2.69E-05
600.648	2.45E-05
600.764	2.88E-05
600.88	3.92E-05
600.996	2.99E-05
601.112	2.81E-05
601.228	2.94E-05
601.344	2.53E-05
601.46	2.24E-05
601.576	2.51E-05
601.692	2.43E-05
601.808	2.52E-05
601.924	2.78E-05
602.04	3.04E-05
602.156	8.62E-05
602.272	0.000219081
602.388	0.000107587
602.504	5.25E-05
602.62	7.94E-05
602.736	8.33E-05
602.852	7.44E-05
602.968	6.01E-05
603.084	6.22E-05
603.2	3.62E-05
603.316	4.25E-05
603.432	5.17E-05
603.548	3.64E-05
603.664	3.11E-05
603.78	3.06E-05
603.896	2.86E-05
604.012	2.47E-05
604.128	3.59E-05
604.244	0.000128751
604.36	0.000218912
604.476	0.000121031
604.592	0.000136892
604.708	9.21E-05
604.824	8.44E-05
604.94	7.57E-05
605.056	6.21E-05
605.172	5.12E-05
605.288	5.74E-05
605.404	5.51E-05
605.52	4.30E-05
605.636	4.04E-05
605.752	3.36E-05
605.868	3.76E-05
605.984	4.35E-05
606.1	2.73E-05
606.216	3.04E-05
606.332	2.52E-05
606.448	3.22E-05
606.564	3.11E-05
606.68	2.85E-05
606.796	2.36E-05
606.912	3.12E-05
607.028	5.75E-05
607.144	0.000169886
607.26	8.90E-05
607.376	3.92E-05
607.492	7.81E-05
607.608	0.000900495
607.724	0.000478218
607.84	0.0013843
607.956	0.00213104
608.072	0.00167033
608.188	0.0019399
608.304	0.00228854
608.42	0.00197695
608.536	0.00265827
608.652	0.00191549
608.768	0.00249147
608.884	0.00122254
609	0.00112676
609.116	0.00152401
609.232	0.000555419
609.348	0.00173464
609.464	0.000849588
609.58	0.00144891
609.696	0.000915006
609.812	0.000255382
609.928	0.000286186
610.044	0.000197824
610.16	0.000169939
610.276	7.85E-05
610.392	6.55E-05
610.508	4.89E-05
610.624	9.36E-05
610.74	7.68E-05
610.856	0.000167574
610.972	9.06E-05
611.088	0.000120988
611.204	5.73E-05
611.32	0.000110191
611.436	4.29E-05
611.552	0.000125751
611.668	7.79E-05
611.784	0.000101219
611.9	7.53E-05
612.016	4.13E-05
612.132	3.29E-05
612.248	4.46E-05
612.364	6.22E-05
612.48	5.02E-05
612.596	4.22E-05
612.712	4.90E-05
612.828	4.49E-05
612.944	3.53E-05
613.06	3.60E-05
613.176	2.91E-05
613.292	3.36E-05
613.408	3.29E-05
613.524	2.73E-05
613.64	3.41E-05
613.756	3.04E-05
613.872	2.71E-05
613.988	2.43E-05
614.104	3.25E-05
614.22	5.11E-05
614.336	0.000233731
614.452	0.000253923
614.568	0.000167327
614.684	0.000159211
614.8	4.56E-05
614.916	8.62E-05
615.032	4.15E-05
615.148	5.92E-05
615.264	3.10E-05
615.38	3.80E-05
615.496	2.53E-05
615.612	3.87E-05
615.728	4.21E-05
615.844	5.39E-05
615.96	3.21E-05
616.076	3.61E-05
616.192	2.69E-05
616.308	2.96E-05
616.424	2.88E-05
616.54	3.23E-05
616.656	4.26E-05
616.772	3.05E-05
616.888	2.52E-05
617.004	2.44E-05
617.12	2.41E-05
617.236	2.33E-05
617.352	2.41E-05
617.468	2.30E-05
617.584	2.60E-05
617.7	2.60E-05
617.816	2.87E-05
617.932	3.71E-05
618.048	3.44E-05
618.164	3.56E-05
618.28	2.80E-05
618.396	2.49E-05
618.512	3.34E-05
618.628	2.80E-05
618.744	2.59E-05
618.86	2.57E-05
618.976	2.40E-05
619.092	2.42E-05
619.208	2.17E-05
619.324	2.17E-05
619.44	2.30E-05
619.556	2.39E-05
619.672	2.19E-05
619.788	2.53E-05
619.904	2.62E-05
620.02	3.08E-05
620.136	2.43E-05
620.252	2.33E-05
620.368	2.85E-05
620.484	3.38E-05
620.6	3.72E-05
620.716	3.09E-05
620.832	3.57E-05
620.948	4.19E-05
621.064	4.01E-05
621.18	3.63E-05
621.296	0.000121278
621.412	0.000179561
621.528	8.15E-05
621.644	3.68E-05
621.76	7.58E-05
621.876	6.51E-05
621.992	3.73E-05
622.108	3.64E-05
622.224	7.01E-05
622.34	7.71E-05
622.456	0.000238366
622.572	0.000357346
622.688	0.000504477
622.804	0.00107543
622.92	0.000563552
623.036	0.000578225
623.152	0.000407398
623.268	0.000369836
623.384	0.000413516
623.5	0.000450068
623.616	0.000937763
623.732	0.000737004
623.848	0.000654825
623.964	0.00021997
624.08	0.000169405
624.196	0.000247191
624.312	0.000148272
624.428	9.46E-05
624.544	4.61E-05
624.66	4.10E-05
624.776	4.07E-05
624.892	3.20E-05
625.008	5.85E-05
625.124	0.000161672
625.24	7.23E-05
625.356	6.09E-05
625.472	5.76E-05
625.588	4.92E-05
625.704	0.000142106
625.82	0.000199517
625.936	9.35E-05
626.052	0.000157731
626.168	0.000222237
626.284	0.000191383
626.4	0.000117623
626.516	9.73E-05
626.632	5.20E-05
626.748	6.21E-05
626.864	7.87E-05
626.98	0.000234995
627.096	0.0010269
627.212	0.000531646
627.328	0.000592552
627.444	0.000680244
627.56	0.000496622
627.676	0.000213886
627.792	0.000857511
627.908	0.000445416
628.024	0.000724855
628.14	0.00040082
628.256	0.000151408
628.372	0.000124537
628.488	0.000243687
628.604	0.000185053
628.72	0.000161382
628.836	0.000328989
628.952	0.000297033
629.068	0.00031163
629.184	0.000368842
629.3	0.000697942
629.416	0.000207473
629.532	0.000531715
629.648	0.000148977
629.764	0.000160533
629.88	0.000180755
629.996	0.000129811
630.112	7.78E-05
630.228	9.37E-05
630.344	0.000104033
630.46	6.30E-05
630.576	9.57E-05
630.692	6.78E-05
630.808	5.53E-05
630.924	0.000109083
631.04	0.000131281
631.156	6.06E-05
631.272	6.30E-05
631.388	0.000140072
631.504	0.000187311
631.62	0.000257993
631.736	0.000166671
631.852	0.00019678
631.968	0.000347559
632.084	0.000138199
632.2	0.00013623
632.316	0.00011756
632.432	0.000121043
632.548	0.000129158
632.664	9.23E-05
632.78	7.83E-05
632.896	5.56E-05
633.012	7.94E-05
633.128	1.00E-04
633.244	0.000427072
633.36	0.000299018
633.476	0.000144512
633.592	0.00033066
633.708	0.000214714
633.824	0.000320989
633.94	0.000250586
634.056	0.000342907
634.172	0.000517467
634.288	0.000224621
634.404	0.000161031
634.52	0.000274624
634.636	0.000226085
634.752	0.000119423
634.868	0.000226922
634.984	0.000197909
635.1	0.000106855
635.216	0.000114621
635.332	0.000104075
635.448	5.21E-05
635.564	5.36E-05
635.68	4.18E-05
635.796	4.20E-05
635.912	3.41E-05
636.028	3.89E-05
636.144	2.81E-05
636.26	2.95E-05
636.376	3.39E-05
636.492	2.49E-05
636.608	2.39E-05
636.724	0.000249597
636.84	0.000332838
636.956	9.74E-05
637.072	0.000221555
637.188	5.19E-05
637.304	0.000186632
637.42	0.00033702
637.536	0.00152253
637.652	0.00183027
637.768	0.0017483
637.884	0.00118863
638	0.00106113
638.116	0.00165754
638.232	0.00245265
638.348	0.0114582
638.464	0.00536432
638.58	0.00150252
638.696	0.00789257
638.812	0.00680821
638.928	0.00231026
639.044	0.0037493
639.16	0.00271308
639.276	0.00166906
639.392	0.00363985
639.508	0.00176984
639.624	0.00186527
639.74	0.00118875
639.856	0.00175579
639.972	0.00139164
640.088	0.000904835
640.204	0.0010305
640.32	0.00120749
640.436	0.000946914
640.552	0.000946156
640.668	0.000478262
640.784	0.000340581
640.9	0.000350197
641.016	0.000233364
641.132	0.000201461
641.248	0.000305711
641.364	0.000535408
641.48	0.000161449
641.596	0.00124564
641.712	0.00460586
641.828	0.00125171
641.944	0.0043093
642.06	0.00577689
642.176	0.00169915
642.292	0.00328266
642.408	0.00130645
642.524	0.00131142
642.64	0.00166568
642.756	0.000599868
642.872	0.00032227
642.988	0.000563749
643.104	0.000274638
643.22	0.00048449
643.336	0.000498976
643.452	0.000416324
643.568	0.003293
643.684	0.00204322
643.8	0.00117568
643.916	0.000705182
644.032	0.000693392
644.148	0.000360145
644.264	0.000378142
644.38	0.000444399
644.496	0.000312641
644.612	0.000299951
644.728	0.000368121
644.844	0.000154599
644.96	0.000128235
645.076	0.000124886
645.192	8.38E-05
645.308	5.40E-05
645.424	6.95E-05
645.54	6.41E-05
645.656	6.95E-05
645.772	5.90E-05
645.888	5.02E-05
646.004	5.63E-05
646.12	5.14E-05
646.236	5.33E-05
646.352	5.49E-05
646.468	4.45E-05
646.584	5.31E-05
646.7	4.95E-05
646.816	5.02E-05
646.932	8.11E-05
647.048	0.000161449
647.164	8.18E-05
647.28	9.97E-05
647.396	6.70E-05
647.512	6.30E-05
647.628	6.77E-05
647.744	4.70E-05
647.86	4.87E-05
647.976	4.87E-05
648.092	7.48E-05
648.208	0.000335267
648.324	0.00077827
648.44	0.000139613
648.556	0.000674845
648.672	0.000234086
648.788	0.000102609
648.904	0.000346426
649.02	0.000182796
649.136	0.000218747
649.252	0.000195711
649.368	0.000104368
649.484	0.000179823
649.6	0.000137743
649.716	0.000149718
649.832	0.000470005
649.948	0.000938116
650.064	0.00127835
650.18	0.00130078
650.296	0.0016793
650.412	0.00281183
650.528	0.00153392
650.644	0.00110648
650.76	0.000716923
650.876	0.000865625
650.992	0.000462956
651.108	0.000565128
651.224	0.00837049
651.34	0.00601629
651.456	0.00107467
651.572	0.00283882
651.688	0.00357816
651.804	0.000906766
651.92	0.00138456
652.036	0.00149541
652.152	0.000316659
652.268	0.000412992
652.384	0.000519732
652.5	0.000237724
652.616	0.000434729
652.732	0.00836319
652.848	0.00936084
652.964	0.00270077
653.08	0.000939899
653.196	0.00167061
653.312	0.000884891
653.428	0.00628487
653.544	0.0172364
653.66	0.0196918
653.776	0.0133198
653.892	0.00935907
654.008	0.0113668
654.124	0.0093815
654.24	0.00452372
654.356	0.0041441
654.472	0.00336394
654.588	0.00154533
654.704	0.000797411
654.82	0.000345184
654.936	0.000384765
655.052	0.000356011
655.168	0.000293335
655.284	0.000875047
655.4	0.000733118
655.516	0.000212371
655.632	0.000122026
655.748	0.000189652
655.864	0.00013718
655.98	8.86E-05
656.096	7.69E-05
656.212	0.00022984
656.328	0.000901395
656.444	0.00047138
656.56	0.000114518
656.676	0.000269931
656.792	0.000291984
656.908	0.00235566
657.024	0.00245763
657.14	0.000659501
657.256	0.000165543
657.372	0.000330815
657.488	0.00027471
657.604	0.000161746
657.72	8.99E-05
657.836	6.46E-05
657.952	6.23E-05
658.068	5.52E-05
658.184	0.000129087
658.3	0.000253542
658.416	8.79E-05
658.532	0.000123109
658.648	0.000174788
658.764	0.000205828
658.88	7.73E-05
658.996	5.44E-05
659.112	8.47E-05
659.228	5.61E-05
659.344	3.99E-05
659.46	6.52E-05
659.576	7.08E-05
659.692	4.43E-05
659.808	3.97E-05
659.924	3.96E-05
660.04	3.78E-05
660.156	3.82E-05
660.272	3.90E-05
660.388	4.67E-05
660.504	0.000188031
660.62	0.000367032
660.736	0.000166344
660.852	0.000184018
660.968	0.000481467
661.084	0.000522372
661.2	0.000203953
661.316	0.000176978
661.432	9.94E-05
661.548	9.01E-05
661.664	4.57E-05
661.78	5.33E-05
661.896	5.05E-05
662.012	4.93E-05
662.128	4.36E-05
662.244	3.83E-05
662.36	3.97E-05
662.476	4.78E-05
662.592	4.83E-05
662.708	3.86E-05
662.824	3.66E-05
662.94	3.75E-05
663.056	3.93E-05
663.172	3.61E-05
663.288	3.65E-05
663.404	3.69E-05
663.52	3.53E-05
663.636	3.82E-05
663.752	3.62E-05
663.868	3.80E-05
663.984	3.56E-05
664.1	3.73E-05
664.216	3.57E-05
664.332	3.58E-05
664.448	4.23E-05
664.564	0.000127045
664.68	0.00014213
664.796	6.41E-05
664.912	6.41E-05
665.028	9.58E-05
665.144	5.83E-05
665.26	5.65E-05
665.376	5.02E-05
665.492	4.41E-05
665.608	4.18E-05
665.724	3.91E-05
665.84	3.61E-05
665.956	3.72E-05
666.072	3.81E-05
666.188	3.90E-05
666.304	3.59E-05
666.42	3.98E-05
666.536	0.00029332
666.652	0.00213647
666.768	0.00240141
666.884	0.00141749
667	0.000817454
667.116	0.00104152
667.232	0.000942707
667.348	0.000449727
667.464	0.000267602
667.58	0.000558305
667.696	0.000294483
667.812	0.000237133
667.928	0.000139789
668.044	0.00017504
668.16	8.33E-05
668.276	8.52E-05
668.392	7.11E-05
668.508	6.87E-05
668.624	4.75E-05
668.74	4.70E-05
668.856	4.59E-05
668.972	4.45E-05
669.088	4.12E-05
669.204	4.31E-05
669.32	4.07E-05
669.436	3.80E-05
669.552	3.68E-05
669.668	3.55E-05
669.784	3.50E-05
669.9	3.49E-05
670.016	3.45E-05
670.132	3.70E-05
670.248	3.63E-05
670.364	3.65E-05
670.48	3.47E-05
670.596	3.34E-05
670.712	3.39E-05
670.828	3.48E-05
670.944	3.81E-05
671.06	3.71E-05
671.176	3.47E-05
671.292	3.37E-05
671.408	3.43E-05
671.524	3.58E-05
671.64	3.40E-05
671.756	3.41E-05
671.872	3.30E-05
671.988	3.50E-05
672.104	7.57E-05
672.22	0.000103953
672.336	5.49E-05
672.452	4.26E-05
672.568	6.32E-05
672.684	0.00020482
672.8	0.0008026
672.916	0.00043317
673.032	0.000267705
673.148	0.00017511
673.264	0.00020346
673.38	0.00010448
673.496	5.89E-05
673.612	7.36E-05
673.728	5.97E-05
673.844	3.76E-05
673.96	3.67E-05
674.076	5.11E-05
674.192	4.21E-05
674.308	0.000270924
674.424	0.000376885
674.54	0.000150298
674.656	6.14E-05
674.772	7.82E-05
674.888	0.000129996
675.004	8.56E-05
675.12	3.64E-05
675.236	4.59E-05
675.352	3.65E-05
675.468	4.53E-05
675.584	4.60E-05
675.7	3.57E-05
675.816	4.17E-05
675.932	4.10E-05
676.048	3.34E-05
676.164	3.32E-05
676.28	3.15E-05
676.396	3.18E-05
676.512	3.11E-05
676.628	3.17E-05
676.744	3.14E-05
676.86	3.09E-05
676.976	4.37E-05
677.092	4.26E-05
677.208	6.83E-05
677.324	0.000149461
677.44	9.85E-05
677.556	8.75E-05
677.672	0.000138177
677.788	7.12E-05
677.904	8.37E-05
678.02	5.38E-05
678.136	5.39E-05
678.252	4.05E-05
678.368	4.84E-05
678.484	4.00E-05
678.6	3.89E-05
678.716	3.48E-05
678.832	4.10E-05
678.948	3.56E-05
679.064	3.52E-05
679.18	4.19E-05
679.296	3.83E-05
679.412	4.08E-05
679.528	0.00018683
679.644	8.59E-05
679.76	0.000124537
679.876	0.000106012
679.992	7.33E-05
680.108	7.89E-05
680.224	6.11E-05
680.34	5.64E-05
680.456	0.000217582
680.572	0.000253265
680.688	0.000700338
680.804	0.00444893
680.92	0.00305435
681.036	0.00173144
681.152	0.00117304
681.268	0.00162146
681.384	0.00103003
681.5	0.000206989
681.616	0.000607317
681.732	0.000598327
681.848	0.000344611
681.964	0.000224613
682.08	0.000199285
682.196	0.000149122
682.312	9.78E-05
682.428	8.90E-05
682.544	8.17E-05
682.66	7.02E-05
682.776	4.05E-05
682.892	4.65E-05
683.008	3.88E-05
683.124	4.00E-05
683.24	5.29E-05
683.356	0.00019806
683.472	0.000208847
683.588	0.000114194
683.704	9.82E-05
683.82	0.000130727
683.936	9.02E-05
684.052	7.78E-05
684.168	9.33E-05
684.284	5.68E-05
684.4	5.32E-05
684.516	6.37E-05
684.632	5.87E-05
684.748	7.29E-05
684.864	4.76E-05
684.98	3.87E-05
685.096	6.32E-05
685.212	7.51E-05
685.328	4.68E-05
685.444	0.000126404
685.56	0.000458864
685.676	0.000311689
685.792	7.91E-05
685.908	0.000170791
686.024	0.000187366
686.14	0.000172538
686.256	6.29E-05
686.372	0.000102116
686.488	6.50E-05
686.604	4.44E-05
686.72	6.27E-05
686.836	0.000120202
686.952	0.00026125
687.068	0.000185657
687.184	6.02E-05
687.3	0.000139144
687.416	0.000212005
687.532	8.86E-05
687.648	0.000147407
687.764	0.00307047
687.88	0.00269986
687.996	0.000776456
688.112	0.000908137
688.228	0.000294866
688.344	0.000310421
688.46	0.000283725
688.576	0.000203911
688.692	0.000309414
688.808	0.00219155
688.924	0.00224616
689.04	0.000606295
689.156	0.000548635
689.272	0.000471226
689.388	0.000222508
689.504	0.0002578
689.62	0.000260869
689.736	0.000163544
689.852	0.000300818
689.968	0.000182186
690.084	0.000197976
690.2	8.80E-05
690.316	0.000890052
690.432	0.00135
690.548	0.000632379
690.664	0.000460301
690.78	0.000788984
690.896	0.000493595
691.012	0.00133502
691.128	0.00720763
691.244	0.00400784
691.36	0.000911613
691.476	0.00138302
691.592	0.00316228
691.708	0.00106732
691.824	0.00063106
691.94	0.00109502
692.056	0.000886994
692.172	0.000368802
692.288	0.00108445
692.404	0.0013165
692.52	0.000672182
692.636	0.000803501
692.752	0.000680852
692.868	0.000416213
692.984	0.000324781
693.1	0.00051731
693.216	0.000732164
693.332	0.00061484
693.448	0.000726306
693.564	0.000859539
693.68	0.00139672
693.796	0.000910686
693.912	0.00109793
694.028	0.00205787
694.144	0.00109513
694.26	0.000308782
694.376	0.000398757
694.492	0.000528131
694.608	0.000315863
694.724	0.000354937
694.84	0.000348978
694.956	0.0002409
695.072	0.000281886
695.188	0.000522557
695.304	0.000325301
695.42	0.000146078
695.536	0.000182435
695.652	0.000171345
695.768	7.86E-05
695.884	5.45E-05
696	6.62E-05
696.116	5.57E-05
696.232	4.40E-05
696.348	0.00011091
696.464	6.67E-05
696.58	0.000178061
696.696	0.00112307
696.812	0.000607999
696.928	8.64E-05
697.044	0.000213768
697.16	0.000552554
697.276	0.000481623
697.392	8.89E-05
697.508	0.000441978
697.624	0.000304171
697.74	0.000304929
697.856	0.000176719
697.972	0.000238721
698.088	0.000218755
698.204	5.72E-05
698.32	0.000101248
698.436	7.72E-05
698.552	5.87E-05
698.668	6.85E-05
698.784	3.86E-05
698.9	8.26E-05
699.016	5.05E-05
699.132	5.83E-05
699.248	4.51E-05
699.364	3.94E-05
699.48	3.25E-05
699.596	3.45E-05
699.712	3.74E-05
699.828	3.30E-05
699.944	3.07E-05
700.06	2.99E-05
700.176	2.95E-05
700.292	3.29E-05
700.408	3.09E-05
700.524	3.27E-05
700.64	0.000139431
700.756	0.000184778
700.872	0.000519825
700.988	7.86E-05
701.104	0.000288777
701.22	0.000178401
701.336	0.000220529
701.452	0.00335794
701.568	0.00499308
701.684	0.00174197
701.8	0.000901812
701.916	0.000770382
702.032	0.00069868
702.148	0.0008569
702.264	0.000628108
702.38	0.000221322
702.496	0.000617801
702.612	0.000282109
702.728	0.000255792
702.844	0.000220532
702.96	0.000165484
703.076	0.000100293
703.192	7.44E-05
703.308	4.32E-05
703.424	4.66E-05
703.54	6.93E-05
703.656	0.00019183
703.772	0.000100763
703.888	7.22E-05
704.004	7.06E-05
704.12	0.000119894
704.236	0.000215456
704.352	7.92E-05
704.468	9.44E-05
704.584	6.94E-05
704.7	5.21E-05
704.816	4.88E-05
704.932	4.90E-05
705.048	0.000148965
705.164	6.79E-05
705.28	3.71E-05
705.396	6.20E-05
705.512	4.99E-05
705.628	2.97E-05
705.744	2.90E-05
705.86	3.22E-05
705.976	3.14E-05
706.092	2.70E-05
706.208	2.66E-05
706.324	3.10E-05
706.44	2.70E-05
706.556	2.68E-05
706.672	2.78E-05
706.788	2.76E-05
706.904	2.43E-05
707.02	3.32E-05
707.136	3.46E-05
707.252	3.01E-05
707.368	2.75E-05
707.484	2.77E-05
707.6	2.80E-05
707.716	2.61E-05
707.832	2.91E-05
707.948	2.90E-05
708.064	0.000117428
708.18	0.000221048
708.296	0.000103837
708.412	0.000134001
708.528	0.000117055
708.644	9.25E-05
708.76	9.25E-05
708.876	5.03E-05
708.992	8.26E-05
709.108	4.81E-05
709.224	4.22E-05
709.34	4.85E-05
709.456	5.35E-05
709.572	4.61E-05
709.688	4.23E-05
709.804	4.36E-05
709.92	4.63E-05
710.036	0.000665573
710.152	0.00025627
710.268	0.00151137
710.384	0.000494473
710.5	0.000663415
710.616	0.000852632
710.732	0.000294797
710.848	0.000309356
710.964	0.000316091
711.08	7.79E-05
711.196	0.000257971
711.312	0.000329185
711.428	8.43E-05
711.544	0.000916883
711.66	0.000234456
711.776	0.00179002
711.892	0.00138578
712.008	0.000207177
712.124	0.000618583
712.24	0.000381893
712.356	0.000133635
712.472	0.000142068
712.588	5.84E-05
712.704	5.86E-05
712.82	6.97E-05
712.936	4.65E-05
713.052	4.03E-05
713.168	5.21E-05
713.284	3.05E-05
713.4	0.000265489
713.516	7.22E-05
713.632	8.40E-05
713.748	9.48E-05
713.864	4.50E-05
713.98	7.12E-05
714.096	4.04E-05
714.212	3.97E-05
714.328	5.58E-05
714.444	4.10E-05
714.56	2.78E-05
714.676	3.61E-05
714.792	8.75E-05
714.908	9.39E-05
715.024	4.52E-05
715.14	5.54E-05
715.256	4.98E-05
715.372	3.50E-05
715.488	3.16E-05
715.604	6.59E-05
715.72	7.35E-05
715.836	4.74E-05
715.952	7.56E-05
716.068	5.55E-05
716.184	0.000119393
716.3	0.00071054
716.416	0.000148558
716.532	0.0018762
716.648	0.000685815
716.764	0.00400837
716.88	0.00167521
716.996	0.00402218
717.112	0.00181616
717.228	0.000551761
717.344	0.000548591
717.46	0.000398346
717.576	0.000481731
717.692	0.0118623
717.808	0.00312268
717.924	0.00646108
718.04	0.00592558
718.156	0.00227211
718.272	0.00316745
718.388	0.000968451
718.504	0.000736783
718.62	0.000646085
718.736	0.000113939
718.852	0.000400688
718.968	6.90E-05
719.084	0.00105835
719.2	0.00135
719.316	0.000356256
719.432	0.000792467
719.548	0.000277037
719.664	0.000244215
719.78	0.000259914
719.896	0.000141036
720.012	0.00024446
720.128	0.000107328
720.244	0.000131507
720.36	0.000128032
720.476	4.77E-05
720.592	9.46E-05
720.708	5.84E-05
720.824	7.67E-05
720.94	0.000125165
721.056	0.000367002
721.172	0.00024218
721.288	4.05E-05
721.404	0.000112761
721.52	9.16E-05
721.636	4.11E-05
721.752	2.71E-05
721.868	3.45E-05
721.984	2.78E-05
722.1	3.05E-05
722.216	3.32E-05
722.332	3.22E-05
722.448	3.93E-05
722.564	0.00030953
722.68	0.000304217
722.796	0.000208834
722.912	9.54E-05
723.028	0.00019716
723.144	7.03E-05
723.26	0.000104536
723.376	5.86E-05
723.492	6.35E-05
723.608	5.08E-05
723.724	7.66E-05
723.84	4.07E-05
723.956	3.27E-05
724.072	3.34E-05
724.188	2.72E-05
724.304	2.66E-05
724.42	2.56E-05
724.536	2.95E-05
724.652	2.77E-05
724.768	2.77E-05
724.884	2.86E-05
725	2.82E-05
725.116	5.38E-05
725.232	3.80E-05
725.348	5.26E-05
725.464	3.57E-05
725.58	3.12E-05
725.696	3.31E-05
725.812	2.61E-05
725.928	3.30E-05
726.044	2.66E-05
726.16	2.94E-05
726.276	2.77E-05
726.392	2.48E-05
726.508	2.52E-05
726.624	2.51E-05
726.74	2.65E-05
726.856	2.47E-05
726.972	2.63E-05
727.088	2.60E-05
727.204	2.51E-05
727.32	2.52E-05
727.436	4.91E-05
727.552	6.88E-05
727.668	5.20E-05
727.784	3.33E-05
727.9	5.33E-05
728.016	0.000170654
728.132	0.000565174
728.248	0.000146447
728.364	0.000201184
728.48	0.000216738
728.596	8.21E-05
728.712	0.000123645
728.828	0.000172944
728.944	0.000149811
729.06	0.000565439
729.176	0.000203933
729.292	0.000141434
729.408	0.00022335
729.524	0.000100401
729.64	0.000141
729.756	0.00503327
729.872	0.0018873
729.988	0.00210261
730.104	0.00128255
730.22	0.000601158
730.336	0.000802007
730.452	0.000327072
730.568	0.000617766
730.684	0.000365578
730.8	0.000247995
730.916	0.000218652
731.032	7.06E-05
731.148	9.08E-05
731.264	5.00E-05
731.38	6.46E-05
731.496	3.92E-05
731.612	2.71E-05
731.728	3.74E-05
731.844	2.82E-05
731.96	2.64E-05
732.076	2.83E-05
732.192	2.53E-05
732.308	2.91E-05
732.424	3.17E-05
732.54	2.88E-05
732.656	2.57E-05
732.772	2.46E-05
732.888	2.55E-05
733.004	2.40E-05
733.12	2.92E-05
733.236	2.90E-05
733.352	2.49E-05
733.468	2.67E-05
733.584	2.44E-05
733.7	2.37E-05
733.816	2.70E-05
733.932	2.51E-05
734.048	2.47E-05
734.164	2.54E-05
734.28	2.39E-05
734.396	2.38E-05
734.512	2.43E-05
734.628	2.51E-05
734.744	2.53E-05
734.86	2.83E-05
734.976	3.13E-05
735.092	2.53E-05
735.208	2.53E-05
735.324	2.41E-05
735.44	2.29E-05
735.556	2.34E-05
735.672	2.40E-05
735.788	2.70E-05
735.904	2.71E-05
736.02	2.46E-05
736.136	2.36E-05
736.252	2.39E-05
736.368	3.38E-05
736.484	4.26E-05
736.6	0.000135723
736.716	7.51E-05
736.832	5.52E-05
736.948	5.91E-05
737.064	4.92E-05
737.18	4.45E-05
737.296	2.48E-05
737.412	3.05E-05
737.528	2.71E-05
737.644	2.68E-05
737.76	2.69E-05
737.876	2.37E-05
737.992	2.64E-05
738.108	2.34E-05
738.224	2.44E-05
738.34	2.46E-05
738.456	2.40E-05
738.572	2.44E-05
738.688	2.31E-05
738.804	2.38E-05
738.92	2.38E-05
739.036	2.47E-05
739.152	2.43E-05
739.268	2.33E-05
739.384	2.43E-05
739.5	2.37E-05
739.616	2.39E-05
739.732	2.60E-05
739.848	2.49E-05
739.964	2.34E-05
740.08	2.37E-05
740.196	2.40E-05
740.312	2.30E-05
740.428	2.32E-05
740.544	2.51E-05
740.66	2.57E-05
740.776	3.55E-05
740.892	4.96E-05
741.008	4.42E-05
741.124	3.86E-05
741.24	3.12E-05
741.356	3.49E-05
741.472	2.81E-05
741.588	2.62E-05
741.704	2.45E-05
741.82	2.34E-05
741.936	2.27E-05
742.052	2.45E-05
742.168	2.36E-05
742.284	2.29E-05
742.4	2.26E-05
742.516	2.42E-05
742.632	2.36E-05
742.748	2.39E-05
742.864	2.29E-05
742.98	2.25E-05
743.096	2.27E-05
743.212	2.34E-05
743.328	2.32E-05
743.444	2.29E-05
743.56	2.46E-05
743.676	2.34E-05
743.792	2.40E-05
743.908	2.42E-05
744.024	2.30E-05
744.14	2.79E-05
744.256	5.25E-05
744.372	4.29E-05
744.488	3.18E-05
744.604	2.41E-05
744.72	2.45E-05
744.836	2.67E-05
744.952	2.61E-05
745.068	2.45E-05
745.184	2.46E-05
745.3	2.36E-05
745.416	2.47E-05
745.532	3.32E-05
745.648	5.44E-05
745.764	4.08E-05
745.88	3.67E-05
745.996	2.74E-05
746.112	3.40E-05
746.228	6.81E-05
746.344	0.000155646
746.46	0.000125532
746.576	8.54E-05
746.692	2.94E-05
746.808	3.97E-05
746.924	4.76E-05
747.04	5.13E-05
747.156	3.26E-05
747.272	3.07E-05
747.388	2.64E-05
747.504	2.89E-05
747.62	2.54E-05
747.736	2.55E-05
747.852	2.54E-05
747.968	3.97E-05
748.084	4.42E-05
748.2	3.00E-05
748.316	2.51E-05
748.432	2.56E-05
748.548	2.79E-05
748.664	3.97E-05
748.78	0.000101908
748.896	7.87E-05
749.012	3.94E-05
749.128	2.55E-05
749.244	2.94E-05
749.36	3.01E-05
749.476	3.34E-05
749.592	2.75E-05
749.708	4.04E-05
749.824	4.37E-05
749.94	4.18E-05
750.056	2.49E-05
750.172	2.75E-05
750.288	3.15E-05
750.404	2.78E-05
750.52	2.55E-05
750.636	2.38E-05
750.752	2.34E-05
750.868	2.29E-05
750.984	2.39E-05
751.1	2.41E-05
751.216	2.47E-05
751.332	2.52E-05
751.448	2.30E-05
751.564	2.48E-05
751.68	2.29E-05
751.796	2.48E-05
751.912	2.38E-05
752.028	2.40E-05
752.144	3.84E-05
752.26	4.63E-05
752.376	2.89E-05
752.492	3.05E-05
752.608	2.50E-05
752.724	3.57E-05
752.84	3.27E-05
752.956	3.07E-05
753.072	2.83E-05
753.188	2.83E-05
753.304	2.99E-05
753.42	3.12E-05
753.536	3.01E-05
753.652	2.79E-05
753.768	2.34E-05
753.884	2.30E-05
754	2.30E-05
754.116	2.91E-05
754.232	3.67E-05
754.348	3.04E-05
754.464	2.49E-05
754.58	2.87E-05
754.696	2.41E-05
754.812	2.22E-05
754.928	2.38E-05
755.044	2.26E-05
755.16	2.35E-05
755.276	2.51E-05
755.392	2.50E-05
755.508	2.54E-05
755.624	2.43E-05
755.74	2.42E-05
755.856	2.19E-05
755.972	2.20E-05
756.088	2.33E-05
756.204	2.27E-05
756.32	2.32E-05
756.436	2.26E-05
756.552	2.26E-05
756.668	3.26E-05
756.784	2.74E-05
756.9	2.92E-05
757.016	2.76E-05
757.132	2.79E-05
757.248	2.83E-05
757.364	2.97E-05
757.48	2.69E-05
757.596	3.19E-05
757.712	2.86E-05
757.828	3.09E-05
757.944	4.54E-05
758.06	9.26E-05
758.176	6.29E-05
758.292	5.38E-05
758.408	6.67E-05
758.524	6.17E-05
758.64	3.89E-05
758.756	6.09E-05
758.872	6.17E-05
758.988	3.82E-05
759.104	3.91E-05
759.22	4.65E-05
759.336	3.26E-05
759.452	2.54E-05
759.568	2.72E-05
759.684	3.37E-05
759.8	7.89E-05
759.916	6.05E-05
760.032	3.57E-05
760.148	2.49E-05
760.264	3.82E-05
760.38	3.49E-05
760.496	0.000100091
760.612	0.000249038
760.728	0.000146341
760.844	8.15E-05
760.96	4.71E-05
761.076	6.49E-05
761.192	7.35E-05
761.308	7.30E-05
761.424	4.11E-05
761.54	4.32E-05
761.656	5.31E-05
761.772	3.35E-05
761.888	3.91E-05
762.004	4.75E-05
762.12	5.59E-05
762.236	0.000134032
762.352	0.000125202
762.468	5.50E-05
762.584	4.58E-05
762.7	4.48E-05
762.816	5.25E-05
762.932	3.92E-05
763.048	2.73E-05
763.164	2.69E-05
763.28	2.38E-05
763.396	2.30E-05
763.512	2.43E-05
763.628	2.72E-05
763.744	2.42E-05
763.86	3.90E-05
763.976	0.00010169
764.092	0.000247793
764.208	0.000182338
764.324	0.000117018
764.44	0.00013636
764.556	0.00011317
764.672	5.39E-05
764.788	4.90E-05
764.904	5.14E-05
765.02	2.85E-05
765.136	4.58E-05
765.252	4.74E-05
765.368	4.55E-05
765.484	8.81E-05
765.6	5.88E-05
765.716	5.08E-05
765.832	4.34E-05
765.948	4.08E-05
766.064	3.42E-05
766.18	2.64E-05
766.296	2.56E-05
766.412	2.45E-05
766.528	2.45E-05
766.644	2.43E-05
766.76	2.20E-05
766.876	2.60E-05
766.992	2.45E-05
767.108	2.45E-05
767.224	2.50E-05
767.34	2.42E-05
767.456	2.16E-05
767.572	2.30E-05
767.688	2.19E-05
767.804	2.18E-05
767.92	2.16E-05
768.036	2.18E-05
768.152	2.19E-05
768.268	2.18E-05
768.384	2.17E-05
768.5	2.20E-05
768.616	2.31E-05
768.732	2.15E-05
768.848	2.28E-05
768.964	2.26E-05
769.08	2.17E-05
769.196	2.52E-05
769.312	2.29E-05
769.428	2.26E-05
769.544	2.13E-05
769.66	2.19E-05
769.776	2.19E-05
769.892	2.20E-05
770.008	2.32E-05
770.124	2.56E-05
770.24	2.42E-05
770.356	2.32E-05
770.472	2.28E-05
770.588	2.27E-05
770.704	2.33E-05
770.82	2.58E-05
770.936	2.44E-05
771.052	7.00E-05
771.168	0.00010491
771.284	9.49E-05
771.4	3.85E-05
771.516	5.38E-05
771.632	1.00E-04
771.748	0.000397785
771.864	0.000236582
771.98	0.000132458
772.096	0.000108119
772.212	3.72E-05
772.328	0.000123703
772.444	6.83E-05
772.56	9.28E-05
772.676	4.75E-05
772.792	8.41E-05
772.908	3.49E-05
773.024	6.98E-05
773.14	3.33E-05
773.256	3.44E-05
773.372	2.58E-05
773.488	2.67E-05
773.604	5.09E-05
773.72	9.22E-05
773.836	7.77E-05
773.952	6.93E-05
774.068	5.61E-05
774.184	5.00E-05
774.3	5.36E-05
774.416	3.72E-05
774.532	3.34E-05
774.648	3.74E-05
774.764	3.36E-05
774.88	3.10E-05
774.996	3.47E-05
775.112	2.76E-05
775.228	2.47E-05
775.344	2.49E-05
775.46	2.27E-05
775.576	2.50E-05
775.692	2.38E-05
775.808	2.33E-05
775.924	2.20E-05
776.04	2.23E-05
776.156	2.23E-05
776.272	2.22E-05
776.388	2.32E-05
776.504	2.62E-05
776.62	4.59E-05
776.736	0.00010915
776.852	0.000100585
776.968	2.90E-05
777.084	3.37E-05
777.2	4.58E-05
777.316	3.53E-05
777.432	3.11E-05
777.548	2.59E-05
777.664	9.10E-05
777.78	8.66E-05
777.896	7.74E-05
778.012	6.02E-05
778.128	5.73E-05
778.244	2.75E-05
778.36	5.79E-05
778.476	0.000100582
778.592	4.85E-05
778.708	5.13E-05
778.824	5.06E-05
778.94	3.81E-05
779.056	4.01E-05
779.172	0.000161397
779.288	0.000368648
779.404	0.000109062
779.52	5.36E-05
779.636	7.21E-05
779.752	7.63E-05
779.868	5.49E-05
779.984	4.45E-05
780.1	0.000371376
780.216	0.000153155
780.332	0.000146334
780.448	0.000126276
780.564	6.66E-05
780.68	4.53E-05
780.796	4.28E-05
780.912	6.54E-05
781.028	8.10E-05
781.144	8.10E-05
781.26	8.85E-05
781.376	9.26E-05
781.492	4.23E-05
781.608	3.91E-05
781.724	3.88E-05
781.84	4.54E-05
781.956	3.93E-05
782.072	4.23E-05
782.188	2.85E-05
782.304	2.60E-05
782.42	2.42E-05
782.536	2.21E-05
782.652	2.32E-05
782.768	2.35E-05
782.884	2.21E-05
783	2.26E-05
783.116	2.35E-05
783.232	2.44E-05
783.348	2.37E-05
783.464	2.56E-05
783.58	2.91E-05
783.696	3.25E-05
783.812	2.97E-05
783.928	2.81E-05
784.044	2.89E-05
784.16	3.37E-05
784.276	2.71E-05
784.392	2.74E-05
784.508	2.42E-05
784.624	2.48E-05
784.74	2.27E-05
784.856	2.28E-05
784.972	2.14E-05
785.088	2.23E-05
785.204	2.45E-05
785.32	2.92E-05
785.436	2.57E-05
785.552	3.02E-05
785.668	3.11E-05
785.784	2.24E-05
785.9	2.40E-05
786.016	2.21E-05
786.132	2.43E-05
786.248	3.22E-05
786.364	3.27E-05
786.48	4.95E-05
786.596	5.98E-05
786.712	5.44E-05
786.828	4.83E-05
786.944	3.27E-05
787.06	2.61E-05
787.176	2.44E-05
787.292	2.33E-05
787.408	2.12E-05
787.524	2.17E-05
787.64	2.23E-05
787.756	2.19E-05
787.872	2.44E-05
787.988	2.29E-05
788.104	2.20E-05
788.22	2.10E-05
788.336	2.19E-05
788.452	2.08E-05
788.568	2.74E-05
788.684	2.32E-05
788.8	2.09E-05
788.916	2.02E-05
789.032	2.04E-05
789.148	2.13E-05
789.264	2.45E-05
789.38	2.22E-05
789.496	2.19E-05
789.612	2.14E-05
789.728	2.38E-05
789.844	2.13E-05
789.96	2.06E-05
790.076	2.08E-05
790.192	1.90E-05
790.308	2.66E-05
790.424	2.36E-05
790.54	2.33E-05
790.656	2.04E-05
790.772	1.99E-05
790.888	1.97E-05
791.004	2.09E-05
791.12	2.12E-05
791.236	2.05E-05
791.352	2.29E-05
791.468	2.61E-05
791.584	2.50E-05
791.7	3.10E-05
791.816	4.79E-05
791.932	3.71E-05
792.048	2.55E-05
792.164	2.96E-05
792.28	3.72E-05
792.396	4.47E-05
792.512	3.77E-05
792.628	3.31E-05
792.744	4.14E-05
792.86	4.38E-05
792.976	3.28E-05
793.092	7.26E-05
793.208	6.53E-05
793.324	5.38E-05
793.44	4.27E-05
793.556	3.54E-05
793.672	5.04E-05
793.788	0.000141753
793.904	9.09E-05
794.02	7.60E-05
794.136	0.000297947
794.252	8.66E-05
794.368	7.98E-05
794.484	7.42E-05
794.6	4.48E-05
794.716	6.79E-05
794.832	4.49E-05
794.948	3.02E-05
795.064	4.61E-05
795.18	3.09E-05
795.296	2.72E-05
795.412	2.97E-05
795.528	2.38E-05
795.644	2.28E-05
795.76	2.27E-05
795.876	2.21E-05
795.992	2.26E-05
796.108	2.10E-05
796.224	2.20E-05
796.34	2.69E-05
796.456	2.93E-05
796.572	2.49E-05
796.688	2.43E-05
796.804	2.14E-05
796.92	2.14E-05
797.036	2.38E-05
797.152	2.04E-05
797.268	2.52E-05
797.384	2.60E-05
797.5	2.85E-05
797.616	2.89E-05
797.732	2.28E-05
797.848	2.39E-05
797.964	2.90E-05
798.08	3.06E-05
798.196	3.03E-05
798.312	6.59E-05
798.428	3.69E-05
798.544	5.90E-05
798.66	4.39E-05
798.776	3.32E-05
798.892	4.32E-05
799.008	4.65E-05
799.124	4.92E-05
799.24	4.85E-05
799.356	5.86E-05
799.472	4.57E-05
799.588	3.17E-05
799.704	2.42E-05
799.82	2.85E-05
799.936	0.000169771
800.052	0.000132514
800.168	6.67E-05
800.284	7.03E-05
800.4	4.39E-05
800.516	3.02E-05
800.632	4.08E-05
800.748	2.65E-05
800.864	2.70E-05
800.98	3.20E-05
801.096	2.21E-05
801.212	2.18E-05
801.328	2.17E-05
801.444	2.13E-05
801.56	2.17E-05
801.676	2.26E-05
801.792	2.33E-05
801.908	2.77E-05
802.024	2.64E-05
802.14	2.50E-05
802.256	2.24E-05
802.372	2.64E-05
802.488	4.74E-05
802.604	7.81E-05
802.72	3.14E-05
802.836	3.38E-05
802.952	3.09E-05
803.068	2.23E-05
803.184	2.85E-05
803.3	3.55E-05
803.416	3.18E-05
803.532	3.87E-05
803.648	2.84E-05
803.764	2.26E-05
803.88	2.21E-05
803.996	2.07E-05
804.112	2.15E-05
804.228	2.71E-05
804.344	2.64E-05
804.46	2.58E-05
804.576	2.73E-05
804.692	2.39E-05
804.808	2.13E-05
804.924	2.13E-05
805.04	1.99E-05
805.156	2.71E-05
805.272	7.82E-05
805.388	0.000135268
805.504	9.11E-05
805.62	3.52E-05
805.736	0.000126769
805.852	6.19E-05
805.968	3.69E-05
806.084	3.65E-05
806.2	3.95E-05
806.316	3.34E-05
806.432	3.46E-05
806.548	6.22E-05
806.664	5.09E-05
806.78	5.48E-05
806.896	4.20E-05
807.012	8.32E-05
807.128	4.37E-05
807.244	4.78E-05
807.36	3.48E-05
807.476	5.78E-05
807.592	4.34E-05
807.708	3.82E-05
807.824	3.99E-05
807.94	3.06E-05
808.056	3.34E-05
808.172	4.50E-05
808.288	4.14E-05
808.404	3.77E-05
808.52	5.05E-05
808.636	4.47E-05
808.752	3.30E-05
808.868	4.07E-05
808.984	3.00E-05
809.1	2.51E-05
809.216	2.28E-05
809.332	2.38E-05
809.448	2.21E-05
809.564	2.01E-05
809.68	2.10E-05
809.796	2.46E-05
809.912	2.26E-05
810.028	1.94E-05
810.144	2.39E-05
810.26	2.46E-05
810.376	2.85E-05
810.492	2.63E-05
810.608	4.56E-05
810.724	0.000119375
810.84	0.000112974
810.956	0.000170019
811.072	0.000155092
811.188	0.00012473
811.304	0.000190909
811.42	0.000169942
811.536	0.000140351
811.652	9.14E-05
811.768	7.65E-05
811.884	6.96E-05
812	5.16E-05
812.116	5.69E-05
812.232	4.75E-05
812.348	3.68E-05
812.464	3.92E-05
812.58	3.21E-05
812.696	4.36E-05
812.812	4.23E-05
812.928	4.32E-05
813.044	4.21E-05
813.16	9.98E-05
813.276	0.00019057
813.392	0.000278943
813.508	0.000413616
813.624	0.000239615
813.74	0.000340701
813.856	0.000233747
813.972	0.000236188
814.088	0.000237901
814.204	0.000203563
814.32	0.000118475
814.436	0.0001457
814.552	0.000739141
814.668	0.000913863
814.784	0.00125984
814.9	0.000701852
815.016	0.000429274
815.132	0.000933591
815.248	0.0008245
815.364	0.000605896
815.48	0.000246044
815.596	0.000545049
815.712	0.00116539
815.828	0.00119287
815.944	0.000573991
816.06	0.000262934
816.176	0.000156078
816.292	0.000122959
816.408	9.61E-05
816.524	3.99E-05
816.64	4.51E-05
816.756	3.95E-05
816.872	3.19E-05
816.988	2.93E-05
817.104	2.22E-05
817.22	2.62E-05
817.336	3.30E-05
817.452	2.52E-05
817.568	3.88E-05
817.684	8.29E-05
817.8	4.37E-05
817.916	3.11E-05
818.032	7.67E-05
818.148	4.74E-05
818.264	3.44E-05
818.38	3.23E-05
818.496	2.44E-05
818.612	2.25E-05
818.728	2.22E-05
818.844	2.61E-05
818.96	2.56E-05
819.076	2.02E-05
819.192	1.95E-05
819.308	2.12E-05
819.424	1.95E-05
819.54	2.37E-05
819.656	3.28E-05
819.772	2.24E-05
819.888	2.14E-05
820.004	2.29E-05
820.12	2.44E-05
820.236	2.81E-05
820.352	2.22E-05
820.468	2.12E-05
820.584	5.45E-05
820.7	4.15E-05
820.816	2.83E-05
820.932	3.24E-05
821.048	5.19E-05
821.164	2.87E-05
821.28	2.23E-05
821.396	4.09E-05
821.512	3.68E-05
821.628	2.06E-05
821.744	2.14E-05
821.86	2.06E-05
821.976	1.95E-05
822.092	2.22E-05
822.208	2.35E-05
822.324	2.23E-05
822.44	4.11E-05
822.556	5.95E-05
822.672	3.82E-05
822.788	2.52E-05
822.904	3.72E-05
823.02	2.20E-05
823.136	4.21E-05
823.252	7.94E-05
823.368	2.15E-05
823.484	2.32E-05
823.6	2.81E-05
823.716	2.14E-05
823.832	2.36E-05
823.948	2.15E-05
824.064	2.21E-05
824.18	2.01E-05
824.296	1.94E-05
824.412	1.95E-05
824.528	1.92E-05
824.644	1.94E-05
824.76	2.06E-05
824.876	2.12E-05
824.992	2.00E-05
825.108	2.22E-05
825.224	2.30E-05
825.34	2.12E-05
825.456	2.17E-05
825.572	2.16E-05
825.688	1.99E-05
825.804	1.96E-05
825.92	2.03E-05
826.036	1.99E-05
826.152	1.87E-05
826.268	1.83E-05
826.384	1.88E-05
826.5	1.92E-05
826.616	3.73E-05
826.732	9.54E-05
826.848	7.28E-05
826.964	0.000155819
827.08	0.000208737
827.196	0.000199371
827.312	0.000190623
827.428	0.000126674
827.544	0.000111438
827.66	5.02E-05
827.776	4.53E-05
827.892	3.80E-05
828.008	3.32E-05
828.124	2.91E-05
828.24	2.62E-05
828.356	2.94E-05
828.472	2.39E-05
828.588	2.21E-05
828.704	3.70E-05
828.82	3.36E-05
828.936	2.45E-05
829.052	2.03E-05
829.168	2.34E-05
829.284	2.24E-05
829.4	2.33E-05
829.516	2.67E-05
829.632	2.64E-05
829.748	2.22E-05
829.864	2.09E-05
829.98	2.00E-05
830.096	1.93E-05
830.212	2.01E-05
830.328	1.93E-05
830.444	2.07E-05
830.56	2.40E-05
830.676	2.02E-05
830.792	2.05E-05
830.908	2.13E-05
831.024	2.24E-05
831.14	2.19E-05
831.256	2.46E-05
831.372	2.08E-05
831.488	2.47E-05
831.604	2.51E-05
831.72	2.35E-05
831.836	2.66E-05
831.952	2.41E-05
832.068	2.23E-05
832.184	1.92E-05
832.3	2.03E-05
832.416	1.85E-05
832.532	1.91E-05
832.648	2.20E-05
832.764	2.35E-05
832.88	1.85E-05
832.996	2.03E-05
833.112	1.86E-05
833.228	1.98E-05
833.344	2.06E-05
833.46	2.14E-05
833.576	2.00E-05
833.692	1.91E-05
833.808	2.02E-05
833.924	2.21E-05
834.04	2.13E-05
834.156	2.03E-05
834.272	2.57E-05
834.388	2.05E-05
834.504	2.20E-05
834.62	2.27E-05
834.736	2.10E-05
834.852	1.83E-05
834.968	1.92E-05
835.084	2.02E-05
835.2	2.03E-05
835.316	5.95E-05
835.432	6.26E-05
835.548	5.34E-05
835.664	4.67E-05
835.78	9.13E-05
835.896	5.00E-05
836.012	6.71E-05
836.128	6.98E-05
836.244	7.37E-05
836.36	8.45E-05
836.476	9.96E-05
836.592	5.53E-05
836.708	9.37E-05
836.824	3.20E-05
836.94	6.52E-05
837.056	0.000173051
837.172	0.000111968
837.288	3.41E-05
837.404	5.65E-05
837.52	7.47E-05
837.636	3.89E-05
837.752	3.34E-05
837.868	2.97E-05
837.984	2.07E-05
838.1	2.25E-05
838.216	2.21E-05
838.332	2.63E-05
838.448	4.84E-05
838.564	5.55E-05
838.68	4.02E-05
838.796	3.49E-05
838.912	3.43E-05
839.028	6.83E-05
839.144	8.84E-05
839.26	8.77E-05
839.376	5.51E-05
839.492	4.92E-05
839.608	3.82E-05
839.724	3.82E-05
839.84	3.34E-05
839.956	3.50E-05
840.072	3.41E-05
840.188	2.48E-05
840.304	2.54E-05
840.42	4.27E-05
840.536	4.03E-05
840.652	2.20E-05
840.768	2.60E-05
840.884	3.69E-05
841	3.04E-05
841.116	1.98E-05
841.232	5.66E-05
841.348	5.33E-05
841.464	5.17E-05
841.58	3.69E-05
841.696	4.72E-05
841.812	4.16E-05
841.928	4.98E-05
842.044	7.11E-05
842.16	6.40E-05
842.276	6.67E-05
842.392	3.60E-05
842.508	3.45E-05
842.624	3.71E-05
842.74	2.80E-05
842.856	2.23E-05
842.972	3.64E-05
843.088	2.77E-05
843.204	2.38E-05
843.32	2.34E-05
843.436	2.29E-05
843.552	2.60E-05
843.668	2.20E-05
843.784	2.14E-05
843.9	1.90E-05
844.016	2.38E-05
844.132	2.21E-05
844.248	1.97E-05
844.364	2.29E-05
844.48	2.08E-05
844.596	2.41E-05
844.712	2.21E-05
844.828	6.43E-05
844.944	6.02E-05
845.06	5.02E-05
845.176	3.35E-05
845.292	3.10E-05
845.408	2.12E-05
845.524	2.03E-05
845.64	4.08E-05
845.756	8.74E-05
845.872	2.75E-05
845.988	3.89E-05
846.104	3.14E-05
846.22	2.67E-05
846.336	3.67E-05
846.452	3.13E-05
846.568	3.27E-05
846.684	2.06E-05
846.8	1.99E-05
846.916	1.89E-05
847.032	1.94E-05
847.148	1.96E-05
847.264	1.90E-05
847.38	5.12E-05
847.496	6.93E-05
847.612	5.93E-05
847.728	8.87E-05
847.844	0.00015361
847.96	0.000167996
848.076	4.02E-05
848.192	0.000135117
848.308	0.00129425
848.424	0.00680946
848.54	0.00218661
848.656	0.000630822
848.772	0.00215645
848.888	0.00113397
849.004	0.000880133
849.12	0.000501426
849.236	0.000538872
849.352	0.000281843
849.468	0.000111232
849.584	7.78E-05
849.7	0.000133094
849.816	6.19E-05
849.932	3.08E-05
850.048	4.30E-05
850.164	3.30E-05
850.28	4.00E-05
850.396	2.95E-05
850.512	2.21E-05
850.628	3.12E-05
850.744	2.75E-05
850.86	2.29E-05
850.976	2.87E-05
851.092	2.31E-05
851.208	1.97E-05
851.324	1.86E-05
851.44	1.80E-05
851.556	1.76E-05
851.672	1.69E-05
851.788	1.83E-05
851.904	1.83E-05
852.02	2.01E-05
852.136	1.82E-05
852.252	1.79E-05
852.368	1.77E-05
852.484	1.87E-05
852.6	2.08E-05
852.716	2.16E-05
852.832	1.91E-05
852.948	1.95E-05
853.064	1.89E-05
853.18	1.80E-05
853.296	1.87E-05
853.412	1.75E-05
853.528	1.81E-05
853.644	1.89E-05
853.76	2.60E-05
853.876	2.43E-05
853.992	1.84E-05
854.108	2.10E-05
854.224	1.85E-05
854.34	2.31E-05
854.456	2.15E-05
854.572	1.98E-05
854.688	2.48E-05
854.804	2.20E-05
854.92	2.01E-05
855.036	2.02E-05
855.152	1.87E-05
855.268	2.32E-05
855.384	2.50E-05
855.5	2.08E-05
855.616	1.94E-05
855.732	1.97E-05
855.848	1.86E-05
855.964	2.92E-05
856.08	4.65E-05
856.196	3.72E-05
856.312	1.84E-05
856.428	1.95E-05
856.544	2.79E-05
856.66	2.31E-05
856.776	1.85E-05
856.892	1.74E-05
857.008	1.94E-05
857.124	2.03E-05
857.24	2.07E-05
857.356	2.05E-05
857.472	1.91E-05
857.588	3.16E-05
857.704	6.63E-05
857.82	5.65E-05
857.936	2.31E-05
858.052	1.94E-05
858.168	3.10E-05
858.284	2.81E-05
858.4	2.62E-05
858.516	1.93E-05
858.632	2.23E-05
858.748	2.14E-05
858.864	2.08E-05
858.98	2.07E-05
859.096	1.96E-05
859.212	2.43E-05
859.328	2.12E-05
859.444	2.88E-05
859.56	3.29E-05
859.676	2.11E-05
859.792	1.89E-05
859.908	1.97E-05
860.024	1.80E-05
860.14	1.75E-05
860.256	2.19E-05
860.372	1.99E-05
860.488	1.78E-05
860.604	1.75E-05
860.72	1.92E-05
860.836	1.77E-05
860.952	1.92E-05
861.068	1.86E-05
861.184	1.70E-05
861.3	2.23E-05
861.416	2.00E-05
861.532	2.23E-05
861.648	1.96E-05
861.764	3.30E-05
861.88	2.63E-05
861.996	2.53E-05
862.112	5.59E-05
862.228	9.13E-05
862.344	6.94E-05
862.46	8.54E-05
862.576	9.29E-05
862.692	5.67E-05
862.808	6.66E-05
862.924	9.88E-05
863.04	9.53E-05
863.156	5.62E-05
863.272	9.67E-05
863.388	4.59E-05
863.504	5.46E-05
863.62	4.72E-05
863.736	6.34E-05
863.852	4.86E-05
863.968	3.01E-05
864.084	4.14E-05
864.2	7.28E-05
864.316	7.43E-05
864.432	4.64E-05
864.548	4.94E-05
864.664	3.72E-05
864.78	4.28E-05
864.896	4.75E-05
865.012	4.94E-05
865.128	3.69E-05
865.244	3.00E-05
865.36	2.71E-05
865.476	2.39E-05
865.592	2.74E-05
865.708	2.79E-05
865.824	2.16E-05
865.94	1.82E-05
866.056	1.80E-05
866.172	2.01E-05
866.288	1.83E-05
866.404	2.29E-05
866.52	1.99E-05
866.636	2.23E-05
866.752	2.50E-05
866.868	2.24E-05
866.984	2.89E-05
867.1	5.19E-05
867.216	4.40E-05
867.332	3.70E-05
867.448	6.51E-05
867.564	3.57E-05
867.68	3.45E-05
867.796	2.93E-05
867.912	9.39E-05
868.028	5.87E-05
868.144	4.30E-05
868.26	5.58E-05
868.376	3.70E-05
868.492	3.21E-05
868.608	4.78E-05
868.724	5.04E-05
868.84	3.07E-05
868.956	2.79E-05
869.072	2.75E-05
869.188	0.000185524
869.304	0.000207327
869.42	8.54E-05
869.536	0.000122536
869.652	8.78E-05
869.768	0.000102361
869.884	0.000114553
870	8.63E-05
870.116	0.000129134
870.232	0.000115191
870.348	5.25E-05
870.464	6.58E-05
870.58	3.33E-05
870.696	4.43E-05
870.812	3.95E-05
870.928	3.07E-05
871.044	4.97E-05
871.16	0.000150045
871.276	0.000323786
871.392	0.000109163
871.508	0.00026449
871.624	0.00017958
871.74	0.000260161
871.856	0.000122043
871.972	0.000155591
872.088	0.000289226
872.204	7.43E-05
872.32	7.56E-05
872.436	0.000145734
872.552	8.43E-05
872.668	4.66E-05
872.784	0.000111778
872.9	3.79E-05
873.016	8.73E-05
873.132	6.20E-05
873.248	0.0014946
873.364	0.000749069
873.48	0.000388351
873.596	0.000721789
873.712	0.000637535
873.828	0.000281303
873.944	0.000313398
874.06	0.00035422
874.176	0.000325009
874.292	0.00029063
874.408	0.00124084
874.524	0.00279305
874.64	0.000470629
874.756	0.000384795
874.872	0.000608034
874.988	0.000253406
875.104	0.000191142
875.22	0.000234447
875.336	0.000525688
875.452	0.00607595
875.568	0.00434293
875.684	0.00132725
875.8	0.00269877
875.916	0.00138784
876.032	0.000498471
876.148	0.000426756
876.264	0.000642831
876.38	0.000206629
876.496	0.000206103
876.612	9.81E-05
876.728	0.000205131
876.844	9.06E-05
876.96	0.000139079
877.076	9.50E-05
877.192	8.46E-05
877.308	5.05E-05
877.424	4.85E-05
877.54	6.29E-05
877.656	3.95E-05
877.772	2.84E-05
877.888	3.69E-05
878.004	3.49E-05
878.12	2.41E-05
878.236	4.74E-05
878.352	0.000176832
878.468	7.49E-05
878.584	7.35E-05
878.7	0.000103574
878.816	4.95E-05
878.932	4.47E-05
879.048	5.91E-05
879.164	4.25E-05
879.28	4.97E-05
879.396	4.11E-05
879.512	2.46E-05
879.628	7.74E-05
879.744	0.000160316
879.86	6.42E-05
879.976	3.86E-05
880.092	7.66E-05
880.208	5.52E-05
880.324	3.42E-05
880.44	3.87E-05
880.556	2.74E-05
880.672	2.87E-05
880.788	5.00E-05
880.904	4.78E-05
881.02	2.78E-05
881.136	2.50E-05
881.252	2.92E-05
881.368	2.67E-05
881.484	2.28E-05
881.6	2.36E-05
881.716	2.17E-05
881.832	1.89E-05
881.948	2.27E-05
882.064	2.02E-05
882.18	2.63E-05
882.296	2.83E-05
882.412	2.25E-05
882.528	2.27E-05
882.644	2.27E-05
882.76	2.36E-05
882.876	1.94E-05
882.992	1.97E-05
883.108	1.94E-05
883.224	1.89E-05
883.34	2.01E-05
883.456	3.20E-05
883.572	6.90E-05
883.688	3.80E-05
883.804	4.54E-05
883.92	3.55E-05
884.036	4.02E-05
884.152	2.31E-05
884.268	2.58E-05
884.384	2.47E-05
884.5	2.10E-05
884.616	2.61E-05
884.732	2.66E-05
884.848	2.42E-05
884.964	2.81E-05
885.08	2.34E-05
885.196	2.54E-05
885.312	2.80E-05
885.428	3.02E-05
885.544	2.51E-05
885.66	2.27E-05
885.776	1.96E-05
885.892	2.52E-05
886.008	2.80E-05
886.124	2.42E-05
886.24	2.40E-05
886.356	2.84E-05
886.472	3.37E-05
886.588	3.59E-05
886.704	3.13E-05
886.82	2.31E-05
886.936	2.42E-05
887.052	2.67E-05
887.168	2.39E-05
887.284	2.40E-05
887.4	3.17E-05
887.516	2.65E-05
887.632	2.78E-05
887.748	2.64E-05
887.864	2.24E-05
887.98	2.30E-05
888.096	2.89E-05
888.212	0.000108457
888.328	0.000469433
888.444	0.000100173
888.56	3.79E-05
888.676	0.00013221
888.792	8.14E-05
888.908	3.90E-05
889.024	0.000386168
889.14	0.000229346
889.256	0.000143909
889.372	0.000206678
889.488	0.000295623
889.604	0.000163816
889.72	0.000155991
889.836	0.000113664
889.952	0.000116506
890.068	7.18E-05
890.184	9.10E-05
890.3	7.27E-05
890.416	5.99E-05
890.532	4.23E-05
890.648	2.42E-05
890.764	2.28E-05
890.88	1.95E-05
890.996	2.55E-05
891.112	2.01E-05
891.228	1.98E-05
891.344	2.56E-05
891.46	9.95E-05
891.576	0.000213035
891.692	0.00211621
891.808	0.00232505
891.924	0.00173543
892.04	0.000612886
892.156	0.000605733
892.272	0.000311199
892.388	0.00027139
892.504	0.000128213
892.62	9.95E-05
892.736	0.000127245
892.852	0.000474963
892.968	0.000545793
893.084	0.00035487
893.2	0.000107812
893.316	0.00017341
893.432	0.000187357
893.548	0.000146758
893.664	7.24E-05
893.78	4.95E-05
893.896	4.45E-05
894.012	5.24E-05
894.128	3.13E-05
894.244	2.56E-05
894.36	3.68E-05
894.476	4.31E-05
894.592	3.69E-05
894.708	3.73E-05
894.824	2.96E-05
894.94	3.10E-05
895.056	2.28E-05
895.172	2.26E-05
895.288	2.03E-05
895.404	2.65E-05
895.52	3.49E-05
895.636	3.46E-05
895.752	3.21E-05
895.868	3.13E-05
895.984	2.71E-05
896.1	2.77E-05
896.216	3.11E-05
896.332	3.32E-05
896.448	3.66E-05
896.564	3.51E-05
896.68	3.12E-05
896.796	2.40E-05
896.912	1.97E-05
897.028	1.98E-05
897.144	2.05E-05
897.26	1.94E-05
897.376	1.95E-05
897.492	2.03E-05
897.608	5.08E-05
897.724	5.53E-05
897.84	3.87E-05
897.956	2.57E-05
898.072	2.49E-05
898.188	3.50E-05
898.304	2.87E-05
898.42	2.40E-05
898.536	2.12E-05
898.652	2.11E-05
898.768	2.15E-05
898.884	2.40E-05
899	2.60E-05
899.116	2.45E-05
899.232	2.12E-05
899.348	2.03E-05
899.464	2.06E-05
899.58	1.99E-05
899.696	2.03E-05
899.812	2.07E-05
899.928	1.99E-05
900.044	2.18E-05
900.16	2.13E-05
900.276	1.97E-05
900.392	2.25E-05
900.508	2.08E-05
900.624	2.18E-05
900.74	2.03E-05
900.856	2.14E-05
900.972	4.32E-05
901.088	9.22E-05
901.204	0.000551402
901.32	0.000544967
901.436	0.000393026
901.552	0.000119404
901.668	9.48E-05
901.784	0.000102418
901.9	7.79E-05
902.016	5.18E-05
902.132	0.000139084
902.248	0.0002875
902.364	0.000214567
902.48	8.00E-05
902.596	0.000101076
902.712	6.84E-05
902.828	7.72E-05
902.944	0.000242075
903.06	0.0001605
903.176	0.000123203
903.292	7.14E-05
903.408	5.39E-05
903.524	0.000150421
903.64	0.00015041
903.756	9.44E-05
903.872	4.78E-05
903.988	3.45E-05
904.104	3.23E-05
904.22	3.05E-05
904.336	3.01E-05
904.452	2.13E-05
904.568	2.27E-05
904.684	2.08E-05
904.8	2.25E-05
904.916	2.12E-05
905.032	2.42E-05
905.148	2.16E-05
905.264	2.18E-05
905.38	2.13E-05
905.496	1.98E-05
905.612	2.03E-05
905.728	1.87E-05
905.844	1.90E-05
905.96	2.01E-05
906.076	1.93E-05
906.192	1.92E-05
906.308	1.98E-05
906.424	1.84E-05
906.54	2.07E-05
906.656	2.06E-05
906.772	2.10E-05
906.888	2.01E-05
907.004	3.53E-05
907.12	3.43E-05
907.236	3.13E-05
907.352	2.65E-05
907.468	2.77E-05
907.584	2.68E-05
907.7	2.25E-05
907.816	2.75E-05
907.932	2.39E-05
908.048	2.68E-05
908.164	2.00E-05
908.28	2.13E-05
908.396	2.09E-05
908.512	2.39E-05
908.628	2.42E-05
908.744	1.91E-05
908.86	1.84E-05
908.976	1.86E-05
909.092	1.86E-05
909.208	1.94E-05
909.324	2.07E-05
909.44	3.55E-05
909.556	3.04E-05
909.672	2.47E-05
909.788	2.23E-05
909.904	2.32E-05
910.02	2.14E-05
910.136	2.35E-05
910.252	2.47E-05
910.368	2.25E-05
910.484	2.11E-05
910.6	2.05E-05
910.716	2.12E-05
910.832	2.09E-05
910.948	2.08E-05
911.064	2.18E-05
911.18	1.92E-05
911.296	2.13E-05
911.412	2.38E-05
911.528	5.78E-05
911.644	0.000173349
911.76	0.000122126
911.876	3.67E-05
911.992	4.00E-05
912.108	7.12E-05
912.224	5.72E-05
912.34	3.31E-05
912.456	4.09E-05
912.572	3.69E-05
912.688	4.20E-05
912.804	3.56E-05
912.92	3.54E-05
913.036	5.56E-05
913.152	2.97E-05
913.268	2.28E-05
913.384	2.23E-05
913.5	2.56E-05
913.616	2.34E-05
913.732	2.07E-05
913.848	2.33E-05
913.964	1.99E-05
914.08	2.27E-05
914.196	2.91E-05
914.312	2.99E-05
914.428	2.79E-05
914.544	2.62E-05
914.66	2.62E-05
914.776	2.14E-05
914.892	2.05E-05
915.008	1.95E-05
915.124	2.02E-05
915.24	2.06E-05
915.356	2.18E-05
915.472	1.92E-05
915.588	1.89E-05
915.704	1.88E-05
915.82	2.15E-05
915.936	6.14E-05
916.052	0.000125432
916.168	0.000109262
916.284	0.00010732
916.4	0.000145284
916.516	7.91E-05
916.632	5.80E-05
916.748	3.43E-05
916.864	4.37E-05
916.98	8.92E-05
917.096	8.20E-05
917.212	4.06E-05
917.328	5.89E-05
917.444	4.07E-05
917.56	3.67E-05
917.676	3.97E-05
917.792	3.27E-05
917.908	3.01E-05
918.024	2.59E-05
918.14	2.41E-05
918.256	2.28E-05
918.372	2.20E-05
918.488	2.05E-05
918.604	1.97E-05
918.72	1.93E-05
918.836	2.18E-05
918.952	1.95E-05
919.068	1.98E-05
919.184	4.73E-05
919.3	6.02E-05
919.416	4.25E-05
919.532	2.24E-05
919.648	3.55E-05
919.764	3.26E-05
919.88	0.000107264
919.996	0.000339844
920.112	0.000254431
920.228	0.000688799
920.344	0.00105627
920.46	0.00114761
920.576	0.000810474
920.692	0.00841195
920.808	0.00610587
920.924	0.00211176
921.04	0.000599711
921.156	0.00054631
921.272	0.00118777
921.388	0.000968016
921.504	0.00189189
921.62	0.00120675
921.736	0.00139278
921.852	0.00048364
921.968	0.000515854
922.084	0.000398775
922.2	0.000351285
922.316	0.000243824
922.432	0.000590924
922.548	0.00048988
922.664	0.000448888
922.78	0.000171681
922.896	0.000151986
923.012	7.83E-05
923.128	0.000117736
923.244	9.62E-05
923.36	0.000193295
923.476	0.00018127
923.592	0.000170357
923.708	0.000121544
923.824	9.99E-05
923.94	0.000247606
924.056	0.000183907
924.172	0.000228659
924.288	0.000187488
924.404	0.000130322
924.52	0.000117238
924.636	0.000116482
924.752	0.000176968
924.868	0.000165827
924.984	7.44E-05
925.1	6.49E-05
925.216	6.13E-05
925.332	8.76E-05
925.448	9.01E-05
925.564	9.42E-05
925.68	9.07E-05
925.796	0.000104567
925.912	9.75E-05
926.028	0.000102449
926.144	8.97E-05
926.26	7.23E-05
926.376	9.12E-05
926.492	6.87E-05
926.608	7.12E-05
926.724	5.32E-05
926.84	4.78E-05
926.956	3.24E-05
927.072	3.11E-05
927.188	2.85E-05
927.304	2.82E-05
927.42	2.86E-05
927.536	2.67E-05
927.652	2.58E-05
927.768	2.58E-05
927.884	2.49E-05
928	2.55E-05
928.116	2.47E-05
928.232	2.37E-05
928.348	2.41E-05
928.464	2.31E-05
928.58	2.82E-05
928.696	2.65E-05
928.812	2.59E-05
928.928	2.54E-05
929.044	2.41E-05
929.16	2.48E-05
929.276	2.63E-05
929.392	2.41E-05
929.508	2.48E-05
929.624	2.45E-05
929.74	2.35E-05
929.856	2.40E-05
929.972	5.31E-05
930.088	4.28E-05
930.204	2.71E-05
930.32	4.90E-05
930.436	4.35E-05
930.552	4.85E-05
930.668	3.56E-05
930.784	3.69E-05
930.9	5.09E-05
931.016	3.94E-05
931.132	4.52E-05
931.248	3.09E-05
931.364	2.74E-05
931.48	2.97E-05
931.596	2.77E-05
931.712	2.55E-05
931.828	3.22E-05
931.944	3.82E-05
932.06	5.01E-05
932.176	6.09E-05
932.292	6.74E-05
932.408	5.27E-05
932.524	6.10E-05
932.64	4.48E-05
932.756	5.46E-05
932.872	2.76E-05
932.988	2.42E-05
933.104	2.29E-05
933.22	2.54E-05
933.336	2.49E-05
933.452	2.42E-05
933.568	2.37E-05
933.684	2.39E-05
933.8	2.90E-05
933.916	3.54E-05
934.032	4.04E-05
934.148	4.20E-05
934.264	3.56E-05
934.38	2.48E-05
934.496	2.60E-05
934.612	2.50E-05
934.728	2.56E-05
934.844	2.42E-05
934.96	2.52E-05
935.076	2.21E-05
935.192	2.26E-05
935.308	2.78E-05
935.424	2.87E-05
935.54	2.65E-05
935.656	2.75E-05
935.772	2.53E-05
935.888	2.43E-05
936.004	2.99E-05
936.12	3.65E-05
936.236	3.84E-05
936.352	3.05E-05
936.468	3.08E-05
936.584	3.23E-05
936.7	3.15E-05
936.816	2.65E-05
936.932	2.39E-05
937.048	2.21E-05
937.164	2.22E-05
937.28	2.22E-05
937.396	2.29E-05
937.512	2.19E-05
937.628	2.25E-05
937.744	2.40E-05
937.86	2.25E-05
937.976	2.16E-05
938.092	2.59E-05
938.208	3.01E-05
938.324	3.60E-05
938.44	3.49E-05
938.556	4.61E-05
938.672	3.37E-05
938.788	2.77E-05
938.904	2.70E-05
939.02	3.02E-05
939.136	2.85E-05
939.252	2.76E-05
939.368	2.62E-05
939.484	2.72E-05
939.6	2.65E-05
939.716	3.02E-05
939.832	2.96E-05
939.948	2.90E-05
940.064	2.24E-05
940.18	2.33E-05
940.296	2.82E-05
940.412	3.13E-05
940.528	2.30E-05
940.644	2.55E-05
940.76	2.59E-05
940.876	2.29E-05
940.992	2.30E-05
941.108	3.52E-05
941.224	4.05E-05
941.34	4.71E-05
941.456	0.000373311
941.572	0.000121726
941.688	0.000356216
941.804	5.44E-05
941.92	0.000131444
942.036	5.43E-05
942.152	5.23E-05
942.268	0.000107458
942.384	7.09E-05
942.5	7.07E-05
942.616	6.12E-05
942.732	6.12E-05
942.848	6.17E-05
942.964	0.000109213
943.08	8.41E-05
943.196	5.09E-05
943.312	4.20E-05
943.428	4.34E-05
943.544	3.58E-05
943.66	3.02E-05
943.776	2.62E-05
943.892	2.40E-05
944.008	2.32E-05
944.124	2.30E-05
944.24	2.52E-05
944.356	2.39E-05
944.472	3.02E-05
944.588	3.12E-05
944.704	3.04E-05
944.82	3.46E-05
944.936	4.47E-05
945.052	2.71E-05
945.168	2.23E-05
945.284	2.44E-05
945.4	2.25E-05
945.516	2.40E-05
945.632	2.15E-05
945.748	2.32E-05
945.864	2.01E-05
945.98	2.33E-05
946.096	2.63E-05
946.212	4.02E-05
946.328	4.20E-05
946.444	3.02E-05
946.56	2.44E-05
946.676	2.74E-05
946.792	4.02E-05
946.908	0.000130162
947.024	0.000243405
947.14	0.000164303
947.256	0.000152417
947.372	7.68E-05
947.488	4.54E-05
947.604	3.72E-05
947.72	3.16E-05
947.836	3.45E-05
947.952	4.33E-05
948.068	3.07E-05
948.184	2.45E-05
948.3	2.32E-05
948.416	2.35E-05
948.532	2.03E-05
948.648	2.28E-05
948.764	2.54E-05
948.88	2.57E-05
948.996	2.30E-05
949.112	2.00E-05
949.228	3.01E-05
949.344	3.70E-05
949.46	3.31E-05
949.576	3.17E-05
949.692	3.45E-05
949.808	5.49E-05
949.924	7.17E-05
950.04	3.15E-05
950.156	3.59E-05
950.272	3.92E-05
950.388	3.63E-05
950.504	3.21E-05
950.62	2.58E-05
950.736	3.36E-05
950.852	3.02E-05
950.968	2.66E-05
951.084	2.28E-05
951.2	2.30E-05
951.316	2.00E-05
951.432	2.08E-05
951.548	2.30E-05
951.664	2.14E-05
951.78	2.36E-05
951.896	2.13E-05
952.012	2.04E-05
952.128	2.32E-05
952.244	3.26E-05
952.36	3.35E-05
952.476	2.95E-05
952.592	2.22E-05
952.708	2.56E-05
952.824	2.70E-05
952.94	8.87E-05
953.056	9.62E-05
953.172	5.89E-05
953.288	6.51E-05
953.404	5.44E-05
953.52	5.62E-05
953.636	3.21E-05
953.752	3.07E-05
953.868	2.26E-05
953.984	3.12E-05
954.1	2.47E-05
954.216	2.88E-05
954.332	2.26E-05
954.448	3.96E-05
954.564	2.25E-05
954.68	2.72E-05
954.796	2.79E-05
954.912	4.53E-05
955.028	5.03E-05
955.144	3.49E-05
955.26	2.28E-05
955.376	2.47E-05
955.492	2.85E-05
955.608	6.92E-05
955.724	7.10E-05
955.84	4.33E-05
955.956	4.94E-05
956.072	4.85E-05
956.188	4.89E-05
956.304	4.64E-05
956.42	8.64E-05
956.536	0.000280921
956.652	0.000108935
956.768	0.000179563
956.884	0.000275564
957	0.000349808
957.116	0.000854831
957.232	0.000536466
957.348	0.000143106
957.464	8.38E-05
957.58	6.57E-05
957.696	5.99E-05
957.812	5.30E-05
957.928	3.06E-05
958.044	3.30E-05
958.16	2.88E-05
958.276	2.43E-05
958.392	2.73E-05
958.508	2.12E-05
958.624	2.09E-05
958.74	2.34E-05
958.856	2.17E-05
958.972	2.49E-05
959.088	1.94E-05
959.204	1.97E-05
959.32	2.13E-05
959.436	2.07E-05
959.552	2.01E-05
959.668	3.56E-05
959.784	4.01E-05
959.9	4.83E-05
960.016	2.48E-05
960.132	3.75E-05
960.248	4.72E-05
960.364	4.64E-05
960.48	2.94E-05
960.596	2.50E-05
960.712	2.61E-05
960.828	0.00019407
960.944	0.000139142
961.06	0.000137583
961.176	7.35E-05
961.292	7.01E-05
961.408	7.78E-05
961.524	6.89E-05
961.64	4.49E-05
961.756	3.04E-05
961.872	3.98E-05
961.988	4.14E-05
962.104	4.57E-05
962.22	0.000138743
962.336	0.000147056
962.452	7.86E-05
962.568	6.92E-05
962.684	3.60E-05
962.8	4.57E-05
962.916	3.75E-05
963.032	3.34E-05
963.148	2.21E-05
963.264	2.42E-05
963.38	2.27E-05
963.496	2.10E-05
963.612	2.31E-05
963.728	2.14E-05
963.844	2.14E-05
963.96	1.95E-05
964.076	2.16E-05
964.192	2.06E-05
964.308	2.40E-05
964.424	3.54E-05
964.54	5.56E-05
964.656	6.94E-05
964.772	4.58E-05
964.888	2.22E-05
965.004	2.05E-05
965.12	3.09E-05
965.236	3.24E-05
965.352	2.73E-05
965.468	3.87E-05
965.584	4.45E-05
965.7	0.000253136
965.816	0.000141144
965.932	0.000227816
966.048	0.000226787
966.164	6.09E-05
966.28	0.000158176
966.396	0.00035915
966.512	0.000231414
966.628	0.000153861
966.744	9.15E-05
966.86	0.00139163
966.976	0.000968269
967.092	0.000891013
967.208	0.00067636
967.324	0.000506775
967.44	0.000631827
967.556	0.000175318
967.672	0.00040416
967.788	0.000203048
967.904	0.000152474
968.02	7.23E-05
968.136	0.000101263
968.252	6.26E-05
968.368	3.21E-05
968.484	4.30E-05
968.6	3.03E-05
968.716	2.28E-05
968.832	1.91E-05
968.948	2.00E-05
969.064	2.43E-05
969.18	2.48E-05
969.296	2.14E-05
969.412	1.86E-05
969.528	1.85E-05
969.644	1.92E-05
969.76	1.91E-05
969.876	1.98E-05
969.992	1.93E-05
970.108	1.96E-05
970.224	2.05E-05
970.34	2.08E-05
970.456	2.02E-05
970.572	1.84E-05
970.688	1.96E-05
970.804	2.01E-05
970.92	1.80E-05
971.036	1.80E-05
971.152	1.79E-05
971.268	1.87E-05
971.384	1.83E-05
971.5	2.02E-05
971.616	1.94E-05
971.732	2.46E-05
971.848	2.50E-05
971.964	2.56E-05
972.08	2.28E-05
972.196	2.07E-05
972.312	2.07E-05
972.428	1.93E-05
972.544	1.84E-05
972.66	2.01E-05
972.776	1.94E-05
972.892	1.90E-05
973.008	1.97E-05
973.124	1.85E-05
973.24	1.79E-05
973.356	1.78E-05
973.472	1.88E-05
973.588	1.89E-05
973.704	1.88E-05
973.82	1.92E-05
973.936	1.88E-05
974.052	1.89E-05
974.168	2.03E-05
974.284	2.17E-05
974.4	1.85E-05
974.516	1.79E-05
974.632	1.76E-05
974.748	1.74E-05
974.864	1.80E-05
974.98	1.84E-05
975.096	1.82E-05
975.212	1.88E-05
975.328	1.87E-05
975.444	1.92E-05
975.56	1.93E-05
975.676	1.92E-05
975.792	2.27E-05
975.908	2.85E-05
976.024	3.06E-05
976.14	3.22E-05
976.256	2.53E-05
976.372	2.22E-05
976.488	2.10E-05
976.604	1.99E-05
976.72	1.86E-05
976.836	1.93E-05
976.952	1.88E-05
977.068	1.87E-05
977.184	1.83E-05
977.3	1.77E-05
977.416	2.01E-05
977.532	2.49E-05
977.648	2.46E-05
977.764	2.58E-05
977.88	2.49E-05
977.996	2.24E-05
978.112	1.69E-05
978.228	1.81E-05
978.344	2.05E-05
978.46	2.09E-05
978.576	2.20E-05
978.692	2.09E-05
978.808	1.96E-05
978.924	1.78E-05
979.04	1.78E-05
979.156	1.79E-05
979.272	1.76E-05
979.388	1.79E-05
979.504	1.76E-05
979.62	1.77E-05
979.736	1.92E-05
979.852	1.95E-05
979.968	1.94E-05
980.084	1.88E-05
980.2	1.83E-05
980.316	1.92E-05
980.432	1.83E-05
980.548	1.86E-05
980.664	1.73E-05
980.78	1.80E-05
980.896	1.84E-05
981.012	1.74E-05
981.128	1.75E-05
981.244	1.88E-05
981.36	1.79E-05
981.476	1.90E-05
981.592	1.93E-05
981.708	2.43E-05
981.824	2.21E-05
981.94	1.97E-05
982.056	2.08E-05
982.172	1.88E-05
982.288	1.80E-05
982.404	1.87E-05
982.52	1.79E-05
982.636	1.91E-05
982.752	1.83E-05
982.868	1.87E-05
982.984	1.72E-05
983.1	1.82E-05
983.216	1.78E-05
983.332	1.80E-05
983.448	1.75E-05
983.564	1.75E-05
983.68	1.85E-05
983.796	1.90E-05
983.912	1.88E-05
984.028	1.89E-05
984.144	2.04E-05
984.26	2.18E-05
984.376	2.09E-05
984.492	1.96E-05
984.608	2.10E-05
984.724	1.81E-05
984.84	1.82E-05
984.956	1.81E-05
985.072	1.74E-05
985.188	1.81E-05
985.304	1.92E-05
985.42	1.82E-05
985.536	1.80E-05
985.652	1.77E-05
985.768	1.77E-05
985.884	1.76E-05
986	2.08E-05
986.116	1.76E-05
986.232	1.76E-05
986.348	1.75E-05
986.464	1.70E-05
986.58	1.79E-05
986.696	1.73E-05
986.812	1.83E-05
986.928	1.90E-05
987.044	1.93E-05
987.16	1.98E-05
987.276	1.99E-05
987.392	2.00E-05
987.508	1.92E-05
987.624	3.31E-05
987.74	3.44E-05
987.856	3.50E-05
987.972	2.38E-05
988.088	1.89E-05
988.204	2.16E-05
988.32	2.11E-05
988.436	2.15E-05
988.552	2.04E-05
988.668	2.13E-05
988.784	2.07E-05
988.9	1.96E-05
989.016	1.93E-05
989.132	1.86E-05
989.248	2.02E-05
989.364	2.27E-05
989.48	2.25E-05
989.596	2.03E-05
989.712	3.56E-05
989.828	4.13E-05
989.944	2.36E-05
990.06	3.27E-05
990.176	2.19E-05
990.292	2.03E-05
990.408	1.99E-05
990.524	2.17E-05
990.64	2.43E-05
990.756	2.19E-05
990.872	2.15E-05
990.988	2.13E-05
991.104	2.39E-05
991.22	2.01E-05
991.336	1.73E-05
991.452	2.03E-05
991.568	2.08E-05
991.684	2.02E-05
991.8	2.05E-05
991.916	2.21E-05
992.032	2.10E-05
992.148	2.11E-05
992.264	1.85E-05
992.38	1.79E-05
992.496	2.08E-05
992.612	2.27E-05
992.728	2.29E-05
992.844	2.57E-05
992.96	2.15E-05
993.076	1.83E-05
993.192	1.81E-05
993.308	1.85E-05
993.424	1.81E-05
993.54	1.85E-05
993.656	1.98E-05
993.772	2.92E-05
993.888	2.78E-05
994.004	2.40E-05
994.12	1.88E-05
994.236	1.88E-05
994.352	1.80E-05
994.468	1.76E-05
994.584	1.79E-05
994.7	1.75E-05
994.816	1.90E-05
994.932	1.88E-05
995.048	1.89E-05
995.164	1.86E-05
995.28	1.86E-05
995.396	1.87E-05
995.512	2.01E-05
995.628	2.01E-05
995.744	1.97E-05
995.86	1.94E-05
995.976	1.82E-05
996.092	1.80E-05
996.208	1.78E-05
996.324	2.68E-05
996.44	2.23E-05
996.556	2.11E-05
996.672	2.11E-05
996.788	2.32E-05
996.904	2.13E-05
997.02	1.76E-05
997.136	1.77E-05
997.252	1.76E-05
997.368	1.72E-05
997.484	1.76E-05
997.6	1.76E-05
997.716	1.73E-05
997.832	1.66E-05
997.948	1.72E-05
998.064	1.68E-05
998.18	1.65E-05
998.296	1.80E-05
998.412	1.77E-05
998.528	2.17E-05
998.644	2.28E-05
998.76	2.13E-05
998.876	1.90E-05
998.992	1.69E-05
999.108	1.80E-05
999.224	2.00E-05
999.34	1.92E-05
999.456	1.96E-05
999.572	1.97E-05
999.688	3.27E-05
999.804	3.37E-05
999.92	3.22E-05
1000.036	2.49E-05
1000.152	2.25E-05
1000.268	2.28E-05
1000.384	2.39E-05
1000.5	2.26E-05
1000.616	3.16E-05
1000.732	3.75E-05
1000.848	4.04E-05
1000.964	4.58E-05
1001.08	3.10E-05
1001.196	2.53E-05
1001.312	2.47E-05
1001.428	2.66E-05
1001.544	2.01E-05
1001.66	2.34E-05
1001.776	2.56E-05
1001.892	3.07E-05
1002.008	2.39E-05
1002.124	2.31E-05
1002.24	1.92E-05
1002.356	1.89E-05
1002.472	2.04E-05
1002.588	2.18E-05
1002.704	2.06E-05
1002.82	2.05E-05
1002.936	1.78E-05
1003.052	2.29E-05
1003.168	2.22E-05
1003.284	1.87E-05
1003.4	2.05E-05
1003.516	1.72E-05
1003.632	1.95E-05
1003.748	2.11E-05
1003.864	2.01E-05
1003.98	1.94E-05
1004.096	1.74E-05
1004.212	2.10E-05
1004.328	1.99E-05
1004.444	2.78E-05
1004.56	1.95E-05
1004.676	2.05E-05
1004.792	2.13E-05
1004.908	1.88E-05
1005.024	1.78E-05
1005.14	1.80E-05
1005.256	1.80E-05
1005.372	1.69E-05
1005.488	2.97E-05
1005.604	2.49E-05
1005.72	2.04E-05
1005.836	2.31E-05
1005.952	2.60E-05
1006.068	1.91E-05
1006.184	2.03E-05
1006.3	1.79E-05
1006.416	1.77E-05
1006.532	1.98E-05
1006.648	1.93E-05
1006.764	1.97E-05
1006.88	2.01E-05
1006.996	1.96E-05
1007.112	1.99E-05
1007.228	1.95E-05
1007.344	1.76E-05
1007.46	1.72E-05
1007.576	1.65E-05
1007.692	1.69E-05
1007.808	1.95E-05
1007.924	1.72E-05
1008.04	1.71E-05
1008.156	1.71E-05
1008.272	2.18E-05
1008.388	3.59E-05
1008.504	6.40E-05
1008.62	2.47E-05
1008.736	2.08E-05
1008.852	2.42E-05
1008.968	2.03E-05
1009.084	2.24E-05
1009.2	1.93E-05
1009.316	2.02E-05
1009.432	2.74E-05
1009.548	3.57E-05
1009.664	4.36E-05
1009.78	3.01E-05
1009.896	4.78E-05
1010.012	3.97E-05
1010.128	3.02E-05
1010.244	2.37E-05
1010.36	2.99E-05
1010.476	4.53E-05
1010.592	7.58E-05
1010.708	3.98E-05
1010.824	2.76E-05
1010.94	5.45E-05
1011.056	2.98E-05
1011.172	0.000189798
1011.288	0.000364659
1011.404	0.000451986
1011.52	0.000305292
1011.636	0.000243495
1011.752	0.000209948
1011.868	0.000204098
1011.984	0.000172513
1012.1	0.000178736
1012.216	0.000135611
1012.332	0.000138713
1012.448	0.00011634
1012.564	9.70E-05
1012.68	7.56E-05
1012.796	8.69E-05
1012.912	5.76E-05
1013.028	7.08E-05
1013.144	6.83E-05
1013.26	4.30E-05
1013.376	4.16E-05
1013.492	3.34E-05
1013.608	3.39E-05
1013.724	4.57E-05
1013.84	4.53E-05
1013.956	4.31E-05
1014.072	2.86E-05
1014.188	4.01E-05
1014.304	4.25E-05
1014.42	3.09E-05
1014.536	3.03E-05
1014.652	3.04E-05
1014.768	1.87E-05
1014.884	2.42E-05
1015	6.61E-05
1015.116	0.000125394
1015.232	5.81E-05
1015.348	2.66E-05
1015.464	3.56E-05
1015.58	3.00E-05
1015.696	2.76E-05
1015.812	2.44E-05
1015.928	2.07E-05
1016.044	1.71E-05
1016.16	1.96E-05
1016.276	1.79E-05
1016.392	1.79E-05
1016.508	1.76E-05
1016.624	1.75E-05
1016.74	1.82E-05
1016.856	1.85E-05
1016.972	1.83E-05
1017.088	1.77E-05
1017.204	1.91E-05
1017.32	1.92E-05
1017.436	2.06E-05
1017.552	2.08E-05
1017.668	4.01E-05
1017.784	2.47E-05
1017.9	2.45E-05
1018.016	2.44E-05
1018.132	2.12E-05
1018.248	2.89E-05
1018.364	2.90E-05
1018.48	3.57E-05
1018.596	2.98E-05
1018.712	2.70E-05
1018.828	2.00E-05
1018.944	3.21E-05
1019.06	2.71E-05
1019.176	2.49E-05
1019.292	1.78E-05
1019.408	1.76E-05
1019.524	1.93E-05
1019.64	1.84E-05
1019.756	2.04E-05
1019.872	1.77E-05
1019.988	1.69E-05
1020.104	1.67E-05
1020.22	1.77E-05
1020.336	1.92E-05
1020.452	1.79E-05
1020.568	1.64E-05
1020.684	1.80E-05
1020.8	1.99E-05
1020.916	2.47E-05
1021.032	2.39E-05
1021.148	4.30E-05
1021.264	5.80E-05
1021.38	6.35E-05
1021.496	7.10E-05
1021.612	5.40E-05
1021.728	4.15E-05
1021.844	3.70E-05
1021.96	2.28E-05
1022.076	2.48E-05
1022.192	1.87E-05
1022.308	2.16E-05
1022.424	2.16E-05
1022.54	1.89E-05
1022.656	1.97E-05
1022.772	1.92E-05
1022.888	1.90E-05
1023.004	1.69E-05
1023.12	1.81E-05
1023.236	1.76E-05
1023.352	1.71E-05
1023.468	1.80E-05
1023.584	1.71E-05
1023.7	1.58E-05
1023.816	1.62E-05
1023.932	1.62E-05
1024.048	1.61E-05
1024.164	1.76E-05
1024.28	1.67E-05
1024.396	1.69E-05
1024.512	1.61E-05
1024.628	1.76E-05
1024.744	1.90E-05
1024.86	7.18E-05
1024.976	9.07E-05
1025.092	3.71E-05
1025.208	3.58E-05
1025.324	3.07E-05
1025.44	2.03E-05
1025.556	3.10E-05
1025.672	2.26E-05
1025.788	2.45E-05
1025.904	2.00E-05
1026.02	1.83E-05
1026.136	2.34E-05
1026.252	2.01E-05
1026.368	2.38E-05
1026.484	1.85E-05
1026.6	2.12E-05
1026.716	1.82E-05
1026.832	2.12E-05
1026.948	1.97E-05
1027.064	1.93E-05
1027.18	1.81E-05
1027.296	1.91E-05
1027.412	1.65E-05
1027.528	2.94E-05
1027.644	2.94E-05
1027.76	3.99E-05
1027.876	0.000465483
1027.992	0.000270138
1028.108	0.000245934
1028.224	0.000134764
1028.34	0.000157936
1028.456	0.000127262
1028.572	0.00012056
1028.688	5.74E-05
1028.804	5.01E-05
1028.92	3.24E-05
1029.036	2.59E-05
1029.152	2.79E-05
1029.268	2.12E-05
1029.384	2.20E-05
1029.5	1.92E-05
1029.616	1.89E-05
1029.732	1.75E-05
1029.848	1.82E-05
1029.964	2.68E-05
1030.08	2.85E-05
1030.196	2.37E-05
1030.312	1.87E-05
1030.428	1.77E-05
1030.544	1.81E-05
1030.66	1.90E-05
1030.776	1.86E-05
1030.892	1.90E-05
1031.008	2.56E-05
1031.124	1.83E-05
1031.24	1.72E-05
1031.356	1.85E-05
1031.472	1.80E-05
1031.588	1.72E-05
1031.704	1.73E-05
1031.82	1.70E-05
1031.936	1.72E-05
1032.052	2.68E-05
1032.168	2.68E-05
1032.284	1.75E-05
1032.4	2.62E-05
1032.516	1.92E-05
1032.632	1.96E-05
1032.748	2.13E-05
1032.864	2.09E-05
1032.98	1.84E-05
1033.096	2.25E-05
1033.212	2.00E-05
1033.328	1.79E-05
1033.444	2.00E-05
1033.56	1.90E-05
1033.676	1.80E-05
1033.792	1.79E-05
1033.908	1.80E-05
1034.024	1.66E-05
1034.14	1.87E-05
1034.256	1.66E-05
1034.372	1.82E-05
1034.488	1.81E-05
1034.604	2.11E-05
1034.72	2.21E-05
1034.836	2.34E-05
1034.952	3.52E-05
1035.068	4.62E-05
1035.184	3.67E-05
1035.3	3.33E-05
1035.416	1.94E-05
1035.532	2.03E-05
1035.648	1.89E-05
1035.764	1.98E-05
1035.88	1.99E-05
1035.996	1.88E-05
1036.112	1.63E-05
1036.228	1.74E-05
1036.344	1.60E-05
1036.46	2.16E-05
1036.576	3.11E-05
1036.692	2.03E-05
1036.808	2.29E-05
1036.924	2.18E-05
1037.04	1.70E-05
1037.156	2.08E-05
1037.272	2.35E-05
1037.388	2.41E-05
1037.504	2.19E-05
1037.62	2.81E-05
1037.736	3.50E-05
1037.852	4.57E-05
1037.968	3.45E-05
1038.084	2.74E-05
1038.2	1.81E-05
1038.316	1.62E-05
1038.432	1.87E-05
1038.548	2.26E-05
1038.664	3.39E-05
1038.78	4.13E-05
1038.896	5.34E-05
1039.012	3.06E-05
1039.128	2.28E-05
1039.244	3.13E-05
1039.36	2.82E-05
1039.476	2.94E-05
1039.592	3.21E-05
1039.708	2.63E-05
1039.824	1.78E-05
1039.94	1.70E-05
1040.056	1.76E-05
1040.172	1.63E-05
1040.288	1.68E-05
1040.404	1.58E-05
1040.52	1.67E-05
1040.636	1.63E-05
1040.752	1.60E-05
1040.868	1.68E-05
1040.984	1.61E-05
1041.1	1.56E-05
1041.216	1.65E-05
1041.332	1.79E-05
1041.448	1.71E-05
1041.564	2.46E-05
1041.68	2.13E-05
1041.796	2.22E-05
1041.912	2.00E-05
1042.028	1.84E-05
1042.144	1.75E-05
1042.26	1.76E-05
1042.376	1.93E-05
1042.492	2.72E-05
1042.608	2.57E-05
1042.724	2.08E-05
1042.84	1.74E-05
1042.956	1.93E-05
1043.072	2.16E-05
1043.188	1.76E-05
1043.304	2.14E-05
1043.42	2.23E-05
1043.536	1.91E-05
1043.652	2.00E-05
1043.768	1.62E-05
1043.884	1.91E-05
1044	1.79E-05
1044.116	1.82E-05
1044.232	1.66E-05
1044.348	1.53E-05
1044.464	1.57E-05
1044.58	1.71E-05
1044.696	1.77E-05
1044.812	1.74E-05
1044.928	1.88E-05
1045.044	2.92E-05
1045.16	3.67E-05
1045.276	3.41E-05
1045.392	3.26E-05
1045.508	2.08E-05
1045.624	1.84E-05
1045.74	2.43E-05
1045.856	2.43E-05
1045.972	4.11E-05
1046.088	5.22E-05
1046.204	3.56E-05
1046.32	2.01E-05
1046.436	1.94E-05
1046.552	2.69E-05
1046.668	2.48E-05
1046.784	2.32E-05
1046.9	2.15E-05
1047.016	1.82E-05
1047.132	1.57E-05
1047.248	2.24E-05
1047.364	2.09E-05
1047.48	2.27E-05
1047.596	1.74E-05
1047.712	2.04E-05
1047.828	2.52E-05
1047.944	2.16E-05
1048.06	1.71E-05
1048.176	1.82E-05
1048.292	1.84E-05
1048.408	1.72E-05
1048.524	1.59E-05
1048.64	1.61E-05
1048.756	2.15E-05
1048.872	2.98E-05
1048.988	4.01E-05
1049.104	3.00E-05
1049.22	2.04E-05
1049.336	1.76E-05
1049.452	2.10E-05
1049.568	2.19E-05
1049.684	2.43E-05
1049.8	2.60E-05
1049.916	2.78E-05
1050.032	3.30E-05
1050.148	4.92E-05
1050.264	5.54E-05
1050.38	4.23E-05
1050.496	2.60E-05
1050.612	2.55E-05
1050.728	2.63E-05
1050.844	2.27E-05
1050.96	1.82E-05
1051.076	1.62E-05
1051.192	1.69E-05
1051.308	5.71E-05
1051.424	0.000304638
1051.54	0.0023228
1051.656	0.000333135
1051.772	0.000662223
1051.888	0.000458977
1052.004	0.000722287
1052.12	0.000793454
1052.236	0.000283764
1052.352	0.000841562
1052.468	0.000382508
1052.584	0.000354195
1052.7	0.000255345
1052.816	0.00019416
1052.932	0.000128897
1053.048	0.000229411
1053.164	9.06E-05
1053.28	8.95E-05
1053.396	9.08E-05
1053.512	6.91E-05
1053.628	7.11E-05
1053.744	0.000102159
1053.86	6.94E-05
1053.976	6.99E-05
1054.092	9.23E-05
1054.208	4.91E-05
1054.324	2.60E-05
1054.44	2.43E-05
1054.556	2.01E-05
1054.672	1.83E-05
1054.788	1.76E-05
1054.904	1.71E-05
1055.02	1.62E-05
1055.136	1.57E-05
1055.252	1.56E-05
1055.368	1.98E-05
1055.484	1.94E-05
1055.6	1.83E-05
1055.716	1.77E-05
1055.832	1.73E-05
1055.948	1.99E-05
1056.064	1.78E-05
1056.18	1.70E-05
1056.296	1.56E-05
1056.412	1.55E-05
1056.528	1.64E-05
1056.644	1.53E-05
1056.76	1.63E-05
1056.876	1.51E-05
1056.992	1.91E-05
1057.108	1.65E-05
1057.224	1.72E-05
1057.34	3.79E-05
1057.456	5.91E-05
1057.572	2.00E-05
1057.688	2.15E-05
1057.804	2.05E-05
1057.92	1.74E-05
1058.036	1.74E-05
1058.152	1.62E-05
1058.268	1.64E-05
1058.384	1.76E-05
1058.5	1.68E-05
1058.616	1.72E-05
1058.732	1.86E-05
1058.848	1.88E-05
1058.964	4.06E-05
1059.08	5.53E-05
1059.196	5.27E-05
1059.312	3.27E-05
1059.428	2.51E-05
1059.544	2.43E-05
1059.66	2.60E-05
1059.776	2.73E-05
1059.892	2.44E-05
1060.008	2.17E-05
1060.124	1.67E-05
1060.24	1.77E-05
1060.356	1.59E-05
1060.472	1.54E-05
1060.588	1.54E-05
1060.704	1.58E-05
1060.82	1.58E-05
1060.936	1.50E-05
1061.052	1.51E-05
1061.168	1.54E-05
1061.284	1.53E-05
1061.4	1.74E-05
1061.516	2.10E-05
1061.632	2.58E-05
1061.748	2.65E-05
1061.864	2.56E-05
1061.98	1.90E-05
1062.096	3.86E-05
1062.212	0.000726074
1062.328	0.00063461
1062.444	0.000154404
1062.56	0.000428463
1062.676	0.000249964
1062.792	0.000106841
1062.908	0.000120606
1063.024	0.000255628
1063.14	0.000188556
1063.256	0.000258199
1063.372	0.00074955
1063.488	0.000831112
1063.604	0.000379609
1063.72	0.000200162
1063.836	0.000257065
1063.952	7.45E-05
1064.068	6.39E-05
1064.184	0.000102591
1064.3	7.63E-05
1064.416	5.45E-05
1064.532	0.000263982
1064.648	0.000283647
1064.764	8.58E-05
1064.88	5.66E-05
1064.996	7.34E-05
1065.112	4.76E-05
1065.228	2.87E-05
1065.344	3.22E-05
1065.46	2.60E-05
1065.576	2.02E-05
1065.692	1.72E-05
1065.808	1.74E-05
1065.924	1.57E-05
1066.04	1.65E-05
1066.156	1.66E-05
1066.272	1.69E-05
1066.388	1.94E-05
1066.504	2.00E-05
1066.62	1.58E-05
1066.736	1.62E-05
1066.852	1.65E-05
1066.968	1.66E-05
1067.084	1.74E-05
1067.2	1.82E-05
1067.316	1.84E-05
1067.432	2.36E-05
1067.548	3.51E-05
1067.664	4.02E-05
1067.78	3.30E-05
1067.896	2.08E-05
1068.012	1.93E-05
1068.128	1.95E-05
1068.244	1.76E-05
1068.36	1.68E-05
1068.476	1.64E-05
1068.592	2.19E-05
1068.708	2.61E-05
1068.824	2.84E-05
1068.94	3.52E-05
1069.056	4.10E-05
1069.172	2.15E-05
1069.288	2.21E-05
1069.404	2.13E-05
1069.52	1.94E-05
1069.636	1.62E-05
1069.752	1.86E-05
1069.868	1.60E-05
1069.984	1.65E-05
1070.1	2.13E-05
1070.216	2.52E-05
1070.332	2.54E-05
1070.448	1.96E-05
1070.564	1.87E-05
1070.68	4.06E-05
1070.796	5.02E-05
1070.912	2.12E-05
1071.028	2.23E-05
1071.144	2.56E-05
1071.26	2.07E-05
1071.376	1.50E-05
1071.492	1.70E-05
1071.608	1.76E-05
1071.724	2.05E-05
1071.84	2.00E-05
1071.956	1.82E-05
1072.072	1.85E-05
1072.188	2.13E-05
1072.304	1.75E-05
1072.42	1.57E-05
1072.536	1.74E-05
1072.652	1.56E-05
1072.768	1.46E-05
1072.884	1.85E-05
1073	1.82E-05
1073.116	1.61E-05
1073.232	1.59E-05
1073.348	1.60E-05
1073.464	1.59E-05
1073.58	1.58E-05
1073.696	1.67E-05
1073.812	1.75E-05
1073.928	2.26E-05
1074.044	1.95E-05
1074.16	1.83E-05
1074.276	1.81E-05
1074.392	1.73E-05
1074.508	1.91E-05
1074.624	1.88E-05
1074.74	1.64E-05
1074.856	1.94E-05
1074.972	1.76E-05
1075.088	1.64E-05
1075.204	1.99E-05
1075.32	1.72E-05
1075.436	1.71E-05
1075.552	1.79E-05
1075.668	1.53E-05
1075.784	1.45E-05
1075.9	1.47E-05
1076.016	1.58E-05
1076.132	1.47E-05
1076.248	1.44E-05
1076.364	1.46E-05
1076.48	1.52E-05
1076.596	1.42E-05
1076.712	1.52E-05
1076.828	1.46E-05
1076.944	1.67E-05
1077.06	1.50E-05
1077.176	1.54E-05
1077.292	1.77E-05
1077.408	1.52E-05
1077.524	1.48E-05
1077.64	1.50E-05
1077.756	1.48E-05
1077.872	1.55E-05
1077.988	1.69E-05
1078.104	1.49E-05
1078.22	1.59E-05
1078.336	1.61E-05
1078.452	1.65E-05
1078.568	2.18E-05
1078.684	1.57E-05
1078.8	1.68E-05
1078.916	1.50E-05
1079.032	1.84E-05
1079.148	1.83E-05
1079.264	1.84E-05
1079.38	1.80E-05
1079.496	1.59E-05
1079.612	1.55E-05
1079.728	1.50E-05
1079.844	1.88E-05
1079.96	1.52E-05
1080.076	1.60E-05
1080.192	1.56E-05
1080.308	1.55E-05
1080.424	1.54E-05
1080.54	1.44E-05
1080.656	1.46E-05
1080.772	1.46E-05
1080.888	1.58E-05
1081.004	1.46E-05
1081.12	1.44E-05
1081.236	1.57E-05
1081.352	1.56E-05
1081.468	1.53E-05
1081.584	1.47E-05
1081.7	1.48E-05
1081.816	1.44E-05
1081.932	1.47E-05
1082.048	1.45E-05
1082.164	1.45E-05
1082.28	1.47E-05
1082.396	1.49E-05
1082.512	1.56E-05
1082.628	1.53E-05
1082.744	2.01E-05
1082.86	2.16E-05
1082.976	2.16E-05
1083.092	2.13E-05
1083.208	2.03E-05
1083.324	1.99E-05
1083.44	2.45E-05
1083.556	2.81E-05
1083.672	2.56E-05
1083.788	2.00E-05
1083.904	1.68E-05
1084.02	1.59E-05
1084.136	1.78E-05
1084.252	2.01E-05
1084.368	1.91E-05
1084.484	1.75E-05
1084.6	1.76E-05
1084.716	1.58E-05
1084.832	1.55E-05
1084.948	1.51E-05
1085.064	1.60E-05
1085.18	1.85E-05
1085.296	1.68E-05
1085.412	1.66E-05
1085.528	1.48E-05
1085.644	1.61E-05
1085.76	1.81E-05
1085.876	2.35E-05
1085.992	2.00E-05
1086.108	1.71E-05
1086.224	1.44E-05
1086.34	1.43E-05
1086.456	1.42E-05
1086.572	1.42E-05
1086.688	1.41E-05
1086.804	1.41E-05
1086.92	1.43E-05
1087.036	1.60E-05
1087.152	1.71E-05
1087.268	2.13E-05
1087.384	2.08E-05
1087.5	1.89E-05
1087.616	1.78E-05
1087.732	2.36E-05
1087.848	2.53E-05
1087.964	3.52E-05
1088.08	6.61E-05
1088.196	8.09E-05
1088.312	4.42E-05
1088.428	4.11E-05
1088.544	3.34E-05
1088.66	3.96E-05
1088.776	0.000201933
1088.892	8.65E-05
1089.008	3.18E-05
1089.124	9.40E-05
1089.24	0.000126057
1089.356	7.74E-05
1089.472	4.88E-05
1089.588	3.57E-05
1089.704	4.58E-05
1089.82	2.09E-05
1089.936	2.06E-05
1090.052	3.00E-05
1090.168	2.07E-05
1090.284	2.77E-05
1090.4	1.77E-05
1090.516	1.89E-05
1090.632	1.70E-05
1090.748	1.65E-05
1090.864	1.48E-05
1090.98	1.52E-05
1091.096	1.52E-05
1091.212	1.73E-05
1091.328	1.72E-05
1091.444	1.54E-05
1091.56	1.42E-05
1091.676	1.48E-05
1091.792	1.45E-05
1091.908	1.48E-05
1092.024	1.48E-05
1092.14	1.44E-05
1092.256	1.53E-05
1092.372	1.48E-05
1092.488	1.99E-05
1092.604	2.62E-05
1092.72	3.40E-05
1092.836	2.26E-05
1092.952	2.48E-05
1093.068	4.63E-05
1093.184	4.48E-05
1093.3	2.52E-05
1093.416	2.05E-05
1093.532	2.07E-05
1093.648	1.69E-05
1093.764	1.86E-05
1093.88	1.66E-05
1093.996	1.73E-05
1094.112	1.88E-05
1094.228	1.68E-05
1094.344	1.65E-05
1094.46	1.79E-05
1094.576	1.61E-05
1094.692	1.49E-05
1094.808	1.45E-05
1094.924	1.45E-05
1095.04	1.47E-05
1095.156	1.49E-05
1095.272	2.05E-05
1095.388	2.42E-05
1095.504	2.34E-05
1095.62	1.70E-05
1095.736	1.54E-05
1095.852	2.45E-05
1095.968	4.22E-05
1096.084	1.80E-05
1096.2	1.93E-05
1096.316	2.53E-05
1096.432	1.89E-05
1096.548	1.81E-05
1096.664	1.64E-05
1096.78	1.50E-05
1096.896	1.51E-05
1097.012	1.51E-05
1097.128	1.50E-05
1097.244	1.39E-05
1097.36	1.54E-05
1097.476	1.59E-05
1097.592	1.63E-05
1097.708	1.44E-05
1097.824	1.47E-05
1097.94	1.47E-05
1098.056	1.41E-05
1098.172	1.40E-05
1098.288	1.47E-05
1098.404	1.49E-05
1098.52	1.53E-05
1098.636	1.47E-05
1098.752	1.74E-05
1098.868	3.89E-05
1098.984	4.27E-05
1099.1	3.54E-05
1099.216	2.63E-05
1099.332	2.65E-05
1099.448	3.45E-05
1099.564	2.63E-05
1099.68	3.56E-05
1099.796	2.97E-05
1099.912	3.38E-05
1100.028	2.86E-05
1100.144	2.58E-05
1100.26	1.97E-05
1100.376	1.70E-05
1100.492	1.53E-05
1100.608	2.24E-05
1100.724	2.01E-05
1100.84	1.87E-05
1100.956	1.70E-05
1101.072	1.51E-05
1101.188	1.78E-05
1101.304	1.94E-05
1101.42	1.71E-05
1101.536	1.51E-05
1101.652	1.72E-05
1101.768	1.99E-05
1101.884	0.000125113
1102	3.79E-05
1102.116	2.82E-05
1102.232	5.81E-05
1102.348	2.31E-05
1102.464	2.52E-05
1102.58	3.71E-05
1102.696	2.19E-05
1102.812	3.28E-05
1102.928	2.37E-05
1103.044	3.66E-05
1103.16	6.21E-05
1103.276	4.24E-05
1103.392	2.66E-05
1103.508	2.25E-05
1103.624	2.09E-05
1103.74	2.24E-05
1103.856	0.000125523
1103.972	0.00010407
1104.088	7.49E-05
1104.204	0.0001518
1104.32	0.00135134
1104.436	0.000377856
1104.552	0.000473605
1104.668	0.000409638
1104.784	7.86E-05
1104.9	0.000152475
1105.016	0.000156137
1105.132	5.41E-05
1105.248	4.63E-05
1105.364	4.48E-05
1105.48	2.17E-05
1105.596	3.10E-05
1105.712	4.19E-05
1105.828	3.88E-05
1105.944	3.89E-05
1106.06	2.91E-05
1106.176	2.32E-05
1106.292	2.51E-05
1106.408	1.98E-05
1106.524	1.81E-05
1106.64	1.63E-05
1106.756	2.74E-05
1106.872	2.18E-05
1106.988	2.06E-05
1107.104	1.80E-05
1107.22	1.75E-05
1107.336	1.98E-05
1107.452	2.47E-05
1107.568	2.45E-05
1107.684	1.98E-05
1107.8	1.73E-05
1107.916	1.63E-05
1108.032	1.80E-05
1108.148	2.03E-05
1108.264	1.96E-05
1108.38	2.00E-05
1108.496	2.39E-05
1108.612	2.23E-05
1108.728	2.30E-05
1108.844	4.67E-05
1108.96	2.89E-05
1109.076	2.73E-05
1109.192	3.72E-05
1109.308	0.000223184
1109.424	0.00110974
1109.54	0.00337747
1109.656	0.00159537
1109.772	0.000487014
1109.888	0.000213457
1110.004	0.000571812
1110.12	0.000301517
1110.236	9.57E-05
1110.352	0.000105699
1110.468	0.000127041
1110.584	8.94E-05
1110.7	6.55E-05
1110.816	5.08E-05
1110.932	3.27E-05
1111.048	2.38E-05
1111.164	2.41E-05
1111.28	2.22E-05
1111.396	1.80E-05
1111.512	1.60E-05
1111.628	1.55E-05
1111.744	1.75E-05
1111.86	1.90E-05
1111.976	1.78E-05
1112.092	1.56E-05
1112.208	1.41E-05
1112.324	1.57E-05
1112.44	1.70E-05
1112.556	1.55E-05
1112.672	1.50E-05
1112.788	1.60E-05
1112.904	1.47E-05
1113.02	1.47E-05
1113.136	1.40E-05
1113.252	1.51E-05
1113.368	1.79E-05
1113.484	1.58E-05
1113.6	1.48E-05
1113.716	1.88E-05
1113.832	1.74E-05
1113.948	1.79E-05
1114.064	1.67E-05
1114.18	1.90E-05
1114.296	1.68E-05
1114.412	2.18E-05
1114.528	2.70E-05
1114.644	2.28E-05
1114.76	1.89E-05
1114.876	1.60E-05
1114.992	1.57E-05
1115.108	1.63E-05
1115.224	1.58E-05
1115.34	1.80E-05
1115.456	1.56E-05
1115.572	1.61E-05
1115.688	1.51E-05
1115.804	1.50E-05
1115.92	1.48E-05
1116.036	1.39E-05
1116.152	1.47E-05
1116.268	1.43E-05
1116.384	1.46E-05
1116.5	1.56E-05
1116.616	1.52E-05
1116.732	1.81E-05
1116.848	1.96E-05
1116.964	2.96E-05
1117.08	3.46E-05
1117.196	4.46E-05
1117.312	3.41E-05
1117.428	2.71E-05
1117.544	2.14E-05
1117.66	2.36E-05
1117.776	2.21E-05
1117.892	2.03E-05
1118.008	2.46E-05
1118.124	1.88E-05
1118.24	1.62E-05
1118.356	2.20E-05
1118.472	2.00E-05
1118.588	2.38E-05
1118.704	1.54E-05
1118.82	1.68E-05
1118.936	2.03E-05
1119.052	1.73E-05
1119.168	1.72E-05
1119.284	1.66E-05
1119.4	1.51E-05
1119.516	1.43E-05
1119.632	1.44E-05
1119.748	1.46E-05
1119.864	1.41E-05
1119.98	1.44E-05
1120.096	1.44E-05
1120.212	1.52E-05
1120.328	1.48E-05
1120.444	1.44E-05
1120.56	1.50E-05
1120.676	1.50E-05
1120.792	1.44E-05
1120.908	1.44E-05
1121.024	1.39E-05
1121.14	1.39E-05
1121.256	1.44E-05
1121.372	1.59E-05
1121.488	1.50E-05
1121.604	1.47E-05
1121.72	1.47E-05
1121.836	1.68E-05
1121.952	2.15E-05
1122.068	1.83E-05
1122.184	1.89E-05
1122.3	1.97E-05
1122.416	1.67E-05
1122.532	1.70E-05
1122.648	2.26E-05
1122.764	2.41E-05
1122.88	2.47E-05
1122.996	1.98E-05
1123.112	2.54E-05
1123.228	3.13E-05
1123.344	2.22E-05
1123.46	2.78E-05
1123.576	3.19E-05
1123.692	2.35E-05
1123.808	1.83E-05
1123.924	1.71E-05
1124.04	1.62E-05
1124.156	1.64E-05
1124.272	1.51E-05
1124.388	1.47E-05
1124.504	1.44E-05
1124.62	1.39E-05
1124.736	1.44E-05
1124.852	1.41E-05
1124.968	1.55E-05
1125.084	1.49E-05
1125.2	1.49E-05
1125.316	2.14E-05
1125.432	1.97E-05
1125.548	1.68E-05
1125.664	1.46E-05
1125.78	1.66E-05
1125.896	1.65E-05
1126.012	1.51E-05
1126.128	1.55E-05
1126.244	1.50E-05
1126.36	1.48E-05
1126.476	1.47E-05
1126.592	1.55E-05
1126.708	1.66E-05
1126.824	1.54E-05
1126.94	1.40E-05
1127.056	1.39E-05
1127.172	1.71E-05
1127.288	1.47E-05
1127.404	1.71E-05
1127.52	1.53E-05
1127.636	1.36E-05
1127.752	1.53E-05
1127.868	1.49E-05
1127.984	1.39E-05
1128.1	1.52E-05
1128.216	1.37E-05
1128.332	1.43E-05
1128.448	1.42E-05
1128.564	1.73E-05
1128.68	1.59E-05
1128.796	1.51E-05
1128.912	1.46E-05
1129.028	1.35E-05
1129.144	1.39E-05
1129.26	1.75E-05
1129.376	1.70E-05
1129.492	3.44E-05
1129.608	3.54E-05
1129.724	2.03E-05
1129.84	1.70E-05
1129.956	1.72E-05
1130.072	2.02E-05
1130.188	2.03E-05
1130.304	1.96E-05
1130.42	2.23E-05
1130.536	1.79E-05
1130.652	1.58E-05
1130.768	1.62E-05
1130.884	1.47E-05
1131	1.42E-05
1131.116	1.53E-05
1131.232	1.47E-05
1131.348	1.42E-05
1131.464	1.40E-05
1131.58	1.39E-05
1131.696	1.46E-05
1131.812	1.42E-05
1131.928	1.48E-05
1132.044	1.49E-05
1132.16	1.68E-05
1132.276	2.04E-05
1132.392	2.58E-05
1132.508	2.17E-05
1132.624	4.17E-05
1132.74	3.67E-05
1132.856	3.58E-05
1132.972	4.62E-05
1133.088	3.16E-05
1133.204	1.83E-05
1133.32	2.14E-05
1133.436	3.06E-05
1133.552	2.42E-05
1133.668	2.02E-05
1133.784	1.69E-05
1133.9	1.57E-05
1134.016	1.57E-05
1134.132	1.91E-05
1134.248	2.27E-05
1134.364	2.20E-05
1134.48	1.66E-05
1134.596	1.64E-05
1134.712	2.06E-05
1134.828	2.20E-05
1134.944	1.95E-05
1135.06	2.31E-05
1135.176	2.67E-05
1135.292	2.27E-05
1135.408	2.83E-05
1135.524	2.17E-05
1135.64	2.25E-05
1135.756	6.84E-05
1135.872	8.86E-05
1135.988	4.26E-05
1136.104	2.71E-05
1136.22	4.64E-05
1136.336	2.48E-05
1136.452	2.59E-05
1136.568	3.75E-05
1136.684	2.29E-05
1136.8	2.59E-05
1136.916	2.32E-05
1137.032	1.86E-05
1137.148	2.13E-05
1137.264	1.97E-05
1137.38	1.93E-05
1137.496	1.86E-05
1137.612	1.63E-05
1137.728	1.97E-05
1137.844	2.01E-05
1137.96	1.98E-05
1138.076	1.69E-05
1138.192	1.95E-05
1138.308	1.75E-05
1138.424	1.75E-05
1138.54	1.97E-05
1138.656	1.85E-05
1138.772	1.60E-05
1138.888	1.69E-05
1139.004	2.15E-05
1139.12	1.83E-05
1139.236	2.09E-05
1139.352	1.66E-05
1139.468	1.61E-05
1139.584	1.47E-05
1139.7	1.47E-05
1139.816	1.42E-05
1139.932	1.43E-05
1140.048	1.42E-05
1140.164	1.46E-05
1140.28	1.45E-05
1140.396	1.48E-05
1140.512	1.43E-05
1140.628	1.53E-05
1140.744	1.47E-05
1140.86	1.62E-05
1140.976	1.65E-05
1141.092	1.84E-05
1141.208	2.37E-05
1141.324	3.82E-05
1141.44	4.66E-05
1141.556	3.07E-05
1141.672	2.10E-05
1141.788	1.60E-05
1141.904	1.92E-05
1142.02	1.84E-05
1142.136	1.58E-05
1142.252	2.27E-05
1142.368	1.99E-05
1142.484	1.91E-05
1142.6	2.03E-05
1142.716	1.72E-05
1142.832	1.96E-05
1142.948	1.61E-05
1143.064	4.61E-05
1143.18	4.99E-05
1143.296	3.66E-05
1143.412	7.50E-05
1143.528	7.68E-05
1143.644	6.98E-05
1143.76	0.000204284
1143.876	0.000268101
1143.992	0.000219228
1144.108	0.000265358
1144.224	0.00020785
1144.34	0.000295874
1144.456	0.000176548
1144.572	8.79E-05
1144.688	0.000112714
1144.804	0.000112062
1144.92	6.99E-05
1145.036	3.52E-05
1145.152	4.58E-05
1145.268	2.79E-05
1145.384	2.51E-05
1145.5	2.94E-05
1145.616	1.91E-05
1145.732	1.61E-05
1145.848	1.63E-05
1145.964	1.90E-05
1146.08	1.88E-05
1146.196	1.68E-05
1146.312	1.59E-05
1146.428	1.38E-05
1146.544	1.43E-05
1146.66	1.35E-05
1146.776	1.53E-05
1146.892	1.41E-05
1147.008	1.52E-05
1147.124	1.48E-05
1147.24	1.57E-05
1147.356	1.43E-05
1147.472	1.51E-05
1147.588	1.51E-05
1147.704	1.49E-05
1147.82	1.50E-05
1147.936	1.46E-05
1148.052	1.53E-05
1148.168	1.58E-05
1148.284	1.76E-05
1148.4	1.65E-05
1148.516	1.59E-05
1148.632	1.50E-05
1148.748	1.77E-05
1148.864	1.69E-05
1148.98	1.68E-05
1149.096	2.00E-05
1149.212	2.12E-05
1149.328	1.88E-05
1149.444	1.78E-05
1149.56	2.06E-05
1149.676	1.86E-05
1149.792	1.88E-05
1149.908	1.93E-05
1150.024	1.45E-05
1150.14	1.52E-05
1150.256	1.91E-05
1150.372	1.55E-05
1150.488	1.57E-05
1150.604	1.46E-05
1150.72	1.61E-05
1150.836	1.39E-05
1150.952	1.44E-05
1151.068	1.82E-05
1151.184	2.24E-05
1151.3	2.24E-05
1151.416	1.60E-05
1151.532	1.78E-05
1151.648	1.65E-05
1151.764	1.51E-05
1151.88	1.42E-05
1151.996	1.46E-05
1152.112	4.14E-05
1152.228	4.56E-05
1152.344	3.42E-05
1152.46	3.68E-05
1152.576	4.27E-05
1152.692	5.01E-05
1152.808	3.16E-05
1152.924	3.68E-05
1153.04	3.80E-05
1153.156	2.72E-05
1153.272	2.70E-05
1153.388	1.79E-05
1153.504	1.83E-05
1153.62	1.75E-05
1153.736	1.86E-05
1153.852	1.63E-05
1153.968	1.47E-05
1154.084	1.54E-05
1154.2	1.49E-05
1154.316	1.47E-05
1154.432	1.40E-05
1154.548	1.40E-05
1154.664	1.35E-05
1154.78	1.39E-05
1154.896	2.18E-05
1155.012	2.74E-05
1155.128	6.78E-05
1155.244	3.01E-05
1155.36	2.16E-05
1155.476	2.89E-05
1155.592	2.38E-05
1155.708	2.11E-05
1155.824	2.03E-05
1155.94	2.62E-05
1156.056	1.97E-05
1156.172	1.54E-05
1156.288	1.62E-05
1156.404	1.54E-05
1156.52	1.55E-05
1156.636	1.59E-05
1156.752	1.74E-05
1156.868	1.47E-05
1156.984	1.50E-05
1157.1	1.42E-05
1157.216	1.44E-05
1157.332	1.34E-05
1157.448	1.42E-05
1157.564	1.45E-05
1157.68	1.40E-05
1157.796	1.37E-05
1157.912	1.36E-05
1158.028	1.39E-05
1158.144	1.37E-05
1158.26	1.29E-05
1158.376	1.50E-05
1158.492	1.43E-05
1158.608	1.60E-05
1158.724	1.38E-05
1158.84	1.44E-05
1158.956	1.32E-05
1159.072	1.41E-05
1159.188	1.39E-05
1159.304	1.36E-05
1159.42	1.37E-05
1159.536	1.40E-05
1159.652	1.37E-05
1159.768	1.86E-05
1159.884	2.07E-05
1160	2.23E-05


==> Data/loss_time_circularP_ANN_2nd.dat <==
0.114	1
0.228	0.624192595
0.342	0.411705464
0.456	0.225113466
0.57	0.161295772
0.684	0.079430841
0.798	0.046937637
0.912	0.021741088
1.026	0.016300429
1.14	0.011133469
1.254	0.005993188
1.368	0.00279752
1.482	0.002275769
1.596	0.002232329
1.71	0.002199225
1.824	0.00219041
1.938	0.002173808
2.052	0.002143984
2.166	0.002098075
2.28	0.00206616
2.394	0.002046786
2.508	0.002013759
2.622	0.001965026
2.736	0.001942156
2.85	0.001939208
2.964	0.00193772
3.078	0.001935159
3.192	0.001930716
3.306	0.001923059
3.42	0.001909949
3.534	0.001887584
3.648	0.001850601
3.762	0.001801201
3.876	0.001749004
3.99	0.001679845
4.104	0.001618509
4.218	0.001584412
4.332	0.00154184
4.446	0.001488616
4.56	0.001432098
4.674	0.001374845
4.788	0.001348975
4.902	0.001308641
5.016	0.001253363
5.13	0.001232184
5.244	0.001201094
5.358	0.001186819
5.472	0.001165879
5.586	0.001135813
5.7	0.00110093
5.814	0.0010729
5.928	0.001031401
6.042	0.000987709
6.156	0.000965982
6.27	0.000938683
6.384	0.0009085
6.498	0.000872479
6.612	0.000863914
6.726	0.000855449
6.84	0.000854108
6.954	0.000851839
7.068	0.000847913
7.182	0.000841204
7.296	0.000830355
7.41	0.000815601
7.524	0.000807244
7.638	0.000803542
7.752	0.000801186
7.866	0.000797493
7.98	0.000791728
8.094	0.000784487
8.208	0.000777033
8.322	0.000768932
8.436	0.000768249
8.55	0.000766965
8.664	0.000764644
8.778	0.000761034
8.892	0.000757758
9.006	0.000755071
9.12	0.00075142
9.234	0.00074861
9.348	0.000745492
9.462	0.000740872
9.576	0.000736273
9.69	0.000734115
9.804	0.000730134
9.918	0.000722508
10.032	0.000707952
10.146	0.000681099
10.26	0.000638113
10.374	0.000624002
10.488	0.000620182
10.602	0.000616957
10.716	0.000611472
10.83	0.00060316
10.944	0.000592716
11.058	0.000582658
11.172	0.000572447
11.286	0.000562293
11.4	0.00054654
11.514	0.000538924
11.628	0.000526586
11.742	0.000512382
11.856	0.000489576
11.97	0.000480581
12.084	0.000465398
12.198	0.00045046
12.312	0.00042592
12.426	0.000415458
12.54	0.000397199
12.654	0.000370746
12.768	0.000337006
12.882	0.00030284
12.996	0.00029702
13.11	0.000286039
13.224	0.000266033
13.338	0.000252104
13.452	0.0002409
13.566	0.000231322
13.68	0.000221676
13.794	0.000209894
13.908	0.000201512
14.022	0.000196615
14.136	0.000194017
14.25	0.000189891
14.364	0.000184083
14.478	0.000179086
14.592	0.000174482
14.706	0.000171006
14.82	0.000168585
14.934	0.000165585
15.048	0.000162443
15.162	0.000157561
15.276	0.00014957
15.39	0.000140898
15.504	0.000137211
15.618	0.000135336
15.732	0.000132678
15.846	0.000130606
15.96	0.000127189
16.074	0.000121254
16.188	0.000112359
16.302	0.000107561
16.416	0.000103204
16.53	9.72577E-05
16.644	9.62336E-05
16.758	9.50231E-05
16.872	9.4666E-05
16.986	9.42577E-05
17.1	9.37028E-05
17.214	9.31535E-05
17.328	9.25809E-05
17.442	9.19241E-05
17.556	9.15041E-05
17.67	9.08876E-05
17.784	9.0155E-05
17.898	8.98205E-05
18.012	8.92403E-05
18.126	8.82302E-05
18.24	8.69331E-05
18.354	8.50451E-05
18.468	8.22842E-05
18.582	8.08809E-05
18.696	7.85905E-05
18.81	7.52906E-05
18.924	7.07695E-05
19.038	6.89235E-05
19.152	6.59465E-05
19.266	6.39539E-05
19.38	6.07476E-05
19.494	5.62307E-05
19.608	5.42228E-05
19.722	5.22029E-05
19.836	4.88858E-05
19.95	4.65312E-05
20.064	4.28332E-05
20.178	3.84646E-05
20.292	3.54738E-05
20.406	3.34358E-05
20.52	3.10496E-05
20.634	2.73146E-05
20.748	2.32652E-05
20.862	2.22082E-05
20.976	2.1023E-05
21.09	2.05887E-05
21.204	2.0305E-05
21.318	2.00925E-05
21.432	1.97427E-05
21.546	1.9118E-05
21.66	1.8011E-05
21.774	1.62606E-05
21.888	1.47501E-05
22.002	1.44983E-05
22.116	1.41439E-05
22.23	1.39483E-05
22.344	1.3845E-05
22.458	1.37756E-05
22.572	1.37444E-05
22.686	1.37253E-05
22.8	1.3715E-05
22.914	1.36987E-05
23.028	1.36728E-05
23.142	1.36457E-05
23.256	1.36216E-05
23.37	1.35823E-05
23.484	1.3518E-05
23.598	1.34052E-05
23.712	1.31963E-05
23.826	1.28001E-05
23.94	1.20587E-05
24.054	1.1352E-05
24.168	1.03197E-05
24.282	8.65468E-06
24.396	8.01084E-06
24.51	7.65988E-06
24.624	7.30279E-06
24.738	7.16742E-06
24.852	6.92649E-06
24.966	6.51443E-06
25.08	5.97249E-06
25.194	5.85812E-06
25.308	5.65987E-06
25.422	5.34559E-06
25.536	4.95659E-06
25.65	4.78634E-06
25.764	4.52792E-06
25.878	4.36168E-06
25.992	4.11104E-06
26.106	3.94258E-06
26.22	3.90487E-06
26.334	3.86426E-06
26.448	3.86173E-06
26.562	3.8583E-06
26.676	3.85398E-06
26.79	3.85059E-06
26.904	3.84954E-06


==> Data/loss_time_circularP_Airy.dat <==
0.116	1
0.232	0.985095451
0.348	0.970305857
0.464	0.955632959
0.58	0.941078993
0.696	0.926645267
0.812	0.912334143
0.928	0.898146739
1.044	0.884085294
1.16	0.870150678
1.276	0.85634513
1.392	0.842669457
1.508	0.829125338
1.624	0.815713769
1.74	0.80243624
1.856	0.789293623
1.972	0.776286788
2.088	0.763417103
2.204	0.750684691
2.32	0.738090673
2.436	0.72563598
2.552	0.713320551
2.668	0.70114538
2.784	0.689110343
2.9	0.677216185
3.016	0.665463032
3.132	0.653850759
3.248	0.642379863
3.364	0.631050096
3.48	0.619861147
3.596	0.608813388
3.712	0.597906012
3.828	0.587139329
3.944	0.576512532
4.06	0.566025682
4.176	0.555677784
4.292	0.54546859
4.408	0.535397728
4.524	0.525464388
4.64	0.515667918
4.756	0.506007385
4.872	0.496482603
4.988	0.487092328
5.104	0.477835877
5.22	0.468712534
5.336	0.459721181
5.452	0.450861289
5.568	0.442131614
5.684	0.433531317
5.8	0.425059405
5.916	0.416714694
6.032	0.408496439
6.148	0.400403553
6.264	0.392434698
6.38	0.384589036
6.496	0.376865447
6.612	0.369263029
6.728	0.361780384
6.844	0.354416517
6.96	0.347170154
7.076	0.340040362
7.192	0.333025772
7.308	0.326125454
7.424	0.31933807
7.54	0.312662624
7.656	0.306097844
7.772	0.299642391
7.888	0.293295428
8.004	0.287055616
8.12	0.280921651
8.236	0.274892506
8.352	0.268967063
8.468	0.263144078
8.584	0.257422152
8.7	0.251800462
8.816	0.246277547
8.932	0.240852224
9.048	0.235523516
9.164	0.23029024
9.28	0.225151045
9.396	0.220104858
9.512	0.215150373
9.628	0.210286752
9.744	0.20551258
9.86	0.20082683
9.976	0.196228245
10.092	0.191715829
10.208	0.187288214
10.324	0.182944468
10.44	0.178683394
10.556	0.174503858
10.672	0.170404663
10.788	0.166384845
10.904	0.162443238
11.02	0.158578599
11.136	0.154790073
11.252	0.151076401
11.368	0.147436557
11.484	0.143869532
11.6	0.140374065
11.716	0.13694935
11.832	0.133594188
11.948	0.1303075
12.064	0.127088346
12.18	0.123935575
12.296	0.120848262
12.412	0.117825374
12.528	0.114865925
12.644	0.111968755
12.76	0.109133034
12.876	0.106357836
12.992	0.10364202
13.108	0.100984628
13.224	0.098384785
13.34	0.095841509
13.456	0.093353837
13.572	0.090920892
13.688	0.088541678
13.804	0.086215326
13.92	0.08394094
14.036	0.081717527
14.152	0.079544349
14.268	0.077420394
14.384	0.075344809
14.5	0.073316777
14.616	0.071335459
14.732	0.069399953
14.848	0.067509467
14.964	0.06566313
15.08	0.063860177
15.196	0.062099808
15.312	0.060381175
15.428	0.058703504
15.544	0.05706604
15.66	0.055467999
15.776	0.053908613
15.892	0.05238711
16.008	0.050902807
16.124	0.049454961
16.24	0.048042793
16.356	0.046665681
16.472	0.045322846
16.588	0.044013625
16.704	0.042737317
16.82	0.041493306
16.936	0.04028084
17.052	0.039099311
17.168	0.037948103
17.284	0.036826503
17.4	0.035733953
17.516	0.034669808
17.632	0.033633445
17.748	0.03262429
17.864	0.031641739
17.98	0.030685212
18.096	0.029754116
18.212	0.028847921
18.328	0.027966061
18.444	0.02710798
18.56	0.026273165
18.676	0.025461089
18.792	0.0246712
18.908	0.023903015
19.024	0.023156006
19.14	0.022429724
19.256	0.021723654
19.372	0.021037338
19.488	0.020370292
19.604	0.01972205
19.72	0.019092202
19.836	0.018480255
19.952	0.017885817
20.068	0.017308437
20.184	0.016747715
20.3	0.016203216
20.416	0.015674556
20.532	0.015161342
20.648	0.014663182
20.764	0.014179685
20.88	0.01371051
20.996	0.013255259
21.112	0.012813582
21.228	0.012385143
21.344	0.011969605
21.46	0.011566603
21.576	0.011175835
21.692	0.010796974
21.808	0.010429688
21.924	0.010073684
22.04	0.009728673
22.156	0.009394337
22.272	0.009070392
22.388	0.008756551
22.504	0.00845256
22.62	0.008158135
22.736	0.007873007
22.852	0.007596924
22.968	0.007329628
23.084	0.007070878
23.2	0.00682043
23.316	0.006578058
23.432	0.006343524
23.548	0.006116614
23.664	0.005897096
23.78	0.005684761
23.896	0.005479406
24.012	0.005280821
24.128	0.005088813
24.244	0.004903183
24.36	0.004723753
24.476	0.004550315
24.592	0.004382726
24.708	0.00422078
24.824	0.004064322
24.94	0.003913177
25.056	0.003767197
25.172	0.003626214
25.288	0.003490078
25.404	0.00335864
25.52	0.003231751
25.636	0.003109271
25.752	0.002991069
25.868	0.002877001
25.984	0.002766944
26.1	0.002660766
26.216	0.00255834
26.332	0.002459552
26.448	0.002364291
26.564	0.002272438
26.68	0.002183875
26.796	0.002098508
26.912	0.00201623
27.028	0.00193693
27.144	0.001860523
27.26	0.001786905
27.376	0.001715987
27.492	0.001647672
27.608	0.001581886
27.724	0.001518534
27.84	0.001457535
27.956	0.001398811
28.072	0.001342282
28.188	0.001287884
28.304	0.001235532
28.42	0.001185154
28.536	0.001136688
28.652	0.00109007
28.768	0.001045228
28.884	0.001002111
29	0.00096065
29.116	0.000920786
29.232	0.000882465
29.348	0.000845631
29.464	0.000810231
29.58	0.000776215
29.696	0.000743537
29.812	0.000712143
29.928	0.000681983
30.044	0.000653021
30.16	0.000625211
30.276	0.000598506
30.392	0.000572871
30.508	0.000548263
30.624	0.000524647
30.74	0.000501981
30.856	0.000480234
30.972	0.000459371
31.088	0.000439357
31.204	0.000420162
31.32	0.000401751
31.436	0.0003841
31.552	0.000367176
31.668	0.000350954
31.784	0.000335404
31.9	0.000320502
32.016	0.000306222
32.132	0.00029254
32.248	0.000279434
32.364	0.000266881
32.48	0.000254858
32.596	0.000243346
32.712	0.000232322
32.828	0.000221771
32.944	0.000211671
33.06	0.000202004
33.176	0.000192754
33.292	0.000183903
33.408	0.000175435
33.524	0.000167336
33.64	0.000159589
33.756	0.000152182
33.872	0.000145098
33.988	0.000138326
34.104	0.000131852
34.22	0.000125666
34.336	0.000119753
34.452	0.000114105
34.568	0.000108707
34.684	0.000103551
34.8	9.86265E-05
34.916	9.39249E-05
35.032	8.94339E-05
35.148	8.51482E-05
35.264	8.10544E-05
35.38	7.71488E-05
35.496	7.34213E-05
35.612	6.98643E-05
35.728	6.64718E-05
35.844	6.32349E-05
35.96	6.01468E-05
36.076	5.72023E-05
36.192	5.43949E-05
36.308	5.17184E-05
36.424	4.91667E-05
36.54	4.67348E-05
36.656	4.44165E-05
36.772	4.22078E-05
36.888	4.01035E-05
37.004	3.80993E-05
37.12	3.61898E-05
37.236	3.43716E-05
37.352	3.26393E-05
37.468	3.09913E-05
37.584	2.94219E-05
37.7	2.79283E-05
37.816	2.65071E-05
37.932	2.51543E-05
38.048	2.3867E-05
38.164	2.26431E-05
38.28	2.14789E-05
38.396	2.03714E-05
38.512	1.93184E-05
38.628	1.83176E-05
38.744	1.73661E-05
38.86	1.64613E-05
38.976	1.56018E-05
39.092	1.47849E-05
39.208	1.40089E-05
39.324	1.32722E-05
39.44	1.25721E-05
39.556	1.19076E-05
39.672	1.1276E-05
39.788	1.06768E-05
39.904	1.01079E-05
40.02	9.56785E-06
40.136	9.0555E-06
40.252	8.56922E-06
40.368	8.10829E-06
40.484	7.67061E-06
40.6	7.25582E-06
40.716	6.862E-06
40.832	6.4891E-06
40.948	6.13553E-06
41.064	5.80007E-06
41.18	5.48271E-06
41.296	5.18159E-06
41.412	4.89629E-06
41.528	4.6262E-06
41.644	4.37008E-06
41.76	4.12777E-06
41.876	3.89815E-06
41.992	3.68089E-06
42.108	3.4753E-06
42.224	3.28038E-06
42.34	3.09605E-06
42.456	2.92188E-06
42.572	2.75696E-06
42.688	2.6009E-06
42.804	2.45351E-06
42.92	2.31383E-06
43.036	2.18198E-06
43.152	2.05721E-06
43.268	1.93936E-06
43.384	1.82802E-06
43.5	1.72278E-06
43.616	1.62327E-06
43.732	1.52949E-06
43.848	1.44071E-06
43.964	1.35709E-06
44.08	1.27794E-06
44.196	1.20331E-06
44.312	1.1329E-06
44.428	1.06621E-06
44.544	1.0035E-06
44.66	9.443E-07
44.776	8.88366E-07
44.892	8.35652E-07
45.008	7.86018E-07
45.124	7.39242E-07
45.24	6.94956E-07
45.356	6.53297E-07
45.472	6.1407E-07
45.588	5.77093E-07
45.704	5.42339E-07
45.82	5.09499E-07
45.936	4.78627E-07
46.052	4.49503E-07
46.168	4.22178E-07
46.284	3.96385E-07
46.4	3.72117E-07
46.516	3.49249E-07
46.632	3.27775E-07
46.748	3.07629E-07
46.864	2.88541E-07
46.98	2.70673E-07
47.096	2.53914E-07
47.212	2.38072E-07
47.328	2.23199E-07
47.444	2.09252E-07
47.56	1.96099E-07
47.676	1.83749E-07
47.792	1.72164E-07
47.908	1.61269E-07
48.024	1.51071E-07
48.14	1.41462E-07
48.256	1.32416E-07
48.372	1.23978E-07
48.488	1.16017E-07
48.604	1.08609E-07
48.72	1.016E-07
48.836	9.50648E-08
48.952	8.89212E-08
49.068	8.31793E-08
49.184	7.77648E-08
49.3	7.269E-08
49.416	6.79386E-08
49.532	6.3495E-08
49.648	5.93202E-08
49.764	5.5402E-08
49.88	5.17504E-08
49.996	4.8309E-08
50.112	4.51306E-08
50.228	4.21204E-08
50.344	3.93105E-08
50.46	3.66908E-08
50.576	3.42336E-08
50.692	3.1931E-08
50.808	2.97926E-08
50.924	2.7777E-08
51.04	2.58947E-08
51.156	2.41389E-08
51.272	2.24885E-08
51.388	2.09529E-08
51.504	1.95124E-08
51.62	1.81757E-08
51.736	1.69244E-08
51.852	1.57666E-08
51.968	1.46734E-08
52.084	1.36536E-08
52.2	1.27144E-08
52.316	1.18087E-08
52.432	1.09875E-08
52.548	1.02253E-08
52.664	9.50007E-09
52.78	8.83807E-09
52.896	8.20882E-09
53.012	7.62829E-09
53.128	7.09364E-09
53.244	6.59422E-09
53.36	6.12066E-09
53.476	5.67941E-09
53.592	5.27586E-09
53.708	4.894E-09
53.824	4.53961E-09
53.94	4.20485E-09
54.056	3.90113E-09
54.172	3.6205E-09
54.288	3.36163E-09
54.404	3.11238E-09
54.52	2.88317E-09
54.636	2.67279E-09
54.752	2.48006E-09
54.868	2.29456E-09
54.984	2.12523E-09
55.1	1.97103E-09
55.216	1.82264E-09
55.332	1.68805E-09
55.448	1.56247E-09
55.564	1.44545E-09
55.68	1.33654E-09
55.796	1.23532E-09
55.912	1.14465E-09
56.028	1.05745E-09
56.144	9.76751E-10
56.26	9.05093E-10
56.376	8.36173E-10
56.492	7.72686E-10
56.608	7.16903E-10
56.724	6.63215E-10
56.84	6.09227E-10
56.956	5.64432E-10
57.072	5.19141E-10
57.188	4.7787E-10
57.304	4.42385E-10
57.42	4.08274E-10
57.536	3.75538E-10
57.652	3.45976E-10
57.768	3.19361E-10
57.884	2.95479E-10
58	2.7253E-10
58.116	2.50514E-10
58.232	2.30899E-10
58.348	2.12088E-10
58.464	1.95432E-10
58.58	1.79461E-10
58.696	1.66662E-10
58.812	1.51949E-10
58.928	1.41344E-10
59.044	1.28925E-10
59.16	1.19179E-10
59.276	1.09819E-10
59.392	1.00846E-10
59.508	9.31871E-11
59.624	8.58336E-11
59.74	7.87858E-11
59.856	7.20436E-11
59.972	6.56069E-11
60.088	6.02181E-11
60.204	5.50636E-11
60.32	5.15094E-11
60.436	4.67569E-11
60.552	4.28623E-11
60.668	3.91401E-11
60.784	3.61619E-11
60.9	3.27559E-11
61.016	2.95222E-11
61.132	2.74474E-11
61.248	2.49732E-11
61.364	2.26189E-11
61.48	2.12478E-11
61.596	1.9086E-11
61.712	1.78313E-11
61.828	1.62387E-11
61.944	1.50861E-11
62.06	1.36286E-11
62.176	1.25779E-11
62.292	1.12554E-11
62.408	1.06076E-11
62.524	9.68802E-12
62.64	8.81213E-12
62.756	7.97987E-12
62.872	7.44025E-12
62.988	6.68096E-12
63.104	5.96523E-12
63.22	5.71991E-12
63.336	5.26908E-12
63.452	4.64116E-12
63.568	4.42667E-12
63.684	4.03504E-12
63.8	3.83623E-12
63.916	3.31083E-12
64.032	3.13235E-12
64.148	2.80986E-12
64.264	2.50697E-12
64.38	2.22366E-12
64.496	2.08086E-12
64.612	1.94338E-12
64.728	1.92741E-12
64.844	1.79576E-12
64.96	1.66937E-12
65.076	1.54822E-12
65.192	1.33507E-12
65.308	1.3216E-12
65.424	1.21609E-12
65.54	1.11577E-12
65.656	1.02061E-12
65.772	1.00887E-12
65.888	9.19268E-13
66.004	7.66016E-13
66.12	6.914E-13
66.236	6.21888E-13
66.352	6.12016E-13
66.468	5.47933E-13
66.584	4.8892E-13
66.7	4.34966E-13
66.816	3.50486E-13
66.932	3.42193E-13
67.048	3.03355E-13
67.164	2.95624E-13
67.28	2.8816E-13
67.396	2.80954E-13
67.512	2.73997E-13
67.628	2.67281E-13
67.744	2.60799E-13
67.86	2.54542E-13
67.976	2.48503E-13
68.092	2.42674E-13
68.208	2.37049E-13
68.324	2.31621E-13
68.44	2.26382E-13
68.556	2.21327E-13
68.672	2.1645E-13
68.788	2.11744E-13
68.904	2.07204E-13
69.02	2.02824E-13
69.136	1.98599E-13
69.252	1.94523E-13
69.368	1.90591E-13
69.484	1.86799E-13
69.6	1.83141E-13
69.716	1.79613E-13
69.832	1.76211E-13
69.948	1.7293E-13
70.064	1.69766E-13
70.18	1.66715E-13
70.296	1.63773E-13
70.412	1.60937E-13
70.528	1.58203E-13
70.644	1.55566E-13
70.76	1.53025E-13
70.876	1.50575E-13
70.992	1.48213E-13
71.108	1.45937E-13
71.224	1.43743E-13
71.34	1.41628E-13
71.456	1.3959E-13
71.572	1.37626E-13
71.688	1.35733E-13
71.804	1.33909E-13
71.92	1.32152E-13
72.036	1.30458E-13
72.152	1.28827E-13
72.268	1.27255E-13
72.384	1.2574E-13
72.5	1.24281E-13
72.616	1.22876E-13
72.732	1.21522E-13
72.848	1.20218E-13
72.964	1.18961E-13
73.08	1.17751E-13
73.196	1.16586E-13
73.312	1.15464E-13
73.428	1.14383E-13
73.544	1.13342E-13
73.66	1.1234E-13
73.776	1.11375E-13
73.892	1.10445E-13
74.008	1.09551E-13
74.124	1.08689E-13
74.24	1.0786E-13
74.356	1.07061E-13
74.472	1.06292E-13
74.588	1.05552E-13
74.704	1.04839E-13
74.82	1.04154E-13
74.936	1.03493E-13
75.052	1.02858E-13
75.168	1.02246E-13
75.284	1.01657E-13
75.4	1.01091E-13
75.516	1.00545E-13
75.632	1.0002E-13
75.748	9.9515E-14
75.864	9.90288E-14
75.98	9.85609E-14
76.096	9.81106E-14
76.212	9.76773E-14
76.328	9.72603E-14
76.444	9.68591E-14
76.56	9.6473E-14
76.676	9.61014E-14
76.792	9.57439E-14
76.908	9.53999E-14
77.024	9.50689E-14
77.14	9.47504E-14
77.256	9.44439E-14
77.372	9.41491E-14
77.488	9.38653E-14
77.604	9.35923E-14
77.72	9.33297E-14
77.836	9.30769E-14
77.952	9.28337E-14
78.068	9.25997E-14
78.184	9.23746E-14
78.3	9.2158E-14
78.416	9.19495E-14
78.532	9.17489E-14
78.648	9.15559E-14
78.764	9.13702E-14
78.88	9.11914E-14
78.996	9.10195E-14
79.112	9.08539E-14
79.228	9.06947E-14
79.344	9.05413E-14
79.46	9.03938E-14
79.576	9.02518E-14
79.692	9.01151E-14
79.808	8.99836E-14
79.924	8.98569E-14
80.04	8.9735E-14
80.156	8.96176E-14
80.272	8.95046E-14
80.388	8.93958E-14
80.504	8.92911E-14
80.62	8.91902E-14
80.736	8.9093E-14
80.852	8.89994E-14
80.968	8.89093E-14
81.084	8.88225E-14
81.2	8.87388E-14
81.316	8.86583E-14
81.432	8.85806E-14
81.548	8.85058E-14
81.664	8.84337E-14
81.78	8.83641E-14
81.896	8.82971E-14
82.012	8.82325E-14
82.128	8.81702E-14
82.244	8.81101E-14
82.36	8.80522E-14
82.476	8.79963E-14
82.592	8.79423E-14
82.708	8.78903E-14
82.824	8.78401E-14
82.94	8.77916E-14
83.056	8.77447E-14
83.172	8.76995E-14
83.288	8.76559E-14
83.404	8.76137E-14
83.52	8.75729E-14
83.636	8.75335E-14
83.752	8.74954E-14
83.868	8.74586E-14
83.984	8.7423E-14
84.1	8.73886E-14
84.216	8.73552E-14
84.332	8.7323E-14
84.448	8.72918E-14
84.564	8.72615E-14
84.68	8.72323E-14
84.796	8.72039E-14
84.912	8.71764E-14
85.028	8.71498E-14
85.144	8.71239E-14
85.26	8.70989E-14
85.376	8.70746E-14
85.492	8.7051E-14
85.608	8.70281E-14
85.724	8.70058E-14
85.84	8.69842E-14
85.956	8.69632E-14
86.072	8.69428E-14
86.188	8.6923E-14
86.304	8.69037E-14
86.42	8.68849E-14
86.536	8.68667E-14
86.652	8.68489E-14
86.768	8.68315E-14
86.884	8.68146E-14
87	8.67982E-14
87.116	8.67821E-14
87.232	8.67665E-14
87.348	8.67512E-14
87.464	8.67363E-14
87.58	8.67217E-14
87.696	8.67075E-14
87.812	8.66936E-14
87.928	8.66801E-14
88.044	8.66668E-14
88.16	8.66538E-14
88.276	8.66411E-14
88.392	8.66286E-14
88.508	8.66165E-14
88.624	8.66045E-14
88.74	8.65928E-14
88.856	8.65814E-14
88.972	8.65701E-14
89.088	8.65591E-14
89.204	8.65483E-14
89.32	8.65377E-14
89.436	8.65273E-14
89.552	8.6517E-14
89.668	8.6507E-14
89.784	8.64971E-14
89.9	8.64874E-14
90.016	8.64778E-14
90.132	8.64684E-14
90.248	8.64591E-14
90.364	8.645E-14
90.48	8.64411E-14
90.596	8.64322E-14
90.712	8.64235E-14
90.828	8.6415E-14
90.944	8.64065E-14
91.06	8.63982E-14
91.176	8.639E-14
91.292	8.63819E-14
91.408	8.63739E-14
91.524	8.6366E-14
91.64	8.63582E-14
91.756	8.63505E-14
91.872	8.63429E-14
91.988	8.63354E-14
92.104	8.6328E-14
92.22	8.63207E-14
92.336	8.63134E-14
92.452	8.63063E-14
92.568	8.62992E-14
92.684	8.62922E-14
92.8	8.62853E-14
92.916	8.62784E-14
93.032	8.62716E-14
93.148	8.62649E-14
93.264	8.62583E-14
93.38	8.62517E-14
93.496	8.62452E-14
93.612	8.62388E-14
93.728	8.62324E-14
93.844	8.62261E-14
93.96	8.62198E-14
94.076	8.62136E-14
94.192	8.62075E-14
94.308	8.62014E-14
94.424	8.61954E-14
94.54	8.61894E-14
94.656	8.61835E-14
94.772	8.61776E-14
94.888	8.61718E-14
95.004	8.6166E-14
95.12	8.61603E-14
95.236	8.61546E-14
95.352	8.6149E-14
95.468	8.61434E-14
95.584	8.61378E-14
95.7	8.61323E-14
95.816	8.61269E-14
95.932	8.61215E-14
96.048	8.61161E-14
96.164	8.61108E-14
96.28	8.61055E-14
96.396	8.61002E-14
96.512	8.6095E-14
96.628	8.60899E-14
96.744	8.60847E-14
96.86	8.60796E-14
96.976	8.60746E-14
97.092	8.60696E-14
97.208	8.60646E-14
97.324	8.60597E-14
97.44	8.60547E-14
97.556	8.60499E-14
97.672	8.6045E-14
97.788	8.60402E-14
97.904	8.60355E-14
98.02	8.60307E-14
98.136	8.6026E-14
98.252	8.60213E-14
98.368	8.60167E-14
98.484	8.60121E-14
98.6	8.60075E-14
98.716	8.6003E-14
98.832	8.59985E-14
98.948	8.5994E-14
99.064	8.59895E-14
99.18	8.59851E-14
99.296	8.59807E-14
99.412	8.59764E-14
99.528	8.5972E-14
99.644	8.59677E-14
99.76	8.59635E-14
99.876	8.59592E-14
99.992	8.5955E-14
100.108	8.59508E-14
100.224	8.59467E-14
100.34	8.59425E-14
100.456	8.59384E-14
100.572	8.59344E-14
100.688	8.59303E-14
100.804	8.59263E-14
100.92	8.59223E-14
101.036	8.59183E-14
101.152	8.59144E-14
101.268	8.59105E-14
101.384	8.59066E-14
101.5	8.59027E-14
101.616	8.58989E-14
101.732	8.58951E-14
101.848	8.58913E-14
101.964	8.58875E-14
102.08	8.58838E-14
102.196	8.58801E-14
102.312	8.58764E-14
102.428	8.58727E-14
102.544	8.58691E-14
102.66	8.58655E-14
102.776	8.58619E-14
102.892	8.58583E-14
103.008	8.58548E-14
103.124	8.58512E-14
103.24	8.58477E-14
103.356	8.58443E-14
103.472	8.58408E-14
103.588	8.58374E-14
103.704	8.5834E-14
103.82	8.58306E-14
103.936	8.58273E-14
104.052	8.58239E-14
104.168	8.58206E-14
104.284	8.58173E-14
104.4	8.5814E-14
104.516	8.58108E-14
104.632	8.58076E-14
104.748	8.58043E-14
104.864	8.58012E-14
104.98	8.5798E-14
105.096	8.57949E-14
105.212	8.57917E-14
105.328	8.57886E-14
105.444	8.57855E-14
105.56	8.57825E-14
105.676	8.57794E-14
105.792	8.57764E-14
105.908	8.57734E-14
106.024	8.57705E-14
106.14	8.57675E-14
106.256	8.57646E-14
106.372	8.57616E-14
106.488	8.57587E-14
106.604	8.57559E-14
106.72	8.5753E-14
106.836	8.57502E-14
106.952	8.57473E-14
107.068	8.57445E-14
107.184	8.57418E-14
107.3	8.5739E-14
107.416	8.57362E-14
107.532	8.57335E-14
107.648	8.57308E-14
107.764	8.57281E-14
107.88	8.57255E-14
107.996	8.57228E-14
108.112	8.57202E-14
108.228	8.57175E-14
108.344	8.57149E-14
108.46	8.57124E-14
108.576	8.57098E-14
108.692	8.57073E-14
108.808	8.57047E-14
108.924	8.57022E-14
109.04	8.56997E-14
109.156	8.56972E-14
109.272	8.56948E-14
109.388	8.56923E-14
109.504	8.56899E-14
109.62	8.56875E-14
109.736	8.56851E-14
109.852	8.56827E-14
109.968	8.56804E-14
110.084	8.5678E-14
110.2	8.56757E-14
110.316	8.56734E-14
110.432	8.56711E-14
110.548	8.56688E-14
110.664	8.56666E-14
110.78	8.56643E-14
110.896	8.56621E-14
111.012	8.56599E-14
111.128	8.56577E-14
111.244	8.56555E-14
111.36	8.56533E-14
111.476	8.56512E-14
111.592	8.5649E-14
111.708	8.56469E-14
111.824	8.56448E-14
111.94	8.56427E-14
112.056	8.56406E-14
112.172	8.56386E-14
112.288	8.56365E-14
112.404	8.56345E-14
112.52	8.56324E-14
112.636	8.56304E-14
112.752	8.56284E-14
112.868	8.56265E-14
112.984	8.56245E-14
113.1	8.56226E-14
113.216	8.56206E-14
113.332	8.56187E-14
113.448	8.56168E-14
113.564	8.56149E-14
113.68	8.5613E-14
113.796	8.56111E-14
113.912	8.56093E-14
114.028	8.56074E-14
114.144	8.56056E-14
114.26	8.56038E-14
114.376	8.5602E-14
114.492	8.56002E-14
114.608	8.55984E-14
114.724	8.55967E-14
114.84	8.55949E-14
114.956	8.55932E-14
115.072	8.55915E-14
115.188	8.55897E-14
115.304	8.5588E-14
115.42	8.55863E-14
115.536	8.55847E-14
115.652	8.5583E-14
115.768	8.55814E-14
115.884	8.55797E-14
116	8.55781E-14


==> Data/loss_time_circularP_Airy_2nd.dat <==
0.201	1
0.402	5.23995E-11
0.603	2.75571E-11
0.804	1.37132E-12
1.005	1.29175E-12
1.206	1.24444E-12
1.407	1.15594E-12
1.608	9.92178E-13
1.809	7.05928E-13
2.01	3.36355E-13
2.211	1.94824E-13
2.412	1.17187E-13
2.613	8.07346E-14
2.814	7.97748E-14
3.015	7.97426E-14
3.216	7.97426E-14
3.417	7.97426E-14


==> Data/time-history-parameter.txt <==
0.233		1
0.466		0.726757
0.699		0.522837
0.932		0.355122
1.165		0.237099
1.398		0.156412
1.631		0.0953977
1.864		0.05645
2.097		0.033496
2.33		0.0194873
2.563		0.0116976
2.796		0.00696928
3.029		0.00437803
3.262		0.0027687
3.495		0.00184215
3.728		0.00122891
3.961		0.000869262
4.194		0.00064636
4.427		0.00049629
4.66		0.000386266
4.893		0.000308707
5.126		0.000251903
5.359		0.000211604
5.592		0.000179868
5.825		0.000157649
6.058		0.000141772
6.291		0.000129446
6.524		0.000120542
6.757		0.000113369
6.99		0.000107541
7.223		0.000102693
7.456		9.92E-05
7.689		9.56E-05
7.922		9.27E-05
8.155		8.98E-05
8.388		8.74E-05
8.621		8.53E-05
8.854		8.29E-05
9.087		8.12E-05
9.32		7.94E-05
9.553		7.77E-05
9.786		7.62E-05
10.019		7.45E-05
10.252		7.30E-05
10.485		7.16E-05
10.718		7.02E-05
10.951		6.88E-05
11.184		6.76E-05
11.417		6.65E-05
11.65		6.54E-05
11.883		6.45E-05
12.116		6.32E-05
12.349		6.25E-05
12.582		6.19E-05
12.815		6.09E-05
13.048		5.99E-05
13.281		5.89E-05
13.514		5.78E-05
13.747		5.70E-05
13.98		5.62E-05
14.213		5.57E-05
14.446		5.49E-05
14.679		5.43E-05
14.912		5.36E-05
15.145		5.31E-05
15.378		5.23E-05
15.611		5.17E-05
15.844		5.12E-05
16.077		5.06E-05
16.31		5.00E-05
16.543		4.95E-05
16.776		4.91E-05
17.009		4.85E-05
17.242		4.80E-05
17.475		4.75E-05
17.708		4.70E-05
17.941		4.66E-05
18.174		4.60E-05
18.407		4.55E-05
18.64		4.52E-05
18.873		4.47E-05
19.106		4.42E-05
19.339		4.37E-05
19.572		4.34E-05
19.805		4.29E-05
20.038		4.25E-05
20.271		4.21E-05
20.504		4.18E-05
20.737		4.13E-05
20.97		4.09E-05
21.203		4.05E-05
21.436		4.02E-05
21.669		3.98E-05
21.902		3.95E-05
22.135		3.90E-05
22.368		3.87E-05
22.601		3.83E-05
22.834		3.80E-05
23.067		3.77E-05
23.3		3.73E-05
23.533		3.70E-05
23.766		3.67E-05
23.999		3.64E-05
24.232		3.61E-05
24.465		3.58E-05
24.698		3.55E-05
24.931		3.52E-05
25.164		3.49E-05
25.397		3.46E-05
25.63		3.44E-05
25.863		3.40E-05
26.096		3.38E-05
26.329		3.36E-05
26.562		3.33E-05
26.795		3.31E-05
27.028		3.28E-05
27.261		3.26E-05
27.494		3.24E-05
27.727		3.21E-05
27.96		3.19E-05
28.193		3.17E-05
28.426		3.15E-05
28.659		3.13E-05
28.892		3.10E-05
29.125		3.09E-05
29.358		3.07E-05
29.591		3.06E-05
29.824		3.03E-05
30.057		3.01E-05
30.29		3.01E-05
30.523		2.99E-05
30.756		2.96E-05
30.989		2.94E-05
31.222		2.93E-05
31.455		2.91E-05
31.688		2.89E-05
31.921		2.88E-05
32.154		2.87E-05
32.387		2.85E-05
32.62		2.84E-05
32.853		2.83E-05
33.086		2.81E-05
33.319		2.80E-05
33.552		2.79E-05
33.785		2.77E-05
34.018		2.77E-05
34.251		2.76E-05
34.484		2.75E-05
34.717		2.73E-05
34.95		2.72E-05
35.183		2.72E-05
35.416		2.71E-05
35.649		2.70E-05
35.882		2.69E-05
36.115		2.68E-05
36.348		2.67E-05
36.581		2.67E-05
36.814		2.65E-05
37.047		2.65E-05
37.28		2.65E-05
37.513		2.64E-05
37.746		2.63E-05
37.979		2.63E-05
38.212		2.62E-05
38.445		2.61E-05
38.678		2.60E-05
38.911		2.60E-05
39.144		2.60E-05
39.377		2.59E-05
39.61		2.59E-05
39.843		2.58E-05
40.076		2.57E-05
40.309		2.58E-05
40.542		2.57E-05
40.775		2.56E-05
41.008		2.56E-05
41.241		2.57E-05
41.474		2.56E-05
41.707		2.56E-05
41.94		2.55E-05
42.173		2.55E-05
42.406		2.54E-05
42.639		2.54E-05
42.872		2.54E-05
43.105		2.54E-05
43.338		2.53E-05
43.571		2.53E-05
43.804		2.53E-05
44.037		2.53E-05
44.27		2.53E-05
44.503		2.53E-05
44.736		2.52E-05
44.969		2.52E-05
45.202		2.52E-05
45.435		2.52E-05
45.668		2.52E-05
45.901		2.52E-05
46.134		2.52E-05
46.367		2.52E-05
46.6		2.51E-05
46.833		2.51E-05
47.066		2.51E-05
47.299		2.51E-05
47.532		2.51E-05
47.765		2.51E-05
47.998		2.51E-05
48.231		2.51E-05
48.464		2.50E-05
48.697		2.50E-05
48.93		2.50E-05
49.163		2.51E-05
49.396		2.50E-05
49.629		2.50E-05
49.862		2.50E-05
50.095		2.50E-05
50.328		2.50E-05
50.561		2.50E-05
50.794		2.50E-05
51.027		2.49E-05
51.26		2.50E-05
51.493		2.49E-05
51.726		2.49E-05
51.959		2.49E-05
52.192		2.49E-05
52.425		2.50E-05
52.658		2.50E-05
52.891		2.49E-05
53.124		2.50E-05
53.357		2.49E-05
53.59		2.49E-05
53.823		2.50E-05
54.056		2.49E-05
54.289		2.49E-05
54.522		2.49E-05
54.755		2.49E-05
54.988		2.49E-05
55.221		2.49E-05
55.454		2.50E-05
55.687		2.50E-05
55.92		2.50E-05
56.153		2.49E-05
56.386		2.50E-05
56.619		2.50E-05
56.852		2.50E-05
57.085		2.49E-05
57.318		2.49E-05
57.551		2.50E-05
57.784		2.49E-05
58.017		2.49E-05
58.25		2.49E-05
58.483		2.49E-05
58.716		2.49E-05
58.949		2.49E-05
59.182		2.50E-05
59.415		2.49E-05
59.648		2.50E-05
59.881		2.50E-05
60.114		2.51E-05
60.347		2.49E-05
60.58		2.50E-05
60.813		2.50E-05
61.046		2.50E-05
61.279		2.50E-05
61.512		2.49E-05
61.745		2.49E-05
61.978		2.50E-05
62.211		2.49E-05
62.444		2.49E-05
62.677		2.50E-05
62.91		2.49E-05
63.143		2.49E-05
63.376		2.49E-05
63.609		2.49E-05
63.842		2.49E-05
64.075		2.49E-05
64.308		2.49E-05
64.541		2.49E-05
64.774		2.49E-05
65.007		2.49E-05
65.24		2.49E-05
65.473		2.49E-05
65.706		2.49E-05
65.939		2.50E-05
66.172		2.49E-05
66.405		2.49E-05
66.638		2.49E-05
66.871		2.49E-05
67.104		2.49E-05
67.337		2.49E-05
67.57		2.50E-05
67.803		2.50E-05
68.036		2.49E-05
68.269		2.49E-05
68.502		2.49E-05
68.735		2.49E-05
68.968		2.49E-05
69.201		2.50E-05
69.434		2.50E-05
69.667		2.49E-05
69.9		2.49E-05


==> Data/time_rectangular.dat <==
0.25666	1
0.51332	0.829702
0.76998	0.738694
1.02664	0.67177
1.2833	0.613405
1.53996	0.559651
1.79662	0.510864
2.05328	0.471031
2.30994	0.430736
2.5666	0.385852
2.82326	0.35523
3.07992	0.334312
3.33658	0.301133
3.59324	0.272282
3.8499	0.262988
4.10656	0.233897
4.36322	0.21475
4.61988	0.194907
4.87654	0.183761
5.1332	0.167917
5.38986	0.153492
5.64652	0.147664
5.90318	0.136665
6.15984	0.120388
6.4165	0.117258
6.67316	0.109731
6.92982	0.107059
7.18648	0.103924
7.44314	0.0977213
7.6998	0.0899434
7.95646	0.0878381
8.21312	0.0808496
8.46978	0.0859017
8.72644	0.0819159
8.9831	0.0767115
9.23976	0.0727651
9.49642	0.0693161
9.75308	0.0649074
10.00974	0.0615824
10.2664	0.0589642
10.52306	0.0615766
10.77972	0.0596676
11.03638	0.0606594
11.29304	0.0578114
11.5497	0.0531834
11.80636	0.0498919
12.06302	0.0492916
12.31968	0.046197
12.57634	0.0441922
12.833	0.0483623
13.08966	0.0440281
13.34632	0.0459638
13.60298	0.0449202
13.85964	0.045433
14.1163	0.048212
14.37296	0.0384125
14.62962	0.0357317
14.88628	0.0379956
15.14294	0.0425435
15.3996	0.0396804
15.65626	0.039783
15.91292	0.0419377
16.16958	0.0397461
16.42624	0.0370646
16.6829	0.0323634
16.93956	0.0327448
17.19622	0.0314942
17.45288	0.0306564
17.70954	0.0284481
17.9662	0.0270858
18.22286	0.0259704
18.47952	0.0244228
18.73618	0.0235218
18.99284	0.0216539
19.2495	0.0220645
19.50616	0.0215341
19.76282	0.0216087
20.01948	0.0199892
20.27614	0.0198804
20.5328	0.0187583
20.78946	0.0193478
21.04612	0.0179773
21.30278	0.0190519
21.55944	0.019743
21.8161	0.0176779
22.07276	0.018356
22.32942	0.0178563
22.58608	0.0169692
22.84274	0.018323
23.0994	0.0155949
23.35606	0.0155025
23.61272	0.0153905
23.86938	0.0159616
24.12604	0.0140322
24.3827	0.0128088
24.63936	0.0126549
24.89602	0.0123297
25.15268	0.0121627
25.40934	0.0121133
25.666	0.0121135
25.92266	0.0101842
26.17932	0.00983497
26.43598	0.00955886
26.69264	0.00932835
26.9493	0.00922323
27.20596	0.00929299
27.46262	0.00910856
27.71928	0.0089247
27.97594	0.00842423
28.2326	0.00779354
28.48926	0.00860781
28.74592	0.00851036
29.00258	0.00708104
29.25924	0.00633184
29.5159	0.00624886
29.77256	0.00664594
30.02922	0.00699238
30.28588	0.00731229
30.54254	0.00691729
30.7992	0.00647747
31.05586	0.00725527
31.31252	0.00718014
31.56918	0.00676593
31.82584	0.00661764
32.0825	0.0059551
32.33916	0.0057528
32.59582	0.00641879
32.85248	0.00542519
33.10914	0.00547943
33.3658	0.0058718
33.62246	0.00536817
33.87912	0.00546499
34.13578	0.00493385
34.39244	0.00481731
34.6491	0.00471524
34.90576	0.00496078
35.16242	0.00486557
35.41908	0.00447903
35.67574	0.00451879
35.9324	0.00522606
36.18906	0.00445822
36.44572	0.00499579
36.70238	0.00440879
36.95904	0.00412839
37.2157	0.00433736
37.47236	0.00564604
37.72902	0.00550316
37.98568	0.00601961
38.24234	0.00531528
38.499	0.00536048
38.75566	0.00455507
39.01232	0.00395227
39.26898	0.0037454
39.52564	0.00333989
39.7823	0.00357505
40.03896	0.00439709
40.29562	0.00435371
40.55228	0.00390671
40.80894	0.00371192
41.0656	0.00390806
41.32226	0.0034519
41.57892	0.00397841
41.83558	0.00319222
42.09224	0.00273996
42.3489	0.00260235
42.60556	0.00275705
42.86222	0.00452232
43.11888	0.00544873
43.37554	0.00558239
43.6322	0.00498111
43.88886	0.00389952
44.14552	0.00314555
44.40218	0.00269677
44.65884	0.00284914
44.9155	0.00242777
45.17216	0.00229262
45.42882	0.00254167
45.68548	0.00217519
45.94214	0.00238551
46.1988	0.00223233
46.45546	0.0021297
46.71212	0.00213797
46.96878	0.00229471
47.22544	0.00278051
47.4821	0.00287598
47.73876	0.003509
47.99542	0.00253071
48.25208	0.00224919
48.50874	0.00213382
48.7654	0.00201489
49.02206	0.00180116
49.27872	0.00175634
49.53538	0.00179416
49.79204	0.001758
50.0487	0.00159203
50.30536	0.00159855
50.56202	0.00156068
50.81868	0.00170459
51.07534	0.00235462
51.332	0.00488851
51.58866	0.00334213
51.84532	0.00304547
52.10198	0.00206864
52.35864	0.00171659
52.6153	0.00224823
52.87196	0.0021993
53.12862	0.00226558
53.38528	0.00236405
53.64194	0.00257047
53.8986	0.00284423
54.15526	0.00223667
54.41192	0.00191856
54.66858	0.00156948
54.92524	0.00169435
55.1819	0.00154529
55.43856	0.0014106
55.69522	0.00145148
55.95188	0.00154768
56.20854	0.00183191
56.4652	0.00169949
56.72186	0.0019703
56.97852	0.00173397
57.23518	0.00185654
57.49184	0.00209292
57.7485	0.00307217
58.00516	0.00249721
58.26182	0.00263502
58.51848	0.00177794
58.77514	0.00198368
59.0318	0.00182905
59.28846	0.00186083
59.54512	0.00183773
59.80178	0.00173237
60.05844	0.00230721
60.3151	0.00327354
60.57176	0.003376
60.82842	0.00223665
61.08508	0.00266299
61.34174	0.00218546
61.5984	0.0017734
61.85506	0.00166625
62.11172	0.00128291
62.36838	0.0010509
62.62504	0.00109333
62.8817	0.00120184
63.13836	0.00127289
63.39502	0.00142142
63.65168	0.00154176
63.90834	0.00158143
64.165	0.00171033
64.42166	0.00145627
64.67832	0.00167053
64.93498	0.00184442
65.19164	0.00264803
65.4483	0.00312119
65.70496	0.00241632
65.96162	0.00387637
66.21828	0.003991
66.47494	0.00240346
66.7316	0.00208859
66.98826	0.00227068
67.24492	0.00200828
67.50158	0.00226598
67.75824	0.0123154
68.0149	0.00788756
68.27156	0.00762753
68.52822	0.00849505
68.78488	0.00622857
69.04154	0.00313484
69.2982	0.0021766
69.55486	0.00182574
69.81152	0.00168073
70.06818	0.00156001
70.32484	0.00112173
70.5815	0.00126584
70.83816	0.00128078
71.09482	0.00109476
71.35148	0.00161029
71.60814	0.00277084
71.8648	0.0024499
72.12146	0.0023199
72.37812	0.00209272
72.63478	0.0022424
72.89144	0.0015152
73.1481	0.00135391
73.40476	0.00087641
73.66142	0.000865836
73.91808	0.000960793
74.17474	0.00096832
74.4314	0.000969812
74.68806	0.000808283
74.94472	0.000717461
75.20138	0.000725273
75.45804	0.000794881
75.7147	0.00093847
75.97136	0.000904817
76.22802	0.00105848
76.48468	0.000862971
76.74134	0.000790016
76.998	0.000875304
77.25466	0.00115386
77.51132	0.00128784
77.76798	0.00122357
78.02464	0.00189799
78.2813	0.00214973
78.53796	0.00236557
78.79462	0.00130763
79.05128	0.00102619
79.30794	0.00139634
79.5646	0.00209726
79.82126	0.00224078
80.07792	0.00390331
80.33458	0.00425534
80.59124	0.00447995
80.8479	0.00348591
81.10456	0.00475024
81.36122	0.00337827
81.61788	0.00156244
81.87454	0.00125347
82.1312	0.000997276
82.38786	0.000661882
82.64452	0.000702764
82.90118	0.000915641
83.15784	0.000875824
83.4145	0.000965026
83.67116	0.00116219
83.92782	0.00108646
84.18448	0.00110174
84.44114	0.00121333
84.6978	0.00117344
84.95446	0.00118763
85.21112	0.0010147
85.46778	0.00142468
85.72444	0.00134657
85.9811	0.00153147
86.23776	0.00118569
86.49442	0.0010031
86.75108	0.000917626
87.00774	0.000914909
87.2644	0.000684212
87.52106	0.00130307
87.77772	0.000951649
88.03438	0.00116466
88.29104	0.00113697
88.5477	0.000945943
88.80436	0.00120148
89.06102	0.00224682
89.31768	0.00198476
89.57434	0.00144603
89.831	0.00127124
90.08766	0.00100349
90.34432	0.000832125
90.60098	0.00116315
90.85764	0.00203385
91.1143	0.00364754
91.37096	0.00464924
91.62762	0.00779699
91.88428	0.00784479
92.14094	0.00757459
92.3976	0.00643875
92.65426	0.00543134
92.91092	0.00550101
93.16758	0.00252509
93.42424	0.00237819
93.6809	0.00172282
93.93756	0.00190779
94.19422	0.00157592
94.45088	0.00121164
94.70754	0.00131947
94.9642	0.00137098
95.22086	0.00158286
95.47752	0.00139925
95.73418	0.00113137
95.99084	0.000830187
96.2475	0.00100276
96.50416	0.000833106
96.76082	0.000727715
97.01748	0.000683143
97.27414	0.000661548
97.5308	0.00104977
97.78746	0.000842377
98.04412	0.00121099
98.30078	0.00154218
98.55744	0.00468091
98.8141	0.00824653
99.07076	0.00671253
99.32742	0.00492391
99.58408	0.00332319
99.84074	0.00257591
100.0974	0.0018091
100.35406	0.00184921
100.61072	0.00249875
100.86738	0.00105045
101.12404	0.000913901
101.3807	0.000747796
101.63736	0.000574685
101.89402	0.00044609
102.15068	0.000398321
102.40734	0.00035988
102.664	0.000360511
102.92066	0.000368753
103.17732	0.000349306
103.43398	0.00037299
103.69064	0.000329881
103.9473	0.000341887
104.20396	0.000333696
104.46062	0.000355161
104.71728	0.00038521
104.97394	0.000351568
105.2306	0.00035271
105.48726	0.000351086
105.74392	0.000359814
106.00058	0.000374793
106.25724	0.000336162
106.5139	0.000336943
106.77056	0.000371634
107.02722	0.0003481
107.28388	0.000372556
107.54054	0.000359832
107.7972	0.000362185
108.05386	0.000352461
108.31052	0.000311241
108.56718	0.000317905
108.82384	0.000350496
109.0805	0.000313465
109.33716	0.000344847
109.59382	0.000338116
109.85048	0.000313997
110.10714	0.000313766
110.3638	0.000304726
110.62046	0.000331172
110.87712	0.0003128
111.13378	0.00031921
111.39044	0.000308013
111.6471	0.000319704
111.90376	0.000337617
112.16042	0.000325711
112.41708	0.000313776
112.67374	0.000311688
112.9304	0.000312491
113.18706	0.000302393
113.44372	0.000314567
113.70038	0.000325635
113.95704	0.000328449
114.2137	0.000313164
114.47036	0.000304838
114.72702	0.000314815
114.98368	0.000377589
115.24034	0.000346462
115.497	0.000371418
115.75366	0.000332574
116.01032	0.000307927
116.26698	0.000321866
116.52364	0.000302988
116.7803	0.000310363
117.03696	0.000294671
117.29362	0.000302679
117.55028	0.000330649
117.80694	0.000412892
118.0636	0.000454431
118.32026	0.000352137
118.57692	0.000324197
118.83358	0.000381821
119.09024	0.000404817
119.3469	0.000343278
119.60356	0.00029883
119.86022	0.000308646
120.11688	0.000386496
120.37354	0.000383747
120.6302	0.000367967
120.88686	0.000379966
121.14352	0.000359399
121.40018	0.000375726
121.65684	0.000354827
121.9135	0.000366829
122.17016	0.000382407
122.42682	0.000303063
122.68348	0.00028123
122.94014	0.000300852
123.1968	0.000275703
123.45346	0.000292773
123.71012	0.000291816
123.96678	0.000297502
124.22344	0.00033062
124.4801	0.000371105
124.73676	0.000430544
124.99342	0.000353648
125.25008	0.000327192
125.50674	0.000316119
125.7634	0.000306487
126.02006	0.000348731
126.27672	0.000499916
126.53338	0.000531187
126.79004	0.000433752
127.0467	0.000308457
127.30336	0.00028011
127.56002	0.000318533
127.81668	0.000324892
128.07334	0.000384039
128.33	0.000361756
128.58666	0.000346816
128.84332	0.000399409
129.09998	0.000376188
129.35664	0.00029653
129.6133	0.000296239
129.86996	0.000280489
130.12662	0.000271379
130.38328	0.000275334
130.63994	0.000303757
130.8966	0.000285791
131.15326	0.000294761
131.40992	0.000262288
131.66658	0.000258754
131.92324	0.000282962
132.1799	0.000329305
132.43656	0.000331163
132.69322	0.000301756
132.94988	0.000297925
133.20654	0.000299123
133.4632	0.000305438
133.71986	0.000298239
133.97652	0.000288213
134.23318	0.000308112
134.48984	0.000331156
134.7465	0.000317149
135.00316	0.00029171
135.25982	0.000302891
135.51648	0.000271663
135.77314	0.000304085
136.0298	0.000440429
136.28646	0.000440371
136.54312	0.000485039
136.79978	0.000570096
137.05644	0.000582876
137.3131	0.000582536
137.56976	0.000519057
137.82642	0.000365815
138.08308	0.000320532
138.33974	0.000324995
138.5964	0.000337855
138.85306	0.000345278
139.10972	0.000306694
139.36638	0.000436932
139.62304	0.00046129
139.8797	0.000369106
140.13636	0.000377272
140.39302	0.000360559
140.64968	0.000350625
140.90634	0.000366784
141.163	0.000337782
141.41966	0.000363143
141.67632	0.000337506
141.93298	0.000334717
142.18964	0.000343061
142.4463	0.000304233
142.70296	0.000330253
142.95962	0.000355395
143.21628	0.000351161
143.47294	0.000466586
143.7296	0.000346357
143.98626	0.000337135
144.24292	0.000281931
144.49958	0.000298045
144.75624	0.000282174
145.0129	0.000277082
145.26956	0.000279083
145.52622	0.000280883
145.78288	0.000251366
146.03954	0.000340416
146.2962	0.00044433
146.55286	0.000556654
146.80952	0.000629683
147.06618	0.000626934
147.32284	0.000856681
147.5795	0.00105355
147.83616	0.0010752
148.09282	0.00074084
148.34948	0.000678668
148.60614	0.000650438
148.8628	0.000444679
149.11946	0.000342956
149.37612	0.000441507
149.63278	0.000484344
149.88944	0.000294822
150.1461	0.000301042
150.40276	0.000300654
150.65942	0.000341223
150.91608	0.000649247
151.17274	0.00053506
151.4294	0.000390776
151.68606	0.000488304
151.94272	0.000365663
152.19938	0.00028462
152.45604	0.000243676
152.7127	0.000200205
152.96936	0.000201394
153.22602	0.000186816
153.48268	0.000185579
153.73934	0.000181402
153.996	0.000194857
154.25266	0.000189825
154.50932	0.000199938
154.76598	0.00019533
155.02264	0.000196696
155.2793	0.000192185
155.53596	0.000192003
155.79262	0.000189537
156.04928	0.000194745
156.30594	0.000202953
156.5626	0.000196994
156.81926	0.000196668
157.07592	0.000185293
157.33258	0.00020475
157.58924	0.00021657
157.8459	0.00021052
158.10256	0.000191572
158.35922	0.000181447
158.61588	0.000184167
158.87254	0.000200509
159.1292	0.000192546
159.38586	0.000194019
159.64252	0.000203879
159.89918	0.000195729
160.15584	0.000208173
160.4125	0.000211124
160.66916	0.000180527
160.92582	0.000190845
161.18248	0.000213484
161.43914	0.00022633
161.6958	0.000192524
161.95246	0.000191587
162.20912	0.00018946
162.46578	0.000189973
162.72244	0.000182965
162.9791	0.000184182
163.23576	0.000197783
163.49242	0.000198569
163.74908	0.000233169
164.00574	0.00019415
164.2624	0.000194152
164.51906	0.000188255
164.77572	0.000180688
165.03238	0.000206652
165.28904	0.000206601
165.5457	0.000217615
165.80236	0.000267625
166.05902	0.000212232
166.31568	0.000189242
166.57234	0.000199185
166.829	0.000216499
167.08566	0.000212765
167.34232	0.000217963
167.59898	0.000201106
167.85564	0.000191508
168.1123	0.000186626
168.36896	0.000193087
168.62562	0.000216164
168.88228	0.000252275
169.13894	0.000266053
169.3956	0.00018958
169.65226	0.000195127
169.90892	0.000199183
170.16558	0.000209393
170.42224	0.000216321
170.6789	0.000189108
170.93556	0.000179085
171.19222	0.000196622
171.44888	0.000221489
171.70554	0.000197484
171.9622	0.000200685
172.21886	0.000176135
172.47552	0.000173674
172.73218	0.000185922
172.98884	0.000188181
173.2455	0.000201757
173.50216	0.000195544
173.75882	0.000188227
174.01548	0.000206635
174.27214	0.00017957
174.5288	0.000162983
174.78546	0.000176939
175.04212	0.00019322
175.29878	0.000206512
175.55544	0.000203004
175.8121	0.00018583
176.06876	0.0001796
176.32542	0.000206032
176.58208	0.000197821
176.83874	0.000208067
177.0954	0.000215121
177.35206	0.000223614
177.60872	0.000199236
177.86538	0.000185552
178.12204	0.000192597
178.3787	0.000179147
178.63536	0.000181398
178.89202	0.000182781
179.14868	0.000194235
179.40534	0.000192694
179.662	0.00018849
179.91866	0.000193853
180.17532	0.000186402
180.43198	0.000181114
180.68864	0.000197368
180.9453	0.000216475
181.20196	0.000266651
181.45862	0.000203611
181.71528	0.000200008
181.97194	0.000192544
182.2286	0.000181764
182.48526	0.000201698
182.74192	0.000189528
182.99858	0.000187482
183.25524	0.000169811
183.5119	0.000156966
183.76856	0.000152985
184.02522	0.000188521
184.28188	0.00022038
184.53854	0.000182102
184.7952	0.000208649
185.05186	0.000229826
185.30852	0.000197775
185.56518	0.000277835
185.82184	0.000296723
186.0785	0.00029984
186.33516	0.000260694
186.59182	0.000194626
186.84848	0.00019651
187.10514	0.000181267
187.3618	0.000193668
187.61846	0.000208262
187.87512	0.000252881
188.13178	0.000201039
188.38844	0.000237884
188.6451	0.000219603
188.90176	0.000210908
189.15842	0.000192093
189.41508	0.000200504
189.67174	0.000206569
189.9284	0.00020312
190.18506	0.000182306
190.44172	0.000217521
190.69838	0.000235341
190.95504	0.000258767
191.2117	0.000190602
191.46836	0.000190292
191.72502	0.000180122
191.98168	0.000179909
192.23834	0.000195759
192.495	0.000165108
192.75166	0.000195025
193.00832	0.000177201
193.26498	0.000175322
193.52164	0.000163828
193.7783	0.000172916
194.03496	0.000222745
194.29162	0.000219531
194.54828	0.000239114
194.80494	0.00023454
195.0616	0.000236333
195.31826	0.000247593
195.57492	0.000211269
195.83158	0.000171401
196.08824	0.000167724
196.3449	0.000183498
196.60156	0.000179269
196.85822	0.000228105
197.11488	0.000209897
197.37154	0.000184398
197.6282	0.000176362
197.88486	0.000165913
198.14152	0.000210578
198.39818	0.000235867
198.65484	0.000229537
198.9115	0.000216055
199.16816	0.000234741
199.42482	0.000201332
199.68148	0.000186089
199.93814	0.000191126
200.1948	0.000210863
200.45146	0.000173357
200.70812	0.000195488
200.96478	0.000222683
201.22144	0.000182544
201.4781	0.000194016
201.73476	0.000230064
201.99142	0.000216917
202.24808	0.000237408
202.50474	0.000306512
202.7614	0.000373389
203.01806	0.00025381
203.27472	0.000175592
203.53138	0.000192321
203.78804	0.000165184
204.0447	0.000141692
204.30136	0.000153464
204.55802	0.000145092
204.81468	0.000155375
205.07134	0.000160608
205.328	0.000156127
205.58466	0.000157118
205.84132	0.000144103
206.09798	0.000138039
206.35464	0.000128686
206.6113	0.000135087
206.86796	0.000136604
207.12462	0.000138936
207.38128	0.000143304
207.63794	0.000141279
207.8946	0.000128773
208.15126	0.000126994
208.40792	0.000129228
208.66458	0.000129358
208.92124	0.000136209
209.1779	0.000155184
209.43456	0.000131994
209.69122	0.000127995
209.94788	0.00012653
210.20454	0.000129235
210.4612	0.000137877
210.71786	0.000143931
210.97452	0.000139145
211.23118	0.000136986
211.48784	0.000138686
211.7445	0.000131485
212.00116	0.000134289
212.25782	0.000129755
212.51448	0.000133316
212.77114	0.000128787
213.0278	0.000132475
213.28446	0.000132521
213.54112	0.000137963
213.79778	0.00015291
214.05444	0.000156362
214.3111	0.000136602
214.56776	0.000151422
214.82442	0.000154384
215.08108	0.00015669
215.33774	0.000192708
215.5944	0.000181311
215.85106	0.000161235
216.10772	0.000153369
216.36438	0.000141077
216.62104	0.000127961
216.8777	0.000126719
217.13436	0.000126431
217.39102	0.000125712
217.64768	0.000123509
217.90434	0.000125249
218.161	0.000136621
218.41766	0.00016114
218.67432	0.000137117
218.93098	0.000134022
219.18764	0.000131674
219.4443	0.000132221
219.70096	0.00013195
219.95762	0.00013539
220.21428	0.000131685
220.47094	0.000134581
220.7276	0.000132316
220.98426	0.000135771
221.24092	0.000133124
221.49758	0.000141962
221.75424	0.000135355
222.0109	0.000132595
222.26756	0.000132755
222.52422	0.000141062
222.78088	0.000145707
223.03754	0.000142109
223.2942	0.000148016
223.55086	0.00013909
223.80752	0.000138699
224.06418	0.000131072
224.32084	0.000134794
224.5775	0.000127614
224.83416	0.000129361
225.09082	0.000142018
225.34748	0.000136307
225.60414	0.000132285
225.8608	0.000131122
226.11746	0.000134123
226.37412	0.00013385
226.63078	0.000144119
226.88744	0.00014859
227.1441	0.000136309
227.40076	0.000125228
227.65742	0.000126762
227.91408	0.000130732
228.17074	0.000136044
228.4274	0.000133836
228.68406	0.000129813
228.94072	0.000145257
229.19738	0.000182891
229.45404	0.000163549
229.7107	0.000148802
229.96736	0.00015337
230.22402	0.00017806
230.48068	0.000195364
230.73734	0.000167642
230.994	0.00017305
231.25066	0.00017182
231.50732	0.000151371
231.76398	0.000148281
232.02064	0.000137631
232.2773	0.000126929
232.53396	0.000131051
232.79062	0.000136706
233.04728	0.000126245
233.30394	0.000119326
233.5606	0.000130216
233.81726	0.000127024
234.07392	0.00013519
234.33058	0.000123461
234.58724	0.000132136
234.8439	0.000127442
235.10056	0.000123291
235.35722	0.00012577
235.61388	0.000125751
235.87054	0.000131725
236.1272	0.000135889
236.38386	0.000138797
236.64052	0.000131843
236.89718	0.000136875
237.15384	0.00013321
237.4105	0.000132324
237.66716	0.000127801
237.92382	0.000123758
238.18048	0.000128337
238.43714	0.000131046
238.6938	0.000135857
238.95046	0.000168627
239.20712	0.0001482
239.46378	0.000134443
239.72044	0.000132234
239.9771	0.000148844
240.23376	0.000143689
240.49042	0.000137135
240.74708	0.000142388
241.00374	0.000141633
241.2604	0.000153086
241.51706	0.000139102
241.77372	0.000128675
242.03038	0.000130321
242.28704	0.000130484
242.5437	0.000134552
242.80036	0.000130301
243.05702	0.000134705
243.31368	0.000134446
243.57034	0.000136348
243.827	0.000138698
244.08366	0.000152443
244.34032	0.000136013
244.59698	0.000129199
244.85364	0.000122796
245.1103	0.000136062
245.36696	0.000136058
245.62362	0.000173551
245.88028	0.000178609
246.13694	0.000176949
246.3936	0.000163721
246.65026	0.000143915
246.90692	0.000126719
247.16358	0.000131603
247.42024	0.000122143
247.6769	0.000130808
247.93356	0.00013654
248.19022	0.000128084
248.44688	0.000128013
248.70354	0.000141016
248.9602	0.000141608
249.21686	0.000136585
249.47352	0.000152388
249.73018	0.000181121
249.98684	0.000151482
250.2435	0.000160727
250.50016	0.000146826
250.75682	0.000121857
251.01348	0.000113449
251.27014	0.000114776
251.5268	0.000115907
251.78346	0.000128783
252.04012	0.000138281
252.29678	0.000145097
252.55344	0.000137908
252.8101	0.000128922
253.06676	0.00014176
253.32342	0.000134053
253.58008	0.000132652
253.83674	0.000172663
254.0934	0.000148534
254.35006	0.000126972
254.60672	0.000112702
254.86338	0.000115596
255.12004	0.000103003
255.3767	0.000102808
255.63336	0.000101014
255.89002	0.000101914
256.14668	0.000103453
256.40334	0.000100543
256.66	9.85E-05


==> Data/time_rectangular_Edit.dat <==
0.225		1
0.45		0.864037
0.675		0.785611
0.9		0.710994
1.125		0.631146
1.35		0.556798
1.575		0.481687
1.8		0.421329
2.025		0.366869
2.25		0.320512
2.475		0.275446
2.7		0.229878
2.925		0.202623
3.15		0.179744
3.375		0.155228
3.6		0.142158
3.825		0.128534
4.05		0.118714
4.275		0.108307
4.5		0.103496
4.725		0.0978055
4.95		0.0906806
5.175		0.0850763
5.4		0.0823961
5.625		0.0775288
5.85		0.0772193
6.075		0.071605
6.3		0.0677419
6.525		0.0635824
6.75		0.0604665
6.975		0.0576183
7.2		0.0556878
7.425		0.0504147
7.65		0.0490401
7.875		0.0440767
8.1		0.043341
8.325		0.0398423
8.55		0.0379901
8.775		0.0368127
9		0.0340632
9.225		0.0333544
9.45		0.0310373
9.675		0.0292404
9.9		0.0282372
10.125		0.0266241
10.35		0.0256776
10.575		0.0247694
10.8		0.0251508
11.025		0.0223482
11.25		0.0215174
11.475		0.0208881
11.7		0.0196013
11.925		0.0186112
12.15		0.0180241
12.375		0.0173167
12.6		0.0166329
12.825		0.0163442
13.05		0.0163302
13.275		0.014893
13.5		0.0139324
13.725		0.013546
13.95		0.0141896
14.175		0.013859
14.4		0.0129992
14.625		0.0124515
14.85		0.0128578
15.075		0.011698
15.3		0.0114599
15.525		0.0112485
15.75		0.0108727
15.975		0.0104542
16.2		0.0103241
16.425		0.0104299
16.65		0.0103216
16.875		0.00956687
17.1		0.00921342
17.325		0.00877781
17.55		0.00944558
17.775		0.0086226
18		0.00880883
18.225		0.00918262
18.45		0.00802264
18.675		0.0082891
18.9		0.00867919
19.125		0.00817414
19.35		0.00740062
19.575		0.00713398
19.8		0.00778297
20.025		0.00765839
20.25		0.00774203
20.475		0.0067477
20.7		0.0065221
20.925		0.00623212
21.15		0.00600852
21.375		0.00667434
21.6		0.00634771
21.825		0.0058225
22.05		0.00542835
22.275		0.00567157
22.5		0.00561798
22.725		0.00549731
22.95		0.00522512
23.175		0.0053273
23.4		0.00556683
23.625		0.00534474
23.85		0.00497522
24.075		0.00514259
24.3		0.00523791
24.525		0.00553435
24.75		0.00432952
24.975		0.00450815
25.2		0.00448282
25.425		0.00440079
25.65		0.00459345
25.875		0.00445529
26.1		0.00453629
26.325		0.00425468
26.55		0.00490506
26.775		0.00512234
27		0.00397457
27.225		0.00354259
27.45		0.00355444
27.675		0.00408791
27.9		0.00386195
28.125		0.00372632
28.35		0.00386542
28.575		0.00379905
28.8		0.00455416
29.025		0.00388449
29.25		0.00346977
29.475		0.00345785
29.7		0.00345859
29.925		0.00323141
30.15		0.00310581
30.375		0.00319095
30.6		0.00318667
30.825		0.00304391
31.05		0.00396929
31.275		0.00326519
31.5		0.00339856
31.725		0.00290562
31.95		0.00311118
32.175		0.00283501
32.4		0.00261351
32.625		0.00268909
32.85		0.00304838
33.075		0.00334178
33.3		0.00250446
33.525		0.00265234
33.75		0.00274922
33.975		0.00246599
34.2		0.00256909
34.425		0.0034937
34.65		0.00307806
34.875		0.0025792
35.1		0.00269369
35.325		0.0026172
35.55		0.00250538
35.775		0.00239432
36		0.00227028
36.225		0.00281689
36.45		0.00277456
36.675		0.00205806
36.9		0.00222054
37.125		0.00248529
37.35		0.00221763
37.575		0.00252165
37.8		0.00257308
38.025		0.00228014
38.25		0.0024147
38.475		0.0022219
38.7		0.00218563
38.925		0.00200409
39.15		0.00327433
39.375		0.003274
39.6		0.00444888
39.825		0.00406954
40.05		0.00225475
40.275		0.00184668
40.5		0.00222326
40.725		0.00228802
40.95		0.00196351
41.175		0.00194358
41.4		0.00188946
41.625		0.00180527
41.85		0.00195111
42.075		0.00189087
42.3		0.00193783
42.525		0.00191989
42.75		0.00215997
42.975		0.00193952
43.2		0.00205654
43.425		0.00182684
43.65		0.00203553
43.875		0.00221816
44.1		0.00179568
44.325		0.0017101
44.55		0.00183857
44.775		0.00180014
45		0.00178474
45.225		0.00170867
45.45		0.00268539
45.675		0.00220119
45.9		0.00201738
46.125		0.00182635
46.35		0.00211521
46.575		0.00264683
46.8		0.00221788
47.025		0.00214864
47.25		0.00226013
47.475		0.00149036
47.7		0.00196519
47.925		0.00178271
48.15		0.00163474
48.375		0.00152489
48.6		0.00136823
48.825		0.00131458
49.05		0.00128244
49.275		0.00156645
49.5		0.00257642
49.725		0.00243093
49.95		0.00209264
50.175		0.00196729
50.4		0.00189027
50.625		0.00155339
50.85		0.00164476
51.075		0.00217981
51.3		0.00166169
51.525		0.00139734
51.75		0.00135837
51.975		0.00118102
52.2		0.00107427
52.425		0.00116431
52.65		0.00123596
52.875		0.00116383
53.1		0.00122316
53.325		0.0019876
53.55		0.00436724
53.775		0.00255801
54		0.00172918
54.225		0.00140486
54.45		0.00115388
54.675		0.00118428
54.9		0.00132895
55.125		0.00144855
55.35		0.0042537
55.575		0.00306385
55.8		0.00193546
56.025		0.00151331
56.25		0.00113849
56.475		0.00105852
56.7		0.00105528
56.925		0.00112107
57.15		0.00103629
57.375		0.00151834
57.6		0.00236395
57.825		0.00171593
58.05		0.00273838
58.275		0.00162128
58.5		0.00115878
58.725		0.00117919
58.95		0.00137958
59.175		0.00142751
59.4		0.0010603
59.625		0.00111959
59.85		0.00128136
60.075		0.00108652
60.3		0.00116232
60.525		0.00121303
60.75		0.00182809
60.975		0.0022484
61.2		0.00212826
61.425		0.00149582
61.65		0.00139203
61.875		0.00107082
62.1		0.000946922
62.325		0.000875594
62.55		0.00108678
62.775		0.00161753
63		0.00223979
63.225		0.000899385
63.45		0.000887931
63.675		0.00108722
63.9		0.00193154
64.125		0.00370387
64.35		0.00141612
64.575		0.00103628
64.8		0.000908332
65.025		0.000872446
65.25		0.000764345
65.475		0.000810304
65.7		0.000822378
65.925		0.000843365
66.15		0.000803993
66.375		0.000733011
66.6		0.00115769
66.825		0.00115693
67.05		0.000893298
67.275		0.000893456
67.5		0.00141053
67.725		0.00134709
67.95		0.00159461
68.175		0.00124946
68.4		0.00108271
68.625		0.00125149
68.85		0.0011802
69.075		0.00181281
69.3		0.00137228
69.525		0.000870352
69.75		0.00115933
69.975		0.00149772
70.2		0.00167056
70.425		0.00114403
70.65		0.00115256
70.875		0.000810467
71.1		0.000765163
71.325		0.000853278
71.55		0.000723546
71.775		0.000801425
72		0.0011691
72.225		0.00188935
72.45		0.00160132
72.675		0.00157432
72.9		0.00164156
73.125		0.00194306
73.35		0.00106198
73.575		0.00101979
73.8		0.000915727
74.025		0.0010318
74.25		0.0009358
74.475		0.00112546
74.7		0.000989628
74.925		0.000804711
75.15		0.000893183
75.375		0.0011663
75.6		0.00110576
75.825		0.00104854
76.05		0.000705251
76.275		0.000905009
76.5		0.000922213
76.725		0.000995501
76.95		0.0011558
77.175		0.00192325
77.4		0.000996345
77.625		0.000969287
77.85		0.000710932
78.075		0.000683275
78.3		0.000802302
78.525		0.000919952
78.75		0.000844564
78.975		0.000600717
79.2		0.000763924
79.425		0.0010509
79.65		0.000969675
79.875		0.000783946
80.1		0.000791637
80.325		0.000956931
80.55		0.000734598
80.775		0.00106437
81		0.000907143
81.225		0.0009258
81.45		0.000654555
81.675		0.000800699
81.9		0.00143959
82.125		0.0011104
82.35		0.000857375
82.575		0.00111986
82.8		0.000769772
83.025		0.000535748
83.25		0.000834061
83.475		0.000617181
83.7		0.000647869
83.925		0.000665375
84.15		0.00163686
84.375		0.00174358
84.6		0.00333554
84.825		0.00213921
85.05		0.00128278
85.275		0.000834027
85.5		0.000586324
85.725		0.000599363
85.95		0.000591866
86.175		0.000647817
86.4		0.000676856
86.625		0.0007107
86.85		0.000846102
87.075		0.000871328
87.3		0.00178573
87.525		0.00125874
87.75		0.000514365
87.975		0.000490591
88.2		0.000453994
88.425		0.00065893
88.65		0.00125795
88.875		0.00125725
89.1		0.000843934
89.325		0.000825711
89.55		0.00142811
89.775		0.00171069
90		0.00306023
90.225		0.00156054
90.45		0.00120671
90.675		0.00126148
90.9		0.00130566
91.125		0.00065721
91.35		0.000617019
91.575		0.000742005
91.8		0.00118763
92.025		0.000602925
92.25		0.000566016
92.475		0.000590044
92.7		0.000605179
92.925		0.000777123
93.15		0.000883285
93.375		0.00126751
93.6		0.00172457
93.825		0.00130825
94.05		0.00118392
94.275		0.000721171
94.5		0.000478157
94.725		0.000543515
94.95		0.000623872
95.175		0.000632814
95.4		0.00051961
95.625		0.000899474
95.85		0.000618468
96.075		0.00091691
96.3		0.00112702
96.525		0.000679877
96.75		0.000521732
96.975		0.00127305
97.2		0.00157882
97.425		0.000745479
97.65		0.000666488
97.875		0.000455029
98.1		0.000476779
98.325		0.000466419
98.55		0.00045718
98.775		0.000623088
99		0.000510622
99.225		0.000539062
99.45		0.000776164
99.675		0.00079526
99.9		0.000826072
100.125		0.000938874
100.35		0.000576627
100.575		0.000698035
100.8		0.00212356
101.025		0.000899969
101.25		0.000770825
101.475		0.000660584
101.7		0.000716873
101.925		0.000656886
102.15		0.000837075
102.375		0.000933105
102.6		0.000965662
102.825		0.000789582
103.05		0.000599453
103.275		0.000510375
103.5		0.000406076
103.725		0.000517189
103.95		0.000384108
104.175		0.000409631
104.4		0.000751501
104.625		0.00111333
104.85		0.00140602
105.075		0.00104396
105.3		0.000885688
105.525		0.000597957
105.75		0.000547602
105.975		0.00047676
106.2		0.000806957
106.425		0.000907336
106.65		0.00075893
106.875		0.000633925
107.1		0.000571107
107.325		0.000612833
107.55		0.000473789
107.775		0.000504189
108		0.000485336
108.225		0.000852932
108.45		0.000855143
108.675		0.000548773
108.9		0.000646984
109.125		0.000458323
109.35		0.000371751
109.575		0.000525475
109.8		0.00043222
110.025		0.000453174
110.25		0.000746565
110.475		0.00114378
110.7		0.00624639
110.925		0.00397124
111.15		0.0017145
111.375		0.00112119
111.6		0.000805552
111.825		0.00076365
112.05		0.000462807
112.275		0.00031736
112.5		0.000510237
112.725		0.000851318
112.95		0.00064725
113.175		0.000635104
113.4		0.000462729
113.625		0.000649
113.85		0.000690127
114.075		0.000506268
114.3		0.000353514
114.525		0.000418339
114.75		0.000574342
114.975		0.000450534
115.2		0.000447292
115.425		0.000317992
115.65		0.00034104
115.875		0.000455961
116.1		0.000344808
116.325		0.000393073
116.55		0.000482837
116.775		0.000419148
117		0.000681243
117.225		0.00145708
117.45		0.00119059
117.675		0.00168588
117.9		0.00171735
118.125		0.00199961
118.35		0.00144404
118.575		0.0012068
118.8		0.000997823
119.025		0.000807757
119.25		0.000577903
119.475		0.000389769
119.7		0.000322297
119.925		0.000491962
120.15		0.00042823
120.375		0.000479491
120.6		0.000451594
120.825		0.000494015
121.05		0.000565196
121.275		0.000439956
121.5		0.000374028
121.725		0.00046927
121.95		0.000404865
122.175		0.000878089
122.4		0.000698131
122.625		0.000485501
122.85		0.000404685
123.075		0.000399031
123.3		0.000340802
123.525		0.000386664
123.75		0.000834604
123.975		0.000661148
124.2		0.000507258
124.425		0.000607451
124.65		0.000562736
124.875		0.000546381
125.1		0.000609693
125.325		0.000427294
125.55		0.000391955
125.775		0.00032214
126		0.000872279
126.225		0.00103053
126.45		0.00107758
126.675		0.00100237
126.9		0.000800371
127.125		0.000613676
127.35		0.00100525
127.575		0.00125082
127.8		0.00153313
128.025		0.00131399
128.25		0.000584368
128.475		0.000689842
128.7		0.000497537
128.925		0.000389545
129.15		0.000276421
129.375		0.000302042
129.6		0.00076897
129.825		0.000973419
130.05		0.000714578
130.275		0.00082322
130.5		0.000433096
130.725		0.000805639
130.95		0.000489386
131.175		0.00110253
131.4		0.00205754
131.625		0.000715535
131.85		0.00035588
132.075		0.000576162
132.3		0.000943434
132.525		0.000532769
132.75		0.000551379
132.975		0.000426013
133.2		0.000453034
133.425		0.000452231
133.65		0.000396417
133.875		0.000873668
134.1		0.000836455
134.325		0.00153798
134.55		0.00102634
134.775		0.000761822
135		0.000815099
135.225		0.00053191
135.45		0.000719552
135.675		0.000481392
135.9		0.000541658
136.125		0.000452598
136.35		0.00039791
136.575		0.000421696
136.8		0.000761618
137.025		0.00103999
137.25		0.000547321
137.475		0.000720855
137.7		0.000798125
137.925		0.000396364
138.15		0.000483797
138.375		0.000453207
138.6		0.000494443
138.825		0.000458922
139.05		0.000721487
139.275		0.000488588
139.5		0.000329628
139.725		0.000409355
139.95		0.000342927
140.175		0.000472101
140.4		0.000437658
140.625		0.000739598
140.85		0.000467198
141.075		0.000361773
141.3		0.000287069
141.525		0.000621828
141.75		0.00109335
141.975		0.00169126
142.2		0.000770315
142.425		0.00048047
142.65		0.000508328
142.875		0.00100698
143.1		0.00217535
143.325		0.00162985
143.55		0.000701078
143.775		0.000474279
144		0.000543032
144.225		0.000328847
144.45		0.00076012
144.675		0.00069398
144.9		0.000444244
145.125		0.000326138
145.35		0.000268663
145.575		0.000557235
145.8		0.000501552
146.025		0.000433058
146.25		0.000368892
146.475		0.00108353
146.7		0.00132115
146.925		0.0019084
147.15		0.00148674
147.375		0.000710144
147.6		0.000399029
147.825		0.000293607
148.05		0.000298594
148.275		0.000295033
148.5		0.000619141
148.725		0.00140869
148.95		0.000917753
149.175		0.000475027
149.4		0.000319537
149.625		0.000312107
149.85		0.000309758
150.075		0.000417985
150.3		0.00029027
150.525		0.000454581
150.75		0.00042359
150.975		0.00116112
151.2		0.00082576
151.425		0.000525393
151.65		0.000678413
151.875		0.000821951
152.1		0.000527581
152.325		0.000497873
152.55		0.000342504
152.775		0.000307209
153		0.00026874
153.225		0.000273478
153.45		0.000340346
153.675		0.000493701
153.9		0.00060883
154.125		0.000358962
154.35		0.000370015
154.575		0.000326283
154.8		0.000357506
155.025		0.00101589
155.25		0.00092469
155.475		0.000830724
155.7		0.000564584
155.925		0.000657741
156.15		0.000599635
156.375		0.0022224
156.6		0.00852751
156.825		0.00679253
157.05		0.00371666
157.275		0.00150095
157.5		0.000728853
157.725		0.000335025
157.95		0.000209792
158.175		0.000200077
158.4		0.000208241
158.625		0.000204474
158.85		0.000196819
159.075		0.000209187
159.3		0.000229698
159.525		0.000226639
159.75		0.000222661
159.975		0.000291762
160.2		0.000245088
160.425		0.00021632
160.65		0.000195892
160.875		0.000253276
161.1		0.000453064
161.325		0.000260255
161.55		0.00021353
161.775		0.000226874
162		0.000262497
162.225		0.000220253
162.45		0.000305939
162.675		0.000294471
162.9		0.000375373
163.125		0.000382663
163.35		0.000360875
163.575		0.000295868
163.8		0.00030455
164.025		0.000376712
164.25		0.000249351
164.475		0.000289039
164.7		0.000323049
164.925		0.000331868
165.15		0.00028281
165.375		0.000713076
165.6		0.000831999
165.825		0.00057538
166.05		0.000409554
166.275		0.000419527
166.5		0.000336913
166.725		0.00024536
166.95		0.000339533
167.175		0.000346002
167.4		0.000353517
167.625		0.000650474
167.85		0.000477285
168.075		0.000483688
168.3		0.000435856
168.525		0.000279285
168.75		0.00040409
168.975		0.000456561
169.2		0.000240066
169.425		0.000314284
169.65		0.000279284
169.875		0.000317995
170.1		0.00064782
170.325		0.00132338
170.55		0.000607924
170.775		0.000482264
171		0.000917313
171.225		0.00108761
171.45		0.000500144
171.675		0.00053576
171.9		0.000466702
172.125		0.000567176
172.35		0.00047988
172.575		0.000477516
172.8		0.000460325
173.025		0.000567353
173.25		0.000307045
173.475		0.00023816
173.7		0.000436841
173.925		0.00051155
174.15		0.000772675
174.375		0.000393772
174.6		0.00025639
174.825		0.000275467
175.05		0.000194359
175.275		0.000328325
175.5		0.000430134
175.725		0.000309621
175.95		0.000247581
176.175		0.000298956
176.4		0.000237399
176.625		0.000811737
176.85		0.00103925
177.075		0.000798444
177.3		0.000508656
177.525		0.000664536
177.75		0.000691965
177.975		0.000689358
178.2		0.000540947
178.425		0.000749978
178.65		0.000510151
178.875		0.000291604
179.1		0.00055574
179.325		0.000688063
179.55		0.000436188
179.775		0.000247061
180		0.000478433
180.225		0.000423595
180.45		0.000287385
180.675		0.000233247
180.9		0.00031131
181.125		0.000444231
181.35		0.00032048
181.575		0.000544441
181.8		0.000408843
182.025		0.00475184
182.25		0.00216322
182.475		0.000997623
182.7		0.000740461
182.925		0.000361884
183.15		0.00065998
183.375		0.00071012
183.6		0.000559261
183.825		0.000360908
184.05		0.000622245
184.275		0.000582405
184.5		0.000562097
184.725		0.000398106
184.95		0.000173415
185.175		0.000190886
185.4		0.000214349
185.625		0.000201527
185.85		0.000221081
186.075		0.000267939
186.3		0.000362614
186.525		0.000339053
186.75		0.00040707
186.975		0.000372359
187.2		0.000293504
187.425		0.000246804
187.65		0.000346633
187.875		0.000259042
188.1		0.000193718
188.325		0.00014818
188.55		0.000279809
188.775		0.000342748
189		0.000435374
189.225		0.00148347
189.45		0.000746383
189.675		0.000381042
189.9		0.000436996
190.125		0.000351542
190.35		0.000534922
190.575		0.000363576
190.8		0.000417293
191.025		0.0012462
191.25		0.00193948
191.475		0.00118682
191.7		0.00110586
191.925		0.00058913
192.15		0.000456851
192.375		0.000289707
192.6		0.000504686
192.825		0.0008945
193.05		0.00288543
193.275		0.00121785
193.5		0.000523007
193.725		0.000426108
193.95		0.00033747
194.175		0.00040575
194.4		0.000258267
194.625		0.000171802
194.85		0.000234333
195.075		0.000255127
195.3		0.000261293
195.525		0.000276064
195.75		0.000264411
195.975		0.00025709
196.2		0.000220588
196.425		0.000199327
196.65		0.000228768
196.875		0.000574965
197.1		0.000392098
197.325		0.000392637
197.55		0.000297418
197.775		0.000334078
198		0.000214109
198.225		0.000216238
198.45		0.000266648
198.675		0.000328866
198.9		0.000911393
199.125		0.000581475
199.35		0.000254114
199.575		0.000196776
199.8		0.000259494
200.025		0.000234881
200.25		0.000408559
200.475		0.000593592
200.7		0.00114214
200.925		0.00187785
201.15		0.00169199
201.375		0.00144324
201.6		0.00178029
201.825		0.00201116
202.05		0.00140911
202.275		0.000877131
202.5		0.000330764
202.725		0.00021392
202.95		0.000193665
203.175		0.000168607
203.4		0.000166421
203.625		0.00032745
203.85		0.000365076
204.075		0.000250951
204.3		0.000189259
204.525		0.000181061
204.75		0.000180675
204.975		0.00013874
205.2		0.000194669
205.425		0.000244341
205.65		0.000317788
205.875		0.000182365
206.1		0.000177181
206.325		0.00024275
206.55		0.000373991
206.775		0.000318188
207		0.000272394
207.225		0.000977973
207.45		0.00189491
207.675		0.00112534
207.9		0.000934938
208.125		0.00083103
208.35		0.000594436
208.575		0.000530597
208.8		0.000323765
209.025		0.0003012
209.25		0.000294306
209.475		0.000399882
209.7		0.000210681
209.925		0.000361317
210.15		0.000417216
210.375		0.000798949
210.6		0.000557022
210.825		0.000566332
211.05		0.000511491
211.275		0.000368541
211.5		0.000548645
211.725		0.000299957
211.95		0.000172644
212.175		0.00020511
212.4		0.000172909
212.625		0.000148594
212.85		0.000165744
213.075		0.000143819
213.3		0.000141298
213.525		0.000304892
213.75		0.000326916
213.975		0.000359751
214.2		0.000713893
214.425		0.00444978
214.65		0.00433746
214.875		0.00935237
215.1		0.00427485
215.325		0.00129058
215.55		0.000475357
215.775		0.000240159
216		0.000156392
216.225		0.000140593
216.45		0.000207283
216.675		0.000164964
216.9		0.000148595
217.125		0.000125786
217.35		0.000130971
217.575		0.000147701
217.8		0.000130592
218.025		0.000135528
218.25		0.000173586
218.475		0.000140545
218.7		0.000115559
218.925		0.00013709
219.15		0.000150373
219.375		0.00013985
219.6		0.000122559
219.825		0.000136205
220.05		0.000138748
220.275		0.000113451
220.5		0.000146062
220.725		0.000135172
220.95		0.000146615
221.175		0.000217643
221.4		0.000164279
221.625		0.000181574
221.85		0.000191044
222.075		0.000229458
222.3		0.000379899
222.525		0.000357968
222.75		0.000273556
222.975		0.000147709
223.2		0.000163696
223.425		0.000175002
223.65		0.000160786
223.875		0.00019715
224.1		0.000162079
224.325		0.000327393
224.55		0.00040518
224.775		0.000462021
225		0.000321124
225.225		0.000218539
225.45		0.000116795
225.675		0.000131815
225.9		0.000141762
226.125		0.000176354
226.35		0.000177084
226.575		0.00014856
226.8		0.00039371
227.025		0.000448758
227.25		0.000204994
227.475		0.000196502
227.7		0.000364905
227.925		0.000144305
228.15		0.000159547
228.375		0.000192468
228.6		0.000300845
228.825		0.00141345
229.05		0.00348542
229.275		0.00239662
229.5		0.00159861
229.725		0.00202797
229.95		0.000778057
230.175		0.000370178
230.4		0.000217007
230.625		0.000154925
230.85		0.000142075
231.075		0.000140551
231.3		0.000135668
231.525		0.000184822
231.75		0.000241922
231.975		0.000136842
232.2		0.000107489
232.425		0.000115964
232.65		0.000109834
232.875		0.000122515
233.1		0.00013325
233.325		0.000156133
233.55		0.000503011
233.775		0.000848297
234		0.00107796
234.225		0.000641031
234.45		0.000409664
234.675		0.000416975
234.9		0.000465711
235.125		0.000265898
235.35		0.000225265
235.575		0.000326479
235.8		0.000218398
236.025		0.000220037
236.25		0.000173586
236.475		0.000166358
236.7		0.00018974
236.925		0.000197823
237.15		0.000267439
237.375		0.000400538
237.6		0.00135087
237.825		0.00241659
238.05		0.00327843
238.275		0.00128712
238.5		0.000990392
238.725		0.000448989
238.95		0.000292918
239.175		0.000303042
239.4		0.000248114
239.625		0.000157241
239.85		0.000197962
240.075		0.000203364
240.3		0.000237411
240.525		0.000172836
240.75		0.000149642
240.975		0.000140049
241.2		0.00014265
241.425		0.000153799
241.65		0.000137008
241.875		0.000171619
242.1		0.000299217
242.325		0.000472195
242.55		0.000344865
242.775		0.000251631
243		0.000222946
243.225		0.000202926
243.45		0.000131403
243.675		0.000133529
243.9		0.000196004
244.125		0.000144069
244.35		0.000160306
244.575		0.000227787
244.8		0.00019321
245.025		0.000227313
245.25		0.000165505
245.475		0.000326067
245.7		0.000361161
245.925		0.000361856
246.15		0.000418823
246.375		0.000467889
246.6		0.00036697
246.825		0.000270057
247.05		0.000215062
247.275		0.000356346
247.5		0.000714629
247.725		0.000337704
247.95		0.000615729
248.175		0.000932486
248.4		0.00159471
248.625		0.00112211
248.85		0.00148299
249.075		0.000914801
249.3		0.000909243
249.525		0.000744987
249.75		0.00032765
249.975		0.000268844
250.2		0.000208731
250.425		0.000225221
250.65		0.000176299
250.875		0.000223742
251.1		0.00019524
251.325		0.000111263
251.55		9.69E-05
251.775		0.000117364
252		0.000134643
252.225		0.000409327
252.45		0.0012675
252.675		0.00060626
252.9		0.000472971
253.125		0.000302788
253.35		0.000314526
253.575		0.000238369
253.8		0.000186975
254.025		0.000249933
254.25		0.000228325
254.475		0.000194424
254.7		0.000145443
254.925		0.000223119
255.15		0.000184295
255.375		0.00024038
255.6		0.000222424
255.825		0.000253355
256.05		0.000183458
256.275		0.00018384
256.5		0.000176606
256.725		0.000151921
256.95		0.000164992
257.175		0.000746606
257.4		0.00237989
257.625		0.00205726
257.85		0.000638918
258.075		0.00066255
258.3		0.000261124
258.525		0.000268607
258.75		0.000341918
258.975		0.000307378
259.2		0.000167019
259.425		0.00013592
259.65		0.000392554
259.875		0.000613653
260.1		0.000631117
260.325		0.00057703
260.55		0.00115886
260.775		0.00105268
261		0.00077851
261.225		0.00088005
261.45		0.00184338
261.675		0.00118228
261.9		0.00104876
262.125		0.000927913
262.35		0.000467527
262.575		0.000168888
262.8		0.000111962
263.025		0.000112891
263.25		0.000123696
263.475		0.00010806
263.7		0.000171249
263.925		0.000258232
264.15		0.000148966
264.375		0.000118666
264.6		0.000129487
264.825		0.000254967
265.05		0.000571042
265.275		0.000588717
265.5		0.000287581
265.725		0.000147137
265.95		0.000128699
266.175		0.000202659
266.4		0.000226014
266.625		0.000143403
266.85		0.000184201
267.075		0.000221451
267.3		0.000142002
267.525		0.000180303
267.75		0.000137822
267.975		0.000158905
268.2		0.000171298
268.425		0.000183103
268.65		0.00022608
268.875		0.000287028
269.1		0.000254081
269.325		0.000458988
269.55		0.000549262
269.775		0.000618581
270		0.000567084

